Comparison of nonlinear mappings for reduced-order modelling of vibrating structures: normal form theory and quadratic manifold method with modal derivatives

The objective of this contribution is to compare two methods proposed recently in order to build efficient reduced-order models for geometrically nonlinear structures. The first method relies on the normal form theory that allows one to obtain a nonlinear change of coordinates for expressing the reduced-order dynamics in an invariant-based span of the phase space. The second method is the modal derivative (MD) approach, and more specifically the quadratic manifold defined in order to derive a second-order nonlinear change of coordinates. Both methods share a common point of view, willing to introduce a nonlinear mapping to better define a reduced order model that could take more properly into account the nonlinear restoring forces. However the calculation methods are different and the quadratic manifold approach has not the invariance property embedded in its definition. Modal derivatives and static modal derivatives are investigated, and their distinctive features in the treatment of the quadratic nonlinearity is underlined. Assuming a slow/fast decomposition allows understanding how the three methods tend to share equivalent properties. While they give proper estimations for flat symmetric structures having a specific shape of nonlinearities and a clear slow/fast decomposition between flexural and in-plane modes, the treatment of the quadratic nonlinearity makes the predictions different in the case of curved structures such as arches and shells. In the more general case, normal form approach appears preferable since it allows correct predictions of a number of important nonlinear features, including for example the hardening/softening behaviour, whatever the relationships between slave and master coordinates are.

==> Gamma_flat_data.csv <==
Rho,GammaMD,GammaSMD,GammaNF
0.121,1.004176771514108,-26.405229043439657,0.8031645225499133
0.133,1.004791419556203,-21.734098130193903,0.8032407468490029
0.14500000000000002,1.0054662534920524,-18.173951753864444,0.8033243072964772
0.157,1.0062018419977017,-15.398498106414053,0.8034152405221576
0.169,1.0069988013653344,-13.192997248870835,0.8035135864922008
0.181,1.0078577947927487,-11.411439804187907,0.8036193885533489
0.193,1.0087795314594126,-9.951744605895458,0.8037326934811195
0.20500000000000002,1.0097647653409711,-8.740803346222485,0.8038535515320335
0.217,1.0108142937052,-7.725145083246619,0.8039820164999921
0.229,1.0119289552218724,-6.864930558627792,0.8041181457769218
0.241,1.0131096276065454,-6.12998502823643,0.8042620004178167
0.253,1.0143572247033983,-5.497115527894516,0.8044136452103167
0.265,1.0156726928945896,-4.948258392666429,0.8045731487489743
0.277,1.01705700670244,-4.469175850395548,0.8047405835143684
0.28900000000000003,1.0185111634254607,-4.048523274685407,0.8049160259572437
0.301,1.0200361766189054,-3.6771713493780434,0.8050995565878539
0.313,1.021633068194036,-3.3477065278302325,0.8052912600707169
0.325,1.0233028588663422,-3.0540581360946746,0.805491225324988
0.337,1.025046556629886,-2.7912167125271856,0.8056995456306827
0.34900000000000003,1.0268651428706546,-2.555018936010377,0.8059163187409929
0.361,1.0287595556538156,-2.341981740663439,0.8061416470009527
0.373,1.0307306696248208,-2.1491731689654925,0.806375637472736
0.385,1.032779271848427,-1.9741109504132237,0.8066184020678778
0.397,1.0349060327678705,-1.8146822061240155,0.8068700576867371
0.40900000000000003,1.0371114712922618,-1.6690793958967247,0.8071307263655383
0.421,1.0393959128057455,-1.5357488584751842,0.8074005354313468
0.433,1.041759438626824,-1.4133491928859834,0.8076796176653653
0.445,1.0442018251173741,-1.3007173873248328,0.8079681114749571
0.457,1.046722470231493,-1.1968410900938,0.8082661610748292
0.46900000000000003,1.0493203047826734,-1.1008357819113388,0.8085739166778437
0.481,1.0519936850658285,-1.0119258839000524,0.8088915346959473
0.493,1.054740262661706,-0.9294290444519421,0.8092191779517486
0.505,1.0575568262272659,-0.8527430080384276,0.8095570159013077
0.517,1.0604391087734406,-0.7813345922391123,0.8099052248687347
0.529,1.0633815522675991,-0.7147303948492182,0.8102639882932424
0.541,1.0663770192603843,-0.652508927552523,0.8106334969893337
0.553,1.0694164384756684,-0.5942939312610159,0.8110139494208608
0.5650000000000001,1.072488367715908,-0.5397486745242382,0.8114055519897303
0.5770000000000001,1.075578452748229,-0.4885710731867753,0.8118085193400947
0.589,1.0786687546721465,-0.44048949883402877,0.8122230746789216
0.601,1.0817369101075507,-0.39525916712578335,0.8126494501138973
0.613,1.084755077656616,-0.35265901611096206,0.8130878870096855
0.625,1.0876886094674556,-0.31248900000000013,0.8135386363636363
0.637,1.090494366917127,-0.2745677363844947,0.8140019592021214
0.649,1.0931185723699304,-0.23873045511525381,0.81447812699875
0.661,1.0954940516634484,-0.2048272054330187,0.8149674221158161
0.673,1.097536670054308,-0.17272128484817706,0.8154701382704209
0.685,1.0991406913418271,-0.14228785896957752,0.8159865810268284
0.6970000000000001,1.1001726860711563,-0.11341274621301778,0.8165170683167193
0.709,1.1004634653446255,-0.08599134525673369,0.8170619309891377
0.721,1.0997972990944889,-0.05992768639834112,0.8176215133920606
0.733,1.0978973560720084,-0.03513359072119482,0.8181961739876646
0.745,1.094405820560476,-0.01152792329174368,0.8187862860035268
0.757,1.0888564059236416,0.010964071440662138,0.8193922381221674
0.769,1.0806358453713816,0.032411362222060536,0.8200144352115316
0.781,1.0689291385365034,0.052877660334021304,0.8206532990992139
0.793,1.0526404234768862,0.07242189329234838,0.8213092693934506
0.805,1.0302765370194913,0.09109862948960301,0.8219828043541494
0.8170000000000001,0.9997721772903673,0.10895845950270344,0.8226743818174944
0.8290000000000001,0.9582213655694385,0.12604833904700097,0.8233845001779483
0.841,0.9014542934920065,0.14241189792317321,0.8241136794318008
0.853,0.8233508001292873,0.15808971875691458,0.8248624622867501
0.865,0.7146885868310862,0.17311958886030265,0.8256314153423898
0.877,0.5611341364436981,0.18753672813663236,0.826421130346894
0.889,0.33957404758770554,0.20137399559799118,0.8272322255356376
0.901,0.011039599194331515,0.21466207675895932,0.8280653470580097
0.913,-0.49387629769053826,0.22742965390387598,0.8289211704992151
0.925,-1.3076646694215042,0.23970356099342582,0.8298004025044722
0.937,-2.7071408134835524,0.2515089247741093,0.8307037825136906
0.9490000000000001,-5.346279418767001,0.2628692934773556,0.8316320846154366
0.961,-11.071094865718159,0.27380675434018276,0.8325861195298261
1.045,-15.326195266796649,0.34012178235388374,0.840061730456761
1.057,-9.899294742352632,0.3483274231393359,0.8412559859748553
1.069,-6.945171953159655,0.35625828198109655,0.8424853256675413
1.081,-5.143324925927261,0.3639264921343429,0.8437510730144637
1.093,-3.9543668777263576,0.371343524478738,0.8450546223360286
1.105,-3.123282217009607,0.3785202304416371,0.84639744352684
1.117,-2.5162013152852727,0.3854668817109071,0.8477810871754681
1.129,-2.057082837933981,0.39219320700887533,0.8492071901077987
1.141,-1.6999850757334012,0.3987084261733599,0.850677481395372
1.153,-1.4157395242150492,0.405021281768816,0.852193788874822
1.1649999999999998,-1.1850557335540033,0.4111400684300685,0.8537580462298154
1.1769999999999998,-0.9947327346941689,0.4170726601226133,0.8553723006928979
1.1889999999999998,-0.8354707369654425,0.4228265354868463,0.8570387214314465
1.2009999999999998,-0.7005526301469492,0.42840880141860677,0.8587596086896341
1.2129999999999999,-0.5850202889606748,0.43382621502491886,0.8605374037670978
1.2249999999999999,-0.4851435961368519,0.43908520408163254,0.8623746999249811
1.2369999999999999,-0.3980686318823122,0.44419188610865845,0.8642742543214496
1.2489999999999999,-0.32157885435796557,0.4491520861685344,0.8662390010918036
1.261,-0.25392944813580276,0.45397135348504913,0.8682720657032988
1.273,-0.1937301838938428,0.45865497697048296,0.8703767807319357
1.285,-0.13986112966194358,0.46320799974261523,0.8725567032282784
1.297,-0.091411037990834,0.4676352327059241,0.8748156338621558
1.309,-0.04763165883549335,0.47194126726529206,0.8771576380624871
1.321,-0.007903415364370923,0.4761304872349703,0.8795870693990444
1.333,0.02829069483864994,0.48020708000049517,0.8821085954884842
1.345,0.06138516481792727,0.4841750469866364,0.8847272267483655
1.357,0.09174756272760692,0.4880382134802538,0.887448348371199
1.369,0.11969075126226886,0.4918002378530979,0.8902777559471813
1.381,0.1454825531578893,0.4954646202260847,0.8932216952307369
1.393,0.16935345935546117,0.4990347106133683,0.8962869066243079
1.405,0.19150282334015858,0.5025137165816035,0.8994806750453485
1.4169999999999998,0.21210387467017197,0.5059047104571018,0.9028108859521382
1.4289999999999998,0.2313078040828102,0.5092106361111259,0.9062860884344359
1.4409999999999998,0.2492471131387923,0.5124343153513082,0.9099155664305889
1.4529999999999998,0.2660383771479347,0.5155784539451091,0.9137094193190247
1.4649999999999999,0.28178453692405375,0.5186456472993277,0.9176786533559897
1.4769999999999999,0.2965768097863763,0.5216383858179285,0.921835285701559
1.4889999999999999,0.3104962910486497,0.5245590599588384,0.9261924631032167
1.501,0.3236153024946876,0.5274099650088925,0.9307645977044061
1.513,0.3359985329247595,0.5301933055947375,0.9355675229318383
1.525,0.347704006960102,0.5329111999462509,0.9406186730123178
1.537,0.35878391131349924,0.5355656839278706,0.9459372904060805
1.549,0.3692853022256992,0.5381587148521652,0.9515446663561578
1.561,0.3792507133951212,0.5406921750889822,0.9574644208903209
1.573,0.38871868023858525,0.5431678754826055,0.9637228300367511
1.585,0.39772419352080407,0.5455875585885022,0.9703492098099511
1.597,0.40629909313254003,0.5479529017404658,0.9773763687998891
1.609,0.4144724109679694,0.5502655199582367,0.9848411441026589
1.621,0.42227067036272975,0.5525269687050095,0.9927850390641225
1.633,0.42971814833679817,0.554738746503623,1.001254986139768
1.645,0.4368371058869115,0.5569022974196468,1.0103042644757432
1.657,0.4436479907494155,0.5590190134190495,1.019993610101957
1.6689999999999998,0.4501696163727175,0.5610902366076348,1.0303925676176404
1.6809999999999998,0.4564193202722731,0.5631172613589754,1.0415811469598606
1.6929999999999998,0.4624131044690437,0.565101336337143,1.0536518687304355
1.7049999999999998,0.4681657603175711,0.5670436664201374,1.0667123087216084
1.7169999999999999,0.4736909796984551,0.5689454145295477,1.080888289812541
1.7289999999999999,0.4790014542710935,0.5708077033716337,1.096327921897682
1.7409999999999999,0.4841089642469183,0.5726316170946932,1.113206764884371
1.753,0.4890244579438306,0.5744182028672873,1.1317344966941423
1.765,0.49375812321299756,0.5761684723816096,1.152163624226498
1.777,0.4983194516847591,0.5778834032860324,1.1748010068315304
1.789,0.5027172966570577,0.5795639405506166,1.2000233119631658
1.801,0.5069599253441438,0.581210997769146,1.2282980628279518
1.813,0.5110550661126405,0.5828254584010375,1.2602127899418119
1.825,0.5150099512539731,0.5844081769562769,1.2965161764705881
1.837,0.5188313557748518,0.5859599801263509,1.338177378199993
1.849,0.5225256326292603,0.5874816678639674,1.3864736285248251
1.861,0.5260987447649517,0.5889740144141995,1.4431232215626104
1.873,0.5295562943136385,0.5904377692995325,1.510493887269223
1.885,0.5329035492159215,0.591873658261157,1.591941627497062
1.897,0.5361454675387606,0.5932823841587124,1.6923864083275415
1.909,0.5392867197142212,0.5946646278305652,1.8193433452387995
1.9209999999999998,0.5423317089027986,0.5960210489165882,1.9848937026042803
1.9329999999999998,0.5452845896623193,0.5973522866452972,2.2097739822056717
1.9449999999999998,0.5481492850837958,0.5986589605870962,2.5328180003456575
1.9569999999999999,0.550929502538377,0.5999416713752943,3.036208954546249
1.9689999999999999,0.5536287481643064,0.6012010013964545,3.9293814516128953
1.9809999999999999,0.5562503402093658,0.6024375154515601,5.950868063102323
1.9929999999999999,0.5587974213323978,0.6036517613893987,14.903424737039671
2.005,0.5612729699569619,0.6048442707134906,-19.116649719101606
2.017,0.5636798107608297,0.6060155591638154,-5.108488436278166
2.029,0.5660206243767238,0.6071661272745291,-2.693349024956993
2.041,0.568297956372298,0.6082964609087925,-1.6919923855179628
2.053,0.5705142255707755,0.6094070317717837,-1.1441129460357822
2.065,0.5726717317677692,0.6104982979029014,-0.7985538674425224
2.077,0.5747726628945541,0.6115707041481211,-0.560723615291993
2.089,0.5768191016733494,0.6126246826134112,-0.3870463161647734
2.101,0.5788130318059542,0.613660653100074,-0.25465542435918714
2.113,0.5807563437332894,0.6146790235228294,-0.15039761865572066
2.125,0.5826508399999999,0.6156801903114186,-0.06617045454545474
2.137,0.5844982402552101,0.6166645387964663,0.0032896985809030975
2.149,0.5863001859177724,0.6176324435803032,0.06155080398608184
2.161,0.5880582445318558,0.6185842688934138,0.11111708332027216
2.173,0.5897739138364887,0.619520368937144,0.15379794436156446
2.185,0.5914486255706345,0.6204410882132702,0.19093332606800353
2.197,0.5930837490335482,0.6213467618410009,0.2235366840165018
2.209,0.5946805944184989,0.622237715861959,0.2523887176999392
2.221,0.59624041593644,0.6231142675336585,0.2781005622340787
2.233,0.5977644147448371,0.6239767256119731,0.30115745301326474
2.245,0.599253741695629,0.6248253906230623,0.321949558303887
2.257,0.6007094999151594,0.6256605551252059,0.3407941739126862
2.269,0.6021327472278948,0.6264825039609693,0.3579519772745678
2.281,0.6035244984348073,0.6272915145001087,0.3736391167918165
2.293,0.6048857274564443,0.6280878568735998,0.3880363304140641
2.305,0.6062173693499272,0.6288717941991615,0.4012959116353459
2.3169999999999997,0.6075203222084149,0.6296435827986235,0.4135470933087511
2.3289999999999997,0.6087954489509079,0.630403472407476,0.4249002532401466
2.3409999999999997,0.6100435790096782,0.6311517063769174,0.4354502317972057
2.3529999999999998,0.6112655099220673,0.6318885218687106,0.44527897283889367
2.3649999999999998,0.6124620088328825,0.6326141500431325,0.4544576436943931
2.377,0.6136338139131765,0.6333288162403017,0.4630483502653426
2.389,0.6147816357007656,0.6340327401551445,0.47110553467976996
2.401,0.6159061583674544,0.6347261360062558,0.47867712199562423
2.413,0.6170080409175819,0.6354092126988963,0.48580546699466504
2.425,0.6180879183221758,0.6360821739823572,0.49252814057826494
2.437,0.6191464025926956,0.6367452186019156,0.49887858659679446
2.449,0.6201840837980721,0.6373985404455881,0.5048866733521858
2.461,0.6212015310284913,0.6380423286858907,0.5105791589655536
2.473,0.6221992933091355,0.6386767679167928,0.5159800859065595
2.485,0.6231779004668726,0.6393020382860543,0.5211111169534184
2.497,0.6241378639526864,0.639918315623121,0.5259918224825939
2.509,0.6250796776224506,0.6405257715627487,0.5306399271202192
2.521,0.6260038184784771,0.6411245736645182,0.5350715223072875
2.533,0.6269107473741117,0.6417148855283958,0.5393012501505532
2.545,0.6278009096834939,0.6422968669064887,0.5433424629848304
2.557,0.6286747359384718,0.642870673811138,0.547207362309608
2.569,0.6295326424345229,0.6434364586194863,0.5509071201448903
2.581,0.630375031807422,0.6439943701746482,0.5544519853480722
2.593,0.6312022935822823,0.6445445538836129,0.5578513770221492
2.605,0.6320148046964986,0.6450871518119959,0.5611139668075481
2.617,0.6328129299980164,0.6456223027757575,0.5642477515709857
2.629,0.6335970227202746,0.6461501424299959,0.5672601177737914
2.641,0.6343674249350796,0.6466708033549246,0.570157898610062
2.653,0.6351244679845888,0.6471844151391315,0.572947424844713
2.665,0.6358684728935214,0.6476911044602219,0.5756345701472328
2.677,0.6365997507626332,0.6481909951629349,0.578224791604094
2.689,0.6373186031444432,0.6486842083348258,0.5807231659976207
2.701,0.6380253224021302,0.6491708623796004,0.5831344223586142
2.713,0.6387201920524718,0.6496510730881835,0.5854629712317307
2.725,0.6394034870936431,0.6501249537076004,0.5877129310344827
2.737,0.6400754743186469,0.6505926150077511,0.5898881518411168
2.749,0.6407364126150986,0.6510541653461472,0.5919922368801694
2.761,0.6413865532520556,0.6515097107306836,0.5940285619980675
2.773,0.642026140154533,0.6519593548805135,0.5960002933097965
2.785,0.6426554101663171,0.6524031992850903,0.5979104032306372
2.797,0.6432745933016539,0.6528413432614416,0.5997616850595925
2.809,0.64388391298635,0.6532738840097327,0.601556766264891
2.8209999999999997,0.6444835862888078,0.6537009166671797,0.6032981206043595
2.8329999999999997,0.6450738241414715,0.654122534360368,0.6049880791981597
2.8449999999999998,0.645654831553151,0.6545388282560283,0.6066288406580321
2.8569999999999998,0.6462268078126495,0.6549498876103238,0.6082224803655251
2.8689999999999998,0.6467899466841123,0.6553557998166966,0.6097709589814709
2.881,0.647344436594481,0.6557566504523225,0.6112761302600065
2.893,0.6478904608134224,0.6561525233232199,0.6127397482325574
2.905,0.6484281976260818,0.6565435005080562,0.6141634738202645
2.917,0.6489578204989886,0.6569296624006964,0.6155488809272084
2.929,0.64947949823943,0.657311087751533,0.6168974620613792
2.941,0.6499933951485865,0.6576878537076386,0.6182106335255484
2.953,0.6504996711687143,0.6580600358517783,0.6194897402159522
2.965,0.6509984820246401,0.6584277082403192,0.6207360600629276
2.977,0.6514899793598191,0.6587909434400722,0.6219508081442804
2.989,0.6519743108672043,0.6591498125641011,0.6231351404991892
3.001,0.6524516204151471,0.6595043853065305,0.624290157667767
3.013,0.652922048168554,0.6598547299763862,0.6254169079790372
3.025,0.6533857307055009,0.6602009135304965,0.6265163906079358
3.037,0.6538428011295028,0.6605430016054871,0.627589558420054
3.049,0.6542933891776294,0.6608810585488943,0.6286373206211161
3.061,0.6547376213246366,0.6612151474494278,0.6296605452266514
3.073,0.6551756208832904,0.6615453301664063,0.6306600613659398
3.085,0.65560750810104,0.6618716673583949,0.6316366614330572
3.097,0.6560334002531939,0.6621942185110654,0.6325911030967327
3.109,0.6564534117327474,0.6625130419643072,0.6335241111797087
3.121,0.6568676541369961,0.6628281949386082,0.6344363794173856
3.133,0.6572762363510729,0.6631397335607312,0.6353285721046981
3.145,0.6576792646285303,0.6634477128887046,0.6362013256394261
3.157,0.6580768426690925,0.6637521869361507,0.6370552499694551
3.169,0.6584690716936875,0.6640532086959691,0.6378909299508932
3.181,0.6588560505168755,0.6643508301633965,0.63870892662338
3.193,0.6592378756167702,0.6646451023584612,0.6395097784084223
3.205,0.6596146412025599,0.66493607534785,0.6402940022361199
3.217,0.6599864392797186,0.6652237982662048,0.6410620946052259
3.229,0.6603533597130019,0.6655083193368667,0.6418145325810973
3.241,0.6607154902873122,0.6657896858920832,0.6425517747357389
3.253,0.6610729167665172,0.6660679443926951,0.6432742620338258
3.265,0.6614257229503014,0.666343140447317,0.6439824186682881
3.277,0.661773990729126,0.6666153188310273,0.644676652848779
3.289,0.6621178001373712,0.6668845235035827,0.6453573575460932
3.301,0.6624572294047266,0.6671507976271682,0.6460249111953845
3.313,0.6627923550059022,0.6674141835837,0.6466796783608125
3.325,0.6631232517087179,0.6676747229916897,0.6473220103640711
3.3369999999999997,0.6634499926206354,0.6679324567226874,0.6479522458790602
3.3489999999999998,0.6637726492337904,0.6681874249173108,0.6485707114948154
3.3609999999999998,0.6640912914685799,0.6684396670008758,0.649177722248651
3.3729999999999998,0.66440598771586,0.6686892216986376,0.6497735821313413
3.385,0.6647168048778019,0.6689361270506557,0.6503585845660327
3.397,0.6650238084074611,0.66918042042629,0.6509330128624706
3.409,0.6653270623470986,0.6694221385383418,0.6514971406480091
3.421,0.6656266293653087,0.669661317456848,0.6520512322767781
3.433,0.6659225707929878,0.6698979926225377,0.6525955432182872
3.445,0.6662149466581913,0.6701321988599619,0.6531303204266636
3.457,0.6665038157199172,0.6703639703903044,0.653655802691637
3.469,0.6667892355008536,0.6705933408438833,0.65417222097232
3.481,0.6670712623191263,0.6708203432723511,0.6546797987147547
3.493,0.6673499513190844,0.6710450101606017,0.6551787521541451
3.505,0.667625356501155,0.6712673734383934,0.6556692906026234
3.517,0.6678975307507996,0.6714874644916938,0.6561516167233561
3.529,0.6681665258666052,0.6717053141737557,0.6566259267917388
3.541,0.6684323925875392,0.6719209528159301,0.6570924109443835
3.553,0.6686951806193944,0.6721344102382252,0.6575512534165588
3.565,0.6689549386604566,0.6723457157596155,0.6580026327687022
3.577,0.6692117144264169,0.6725548982081103,0.6584467221025888
3.589,0.6694655546745564,0.6727619859305868,0.658883689267701
3.601,0.669716505227227,0.6729670068023932,0.6593136970583128
3.613,0.6699646109946537,0.6731699882367307,0.6597369034017766
3.625,0.6702099159970781,0.6733709571938168,0.6601534615384614
3.637,0.6704524633862682,0.6735699401898385,0.660563520193776
3.649,0.6706922954664118,0.6737669633056984,0.6609672237426759
3.661,0.6709294537144187,0.6739620521955624,0.66136471236704
3.673,0.6711639787996457,0.67415523209521,0.6617561222062666
3.685,0.6713959106030682,0.6743465278301964,0.6621415855014368
3.697,0.6716252882359115,0.6745359638238286,0.6625212307333543
3.709,0.6718521500577647,0.674723564104961,0.6628951827547707
3.721,0.672076533694189,0.6749093523156159,0.6632635629170732
3.733,0.6722984760538392,0.6750933517184322,0.6636264891917085
3.745,0.6725180133451142,0.6752755852039479,0.6639840762865927
3.757,0.6727351810923493,0.6754560752977194,0.6643364357577507
3.769,0.6729500141515672,0.675634844167283,0.6646836761164059
3.781,0.6731625467258001,0.6758119136289613,0.6650259029317418
3.793,0.6733728123799981,0.6759873051545199,0.6653632189295329
3.805,0.673580844055533,0.6761610398776766,0.6656957240868389
3.817,0.6737866740843155,0.6763331386004684,0.6660235157229455
3.829,0.6739903342025328,0.6765036217994779,0.6663466885867226
3.8409999999999997,0.6741918555640224,0.6766725096319252,0.6666653349405637
3.8529999999999998,0.6743912687532896,0.676839821941626,0.6669795446410616
3.8649999999999998,0.674588603798182,0.6770055782648206,0.6672894052165684
3.877,0.6747838901822317,0.6771697978358777,0.6675950019417777
3.889,0.6749771568566725,0.6773324995928742,0.6678964179094616
3.901,0.6751684322521456,0.6774937021830552,0.6681937340994906
3.913,0.6753577442901001,0.6776534239681772,0.668487029445252
3.925,0.6755451203939001,0.6778116830297375,0.6687763808975834
3.937,0.6757305874996428,0.677968497174091,0.6690618634863276
3.949,0.6759141720667043,0.6781238839374601,0.6693435503796119
3.961,0.6760959000880099,0.6782778605908364,0.6696215129409494
3.973,0.6762757971000478,0.6784304441447806,0.6698958207842538
3.985,0.6764538881926272,0.6785816513541212,0.6701665418268592
3.997,0.67663019801839,0.6787314987225532,0.6704337423406245
4.009,0.6768047508020831,0.6788800025071426,0.6706974870012055
4.021000000000001,0.6769775703496006,0.6790271787227352,0.6709578389355711
4.033,0.6771486800567981,0.6791730431462748,0.6712148597678338
4.045000000000001,0.6773181029180881,0.6793176113210314,0.6714686096634653
4.057,0.6774858615348256,0.6794608985607423,0.6717191473719644
4.069000000000001,0.6776519781234834,0.6796029199536672,0.6719665302680364
4.081,0.6778164745236286,0.6797436903665608,0.6722108143913487
4.093000000000001,0.6779793722057043,0.6798832244485633,0.6724520544849152
4.105,0.6781406922786197,0.6800215366350117,0.6726903040321685
4.117,0.678300455497159,0.6801586411511739,0.6729256152927688
4.1290000000000004,0.6784586822692085,0.6802945520159055,0.6731580393371999
4.141,0.6786153926628105,0.6804292830452345,0.6733876260802024
4.1530000000000005,0.6787706064130495,0.6805628478558721,0.6736144243130865
4.165,0.6789243429287702,0.6806952598686533,0.6738384817349673
4.1770000000000005,0.6790766212991397,0.6808265323119086,0.6740598449829702
4.189,0.679227460300051,0.6809566782247677,0.6742785596614367
4.2010000000000005,0.6793768784003766,0.681085710460398,0.6744946703701774
4.213,0.6795248937680738,0.6812136416891778,0.6747082207318023
4.2250000000000005,0.6796715242761482,0.6813404844018066,0.674919253418167
4.237,0.6798167875084765,0.6814662509123549,0.6751278101759661
4.2490000000000006,0.6799607007654935,0.6815909533612521,0.675333931851506
4.261,0.6801032810697495,0.6817146037182171,0.6755376584146885
4.273000000000001,0.6802445451713353,0.6818372137851302,0.6757390289822323
4.285,0.6803845095531862,0.6819587951988497,0.6759380818401632
4.297000000000001,0.6805231904362616,0.682079359433973,0.6761348544655984
4.309,0.6806606037846075,0.682198917805544,0.6763293835478488
4.321000000000001,0.6807967653103015,0.6823174814717079,0.6765217050088674
4.333,0.6809316904782905,0.6824350614363153,0.6767118540230658
4.345000000000001,0.6810653945111119,0.6825516685514744,0.6768998650365196
4.357,0.6811978923935142,0.6826673135200563,0.6770857717855882
4.369000000000001,0.681329198876971,0.68278200689815,0.6772696073149669
4.381,0.6814593284840947,0.6828957590974722,0.6774514039951923
4.393000000000001,0.6815882955129514,0.6830085803877296,0.6776311935396195
4.405,0.6817161140412802,0.6831204808989372,0.6778090070208921
4.417000000000001,0.6818427979306186,0.6832314706236924,0.6779848748869189
4.429,0.681968360830338,0.6833415594194058,0.6781588269763764
4.441000000000001,0.6820928161815877,0.6834507570104896,0.6783308925337546
4.453,0.6822161772211565,0.683559072990506,0.6785011002239594
4.465000000000001,0.6823384569852458,0.6836665168242734,0.678669478146487
4.477,0.6824596683131633,0.6837730978499345,0.6788360538491873
4.489000000000001,0.6825798238509356,0.6838788252809855,0.6790008543416274
4.501,0.682698936054842,0.6839837082082675,0.679163906108069
4.513000000000001,0.6828170171948739,0.6840877556019199,0.6793252351200748
4.525,0.6829340793581178,0.6841909763132993,0.6794848668487539
4.537000000000001,0.6830501344520674,0.6842933790768616,0.6796428262766584
4.549,0.6831651942078638,0.68439497251201,0.6797991379093451
4.561000000000001,0.6832792701834691,0.6844957651249084,0.6799538257866091
4.573,0.6833923737667689,0.6845957653102627,0.6801069134934047
4.585000000000001,0.6835045161786132,0.6846949813530679,0.6802584241704595
4.597,0.68361570847579,0.6847934214303253,0.6804083805245952
4.609000000000001,0.6837259615539392,0.684891093612726,0.6805568048387621
4.621,0.6838352861504043,0.6849880058663063,0.6807037189817975
4.633,0.6839436928470233,0.6850841660540714,0.6808491444179167
4.6450000000000005,0.6840511920728647,0.6851795819375904,0.6809931022159447
4.657,0.6841577941069034,0.6852742611785629,0.6811356130582984
4.6690000000000005,0.6842635090806444,0.6853682113403567,0.6812766972497243
4.681,0.68436834698069,0.6854614398895187,0.6814163747258016
4.6930000000000005,0.6844723176512567,0.6855539541972577,0.6815546650612183
4.705,0.6845754307966374,0.6856457615409026,0.681691587477825
4.7170000000000005,0.6846776959836172,0.6857368691053325,0.6818271608524757
4.729,0.6847791226438369,0.6858272839843832,0.6819614037246614
4.7410000000000005,0.6848797200761111,0.6859170131822276,0.6820943343039412
4.753,0.6849794974486972,0.6860060636147327,0.6822259704771806
4.765000000000001,0.6850784638015207,0.6860944421107916,0.6823563298155996
4.777,0.6851766280483542,0.6861821554136335,0.6824854295816374
4.789000000000001,0.6852739989789545,0.6862692101821093,0.68261328673564
4.801,0.6853705852611554,0.6863556129919559,0.6827399179423759
4.813000000000001,0.68546639544292,0.6864413703370378,0.6828653395773819
4.825,0.6855614379543518,0.6865264886305672,0.6829895677331518
4.837000000000001,0.6856557211096668,0.6866109742063035,0.6831126182251613
4.849,0.6857492531091248,0.6866948333197308,0.6832345065977456
4.861000000000001,0.6858420420409261,0.6867780721492166,0.6833552481298258
4.873,0.6859340958830674,0.6868606967971495,0.6834748578404911
4.885000000000001,0.6860254225051639,0.6869427132910576,0.6835933504944438
4.897,0.6861160296702349,0.6870241275847081,0.6837107406073057
4.909000000000001,0.6862059250364559,0.6871049455591873,0.6838270424507946
4.921,0.6862951161588754,0.6871851730239635,0.6839422700577719
4.933000000000001,0.6863836104910983,0.6872648157179302,0.6840564372271661
4.945,0.6864714153869396,0.687343879310433,0.6841695575287762
4.957000000000001,0.6865585381020428,0.6874223694022782,0.6842816443079569
4.969,0.6866449857954706,0.6875002915267251,0.6843927106901897
4.981000000000001,0.6867307655312628,0.6875776511504609,0.6845027695855445
4.993,0.6868158842799662,0.6876544536745595,0.6846118336930316
5.005000000000001,0.6869003489201349,0.6877307044354247,0.6847199155048509
5.017,0.6869841662398016,0.6878064087057164,0.6848270273105388
5.029000000000001,0.6870673429379233,0.6878815716952631,0.684933181201015
5.041,0.6871498856257967,0.6879561985519572,0.6850383890725348
5.053000000000001,0.6872318008284499,0.6880302943626374,0.6851426626305466
5.065,0.6873130949860076,0.6881038641539551,0.68524601339346
5.077000000000001,0.687393774455028,0.6881769128932268,0.6853484526963236
5.089,0.6874738455098206,0.688249445489273,0.6854499916944169
5.101000000000001,0.6875533143437327,0.6883214667932427,0.6855506413667612
5.113,0.6876321870704185,0.6883929815994243,0.6856504125195453
5.125,0.6877104697250801,0.688463994646044,0.6857493157894735
5.1370000000000005,0.6877881682656883,0.6885345106160503,0.6858473616470383
5.149,0.6878652885741809,0.6886045341378861,0.6859445603997139
5.1610000000000005,0.6879418364576377,0.6886740697862483,0.6860409221950811
5.173,0.6880178176494353,0.6887431220828351,0.6861364570238774
5.1850000000000005,0.6880932378103811,0.6888116954970804,0.6862311747229806
5.197,0.6881681025298256,0.6888797944468784,0.6863250849783229
5.2090000000000005,0.6882424173267565,0.6889474232992936,0.6864181973277403
5.221,0.6883161876508702,0.689014586371262,0.6865105211637587
5.2330000000000005,0.6883894188836275,0.68908128793028,0.6866020657363157
5.245,0.6884621163392883,0.6891475321950815,0.686692840155423
5.257000000000001,0.6885342852659279,0.6892133233363061,0.6867828533937715
5.269,0.6886059308464354,0.6892786654771544,0.6868721142892746
5.281000000000001,0.6886770581994955,0.6893435626940351,0.6869606315475586
5.293,0.6887476723805515,0.6894080190171998,0.6870484137443986
5.305000000000001,0.6888177783827516,0.6894720384313697,0.6871354693280978
5.317,0.6888873811378783,0.6895356248763507,0.6872218066218198
5.329000000000001,0.6889564855172632,0.6895987822476398,0.6873074338258647
5.341,0.6890250963326839,0.6896615143970222,0.6873923590199019
5.353000000000001,0.6890932183372457,0.6897238251331574,0.6874765901651492
5.365,0.689160856226247,0.6897857182221588,0.6875601351065086
5.377000000000001,0.689228014638033,0.6898471973881618,0.6876430015746546
5.389,0.6892946981548309,0.6899082663138842,0.6877251971880796
5.401000000000001,0.6893609113035722,0.6899689286411779,0.6878067294550935
5.413,0.6894266585567009,0.6900291879715714,0.6878876057757831
5.425000000000001,0.6894919443329679,0.6900890478668054,0.6879678334439282
5.437,0.6895567729982114,0.6901485118493578,0.6880474196488794
5.449000000000001,0.689621148866124,0.690207583402963,0.6881263714773944
5.461,0.6896850761990064,0.6902662659731214,0.6882046959154374
5.473000000000001,0.6897485592085101,0.6903245629676025,0.6882823998499407
5.485,0.689811602056364,0.6903824777569387,0.6883594900705283
5.497000000000001,0.6898742088550933,0.6904400136749139,0.6884359732712072
5.509,0.6899363836687211,0.6904971740190419,0.6885118560520193
5.521000000000001,0.6899981305134638,0.6905539620510395,0.6885871449206634
5.533,0.6900594533584089,0.6906103809972918,0.6886618462940812
5.545000000000001,0.6901203561261869,0.6906664340493104,0.6887359665000127
5.557,0.6901808426936279,0.690722124364185,0.6888095117785181
5.569000000000001,0.69024091689241,0.6907774550650274,0.6888824882834714
5.581,0.6903005825096947,0.6908324292414099,0.6889549020840213
5.593000000000001,0.6903598432887544,0.6908870499497964,0.6890267591660241
5.605,0.6904187029295868,0.6909413202139671,0.6890980654334463
5.617000000000001,0.6904771650895203,0.6909952430254376,0.6891688267097422
5.6290000000000004,0.6905352333838107,0.6910488213438699,0.6892390487392003
5.641,0.6905929113862252,0.69110205809748,0.6893087371882651
5.6530000000000005,0.6906502026296211,0.6911549561834373,0.6893778976468329
5.665,0.6907071106065094,0.6912075184682582,0.6894465356295204
5.6770000000000005,0.6907636387696147,0.6912597477881959,0.6895146565769089
5.689,0.6908197905324229,0.6913116469496214,0.6895822658567661
5.7010000000000005,0.6908755692697213,0.6913632187294018,0.6896493687652406
5.713,0.6909309783181281,0.6914144658752709,0.6897159705280353
5.7250000000000005,0.6909860209766155,0.6914653911061955,0.6897820763015574
5.737,0.691040700507025,0.6915159971127361,0.689847691174046
5.7490000000000006,0.6910950201345702,0.6915662865574026,0.6899128201666785
5.761,0.691148983048337,0.6916162620750034,0.6899774682346549
5.773000000000001,0.6912025924017716,0.6916659262729918,0.6900416402682611
5.785,0.6912558513131628,0.6917152817318056,0.6901053410939133
5.797000000000001,0.6913087628661166,0.6917643310052022,0.6901685754751807
5.809,0.6913613301100222,0.6918130766205887,0.6902313481137895
5.821000000000001,0.6914135560605115,0.6918615210793482,0.6902936636506087
5.833,0.6914654436999117,0.6919096668571603,0.6903555266666154
5.845000000000001,0.691516995977689,0.691957516404317,0.6904169416838436
5.857,0.691568215810888,0.6920050721460356,0.6904779131663142
5.869000000000001,0.6916191060845616,0.6920523364827645,0.6905384455209482
5.881,0.6916696696521957,0.6920993117904874,0.6905985430984618
5.893000000000001,0.6917199093361273,0.6921460004210214,0.6906582101942469
5.905,0.691769827927955,0.6921924047023109,0.6907174510492314
5.917000000000001,0.6918194281889452,0.6922385269387189,0.6907762698507288
5.929,0.6918687128504283,0.692284369411312,0.690834670733268
5.941000000000001,0.6919176846141946,0.6923299343781432,0.6908926577794092
5.953,0.6919663461528769,0.6923752240745292,0.6909502350205445
5.965000000000001,0.6920147001103338,0.6924202407133256,0.6910074064376857
5.977,0.6920627491020233,0.6924649864851962,0.691064175962234
5.989000000000001,0.6921104957153712,0.69250946355888,0.69112054747674
6.001,0.6921579425101353,0.6925536740814541,0.6911765248156465
6.013000000000001,0.6922050920187629,0.6925976201785924,0.6912321117660191
6.025,0.6922519467467421,0.6926413039548217,0.6912873120682649
6.037000000000001,0.6922985091729505,0.6926847274937729,0.691342129416836
6.049,0.6923447817499956,0.6927278928584302,0.691396567460922
6.061000000000001,0.692390766904552,0.6927708020913758,0.6914506298051293
6.073,0.6924364670376923,0.6928134572150314,0.6915043200101493
6.085000000000001,0.6924818845252142,0.6928558602318969,0.6915576415934127
6.097,0.6925270217179623,0.6928980131247849,0.691610598029735
6.109000000000001,0.6925718809421441,0.6929399178570531,0.6916631927519489
6.121,0.6926164644996426,0.6929815763728325,0.6917154291515242
6.133000000000001,0.6926607746683239,0.693022990597253,0.691767310579181
6.1450000000000005,0.6927048137023403,0.6930641624366658,0.6918188403454871
6.157,0.6927485838324274,0.6931050937788629,0.6918700217214492
6.1690000000000005,0.6927920872662001,0.6931457864932935,0.6919208579390912
6.181,0.6928353261884405,0.693186242431277,0.6919713521920238
6.1930000000000005,0.6928783027613842,0.6932264634262145,0.6920215076360027
6.205,0.6929210191250015,0.6932664512937955,0.6920713273894792
6.2170000000000005,0.692963477397274,0.6933062078322036,0.6921208145341406
6.229,0.6930056796744685,0.6933457348223181,0.6921699721154395
6.2410000000000005,0.6930476280314047,0.6933850340279137,0.6922188031431171
6.253,0.6930893245217222,0.6934241071958577,0.6922673105917152
6.265000000000001,0.6931307711781398,0.6934629560563028,0.6923154974010803
6.277,0.693171970012715,0.6935015823228803,0.6923633664768598
6.289000000000001,0.693212923017096,0.6935399876928879,0.6924109206909881
6.301,0.693253632162773,0.6935781738474766,0.6924581628821664
6.313000000000001,0.6932940994013242,0.6936161424518346,0.6925050958563331
6.325,0.6933343266646596,0.6936538951553687,0.692551722387127
6.337000000000001,0.6933743158652587,0.693691433591884,0.6925980452163418
6.349,0.6934140688964089,0.6937287593797598,0.6926440670543746
6.361000000000001,0.6934535876324366,0.6937658741221245,0.6926897905806654
6.373,0.6934928739289371,0.6938027794070283,0.6927352184441299
6.385000000000001,0.693531929623001,0.6938394768076117,0.6927803532635856
6.397,0.6935707565334365,0.6938759678822746,0.6928251976281693
6.409000000000001,0.6936093564609903,0.6939122541748405,0.6928697540977504
6.421,0.6936477311885628,0.6939483372147209,0.6929140252033341
6.433000000000001,0.6936858824814233,0.6939842185170757,0.6929580134474607
6.445,0.6937238120874192,0.6940198995829724,0.6930017213045971
6.457000000000001,0.6937615217371845,0.6940553818995434,0.6930451512215221
6.469,0.6937990131443453,0.6940906669401408,0.6930883056177055
6.481000000000001,0.6938362880057196,0.6941257561644888,0.693131186885681
6.493,0.6938733480015185,0.6941606510188358,0.6931737973914129
6.505000000000001,0.6939101947955414,0.6941953529361025,0.6932161394746579
6.517,0.6939468300353699,0.6942298633360291,0.6932582154493185
6.529000000000001,0.6939832553525589,0.6942641836253213,0.6933000276037948
6.541,0.6940194723628249,0.6942983151977924,0.6933415782013265
6.553000000000001,0.6940554826662312,0.6943322594345058,0.6933828694803315
6.565,0.6940912878473714,0.6943660177039146,0.6934239036547399
6.577000000000001,0.6941268894755503,0.6943995913619989,0.6934646829143206
6.589,0.6941622891049617,0.6944329817524025,0.6935052094250042
6.601000000000001,0.6941974882748642,0.6944661902065675,0.6935454853292004
6.613,0.6942324885097543,0.6944992180438664,0.6935855127461099
6.625000000000001,0.6942672913195377,0.6945320665717337,0.6936252937720329
6.6370000000000005,0.6943018981996978,0.6945647370857949,0.6936648304806702
6.649000000000001,0.6943363106314626,0.6945972308699946,0.6937041249234223
6.6610000000000005,0.6943705300819671,0.6946295491967226,0.6937431791296824
6.673,0.6944045580044174,0.6946616933269381,0.6937819951071246
6.6850000000000005,0.6944383958382486,0.694693664510293,0.6938205748419882
6.697,0.6944720450092838,0.6947254639852535,0.6938589202993579
6.7090000000000005,0.6945055069298887,0.6947570929792197,0.6938970334234391
6.721,0.694538782999124,0.6947885527086443,0.6939349161378281
6.7330000000000005,0.6945718746028996,0.6948198443791492,0.693972570345781
6.745,0.6946047831141203,0.6948509691856417,0.6940099979304747
6.757000000000001,0.6946375098928361,0.6948819283124277,0.694047200755267
6.769,0.6946700562863862,0.6949127229333251,0.6940841806639514
6.781000000000001,0.6947024236295417,0.6949433542117744,0.6941209394810071
6.793,0.6947346132446486,0.6949738233009495,0.6941574790118479
6.805000000000001,0.694766626441767,0.6950041313438653,0.6941938010430645
6.817,0.694798464518808,0.6950342794734853,0.6942299073426647
6.829000000000001,0.6948301287616706,0.6950642688128276,0.6942657996603092
6.841,0.6948616204443763,0.6950941004750693,0.694301479727545
6.853000000000001,0.6948929408292001,0.6951237755636497,0.6943369492580337
6.865,0.6949240911668022,0.6951532951723728,0.6943722099477778
6.877000000000001,0.6949550726963569,0.6951826603855076,0.6944072634753427
6.889,0.6949858866456807,0.6952118722778877,0.6944421115020758
6.901000000000001,0.6950165342313557,0.6952409319150102,0.694476755672322
6.913,0.6950470166588563,0.6952698403531322,0.6945111976136371
6.925000000000001,0.6950773351226698,0.695298598639367,0.6945454389369962
6.937,0.6951074908064179,0.6953272078117793,0.6945794812370001
6.949000000000001,0.695137484882976,0.6953556688994779,0.6946133260920795
6.961,0.6951673185145909,0.6953839829227096,0.6946469750646944
6.973000000000001,0.6951969928529976,0.6954121508929496,0.6946804297015318
6.985,0.6952265090395325,0.6954401738129922,0.6947136915336994
6.997000000000001,0.6952558682052488,0.69546805267704,0.6947467620769194
7.009,0.6952850714710263,0.6954957884707921,0.6947796428317141
7.021000000000001,0.695314119947683,0.6955233821715312,0.6948123352835947
7.033,0.6953430147360841,0.6955508347482099,0.6948448409032436
7.045000000000001,0.6953717569272492,0.6955781471615353,0.6948771611466946
7.057,0.6954003476024585,0.6956053203640534,0.6949092974555127
7.069000000000001,0.6954287878333583,0.6956323553002324,0.6949412512569674
7.081,0.6954570786820641,0.6956592529065441,0.6949730239642079
7.093000000000001,0.6954852212012628,0.6956860141115452,0.6950046169764323
7.105,0.6955132164343137,0.6957126398359581,0.6950360316790561
7.117000000000001,0.6955410654153491,0.6957391309927493,0.695067269443878
7.1290000000000004,0.6955687691693714,0.6957654884872079,0.6950983316292432
7.141000000000001,0.6955963287123512,0.695791713217023,0.6951292195802045
7.1530000000000005,0.695623745051323,0.6958178060723603,0.695159934628681
7.165000000000001,0.6956510191844806,0.6958437679359373,0.6951904780936145
7.1770000000000005,0.6956781521012697,0.6958695996830981,0.6952208512811241
7.189,0.6957051447824817,0.6958953021818874,0.6952510554846584
7.2010000000000005,0.6957319982003436,0.695920876293123,0.6952810919851447


==> Gamma_taylor_data.csv <==
Rho,GammaMD,GammaSMD,GammaNF
0.0077,-0.00003952783843486074,22.33417664586,0.6666617257600967
0.0154,-0.000158125414953858,23.083544161465,0.6666469021614958
0.023100000000000002,-0.0003558349131835836,24.7037974050954,0.6666221932337996
0.0308,-0.000632726639012704,14.5208860403663,0.6665875945805975
0.0385,-0.000988899020073486,29.5333670658345,0.6665431000441768
0.0462,-0.001424478604422852,25.6759493512741,0.6664887017027823
0.0539,-0.0019396200578301048,45.94559544175223,0.6664243898670881
0.0616,-0.002534506158896388,32.3802215100916,0.6663501530758806
0.0693,-0.003209347791036432,27.63375526723286,0.6662659780909472
0.077,-0.003964383930159521,22.8833417664586,0.6661718498911678
0.0847,-0.004799881626665892,16.8540014598832,0.6660677516658037
0.0924,-0.005716135980157411,15.16898733781852,0.6659536648069773
0.10010000000000001,-0.00671347010501111,135.06706613399916,0.6658295689013385
0.1078,-0.007792235084695065,115.73639886043806,0.6656954417209087
0.1155,-0.008952809912430748,105.94815189620383,0.6655512592130961
0.1232,-0.010195601415478484,85.8450553775229,0.6653969954898727
0.13090000000000002,-0.011521044159987337,75.81430510950125,0.6652326228161056
0.13860000000000003,-0.01292960033296664,75.40843881680819,0.6650581115970302
0.1463,-0.014421759597531558,65.29455450594421,0.6648734303648581
0.15400000000000003,-0.015998038917094615,55.22083544161464,0.6646785457645044
0.1617,-0.017658982343695007,55.99395504908359,0.6644734225384256
0.16940000000000002,-0.019405160765070706,55.46350036497078,0.6642580235105535
0.1771,-0.021237171604472138,55.511028689311644,0.6640323095693114
0.18480000000000002,-0.023155638466511252,55.042246834454616,0.6637962396496984
0.19250000000000003,-0.025161210721577953,36.98133468263337,0.6635497707144258
0.20020000000000002,-0.02725456302049878,34.26676653349979,0.6632928577340909
0.20790000000000003,-0.02943639473015036,31.848195029692537,0.6630254536663676
0.2156,-0.0317074292796824,29.684099715109515,0.6627475094342
0.22330000000000003,-0.034068413405816234,27.739993075678786,0.6624589739029759
0.231,-0.03652011628434737,25.987037974050956,0.662159793856663
0.23870000000000002,-0.03906332853350869,24.40097208808102,0.6618499139728851
0.2464,-0.04169886107317522,22.961263844380724,0.6615292767969168
0.2541,-0.04442754382203895,21.650444606653686,0.6611978227145731
0.2618,-0.04725022421278391,20.45357627737532,0.6608554899239709
0.2695,-0.05016776550296154,19.35782381767009,0.6605022144061344
0.2772,-0.05318104485661723,18.352109704202054,0.6601379298944213
0.2849,-0.0562909511687788,17.42683285364928,0.6597625678427379
0.29259999999999997,-0.05949838260157425,16.57363862648606,0.6593760573925184
0.3003,-0.06280424379700777,15.785229570444354,0.658978325338434
0.308,-0.06620944272718798,15.055208860403663,0.6585692960928036
0.3157,-0.06971488713804685,14.377950134828,0.65814889164867
0.3234,-0.07332148053719023,13.748488762270897,0.6577170315415091
0.3311,-0.07703011767043955,13.162430598510472,0.6572736328095351
0.3388,-0.08084167942473863,12.6158750912427,0.656818609952565
0.3465,-0.08475702708727573,12.105350210689318,0.6563518748894017
0.3542,-0.08877699588184118,11.627757172327911,0.655873336913696
0.3619,-0.09290238769335923,11.180323303144348,0.6553829026482452
0.3696,-0.09713396288011933,10.760561708613658,0.6548804759976825
0.3773,-0.10147243106021442,10.366236641668413,0.6543659580995127
0.385,-0.10591844074385426,9.995333670658345,0.6538392472734431
0.3927,-0.11047256766631586,9.646033901055695,0.6533002389689642
0.4004,-0.11513530165693453,9.31669163337495,0.6527488257111214
0.4081,-0.11990703185742713,9.005814943626152,0.6521848970444296
0.4158,-0.12478803007747707,8.712048757423135,0.6516083394748686
0.4235,-0.12977843204642214,8.434160058395328,0.6510190364099038
0.43119999999999997,-0.13487821628644792,8.171024928777381,0.6504168680964673
0.4389,-0.14008718029421674,7.921617167327136,0.6498017115568386
0.4466,-0.14540491367349917,7.684998268919697,0.6491734405223544
0.4543,-0.15083076781016613,7.460308582776749,0.6485319253648791
0.462,-0.1563638216216583,7.246759493512739,0.6478770330259651
0.4697,-0.16200284284442934,7.04362649197685,0.6472086269436228
0.4774,-0.16774624424321471,6.850243022020256,0.6465265669766251
0.4851,-0.17359203403335544,6.665995005453732,0.6458307093262621
0.4928,-0.17953775969953734,6.490315961095181,0.6451209064554608
0.5005000000000001,-0.18558044426836307,6.322682645359967,0.644397007005179
0.5082000000000001,-0.1917165139449062,6.162611151663419,0.6436588557079812
0.5159,-0.19794171585077036,6.009653414267289,0.6429062932987
0.5236000000000001,-0.20425102439844167,5.863394069343828,0.6421391564220769
0.5313000000000001,-0.2106385345980608,5.723447632145737,0.6413572775372838
0.539,-0.21709734031116135,5.589455954417523,0.6405604848192068
0.5467000000000001,-0.22361939513292617,5.461085930697452,0.6397486020563836
0.5544,-0.2301953531896863,5.338027426050513,0.6389214485454687
0.5621,-0.2368143866691912,5.21999140113452,0.6380788389821052
0.5698000000000001,-0.24346397634193728,5.106708213412318,0.6372205833480685
0.5775,-0.2501296706636946,4.997926075848153,0.6363464867945476
0.5852,-0.25679480824863177,4.893409656621513,0.635456349521419
0.5929000000000001,-0.263440197540157,4.792938805303737,0.6345499666523646
0.6006,-0.2700437463465768,4.6963073926110885,0.6336271281056782
0.6083000000000001,-0.2765800325058887,4.6033222523066595,0.6326876184605961
0.6160000000000001,-0.2830198052421786,4.513802215100915,0.6317312168189826
0.6237,-0.28932940470430957,4.427577225521393,0.6307576966621916
0.6314000000000001,-0.29547008464662117,4.344487533706999,0.6297668257029183
0.6391000000000001,-0.30139722010799774,4.264382954949318,0.628758365731846
0.6468,-0.30705937812591166,4.187122190567724,0.6277320724588846
0.6545000000000001,-0.31239722480173704,4.112572204380049,0.6266876953487877
0.6622,-0.31734223617615687,4.040607649627618,0.6256249774509244
0.6699,-0.32181517307330165,3.9711103417420874,0.6245436552229742
0.6776000000000001,-0.3257242709326942,3.9039687728106736,0.6234434583482977
0.6853,-0.3289630841513924,3.8390776640128603,0.6223241095467313
0.6930000000000001,-0.331407909925046,3.776337552672328,0.6211853243785332
0.7007000000000001,-0.332914698108167,3.715654410897942,0.6200268110412035
0.7084,-0.33331533001717206,3.6569392930819777,0.6188482701588824
0.7161000000000001,-0.3324131187780224,3.60010800978678,0.6176493945640185
0.7238000000000001,-0.32997734462211303,3.545080825786086,0.6164298690709824
0.7315,-0.325736587539609,3.4917821802377684,0.6151893702412905
0.7392000000000001,-0.31937055291563077,3.4401404271534135,0.6139275661400763
0.7469000000000001,-0.31049999769592507,3.3900875944995064,0.6126441160834426
0.7546,-0.2986742475993789,3.3415591604171033,0.6113386703762992
0.7623000000000001,-0.2833556391731531,3.2944938451837427,0.6100108700402729
0.77,-0.26390000885574727,3.2488334176645863,0.6086603465312631
0.7777000000000001,-0.23953206289953077,3.204522515110858,0.607286721446183
0.7854000000000001,-0.20931406551216902,3.1615084752639233,0.6058896062184125
0.7931,-0.17210573182739863,3.1197411798139187,0.6044686018014614
0.8008000000000001,-0.12651243906886456,3.079172908343737,0.6030232983403134
0.8085000000000001,-0.07081777113953214,3.039758201963343,0.6015532748298987
0.8162,-0.0028948330796749744,3.001453735906538,0.6000580987601093
0.8239000000000001,0.0799115281827939,2.964218200423256,0.5985373257467446
0.8316000000000001,0.1809428591769805,2.9280121893557833,0.5969904991477397
0.8393,0.30444195427482,2.892798095837544,0.5954171496639951
0.8470000000000001,0.45584857558070935,2.858540014598831,0.5938167949240909
0.8547,0.6422122810405959,2.8252036504054754,0.5921889390521302
0.8624,0.8727777806531298,2.7927562321943444,0.5905330722179114
0.8701000000000001,1.1598293169434999,2.7611664325041785,0.5888486701685927
0.8778,1.5199321565367268,2.7304042918317837,0.5871351937409597
0.8855000000000001,1.9757972553183558,2.700441147572466,0.5853920883533605
0.8932000000000001,2.559149741527529,2.671249567229924,0.5836187834763211
0.9009,3.315262774192682,2.642803285604928,0.5818146920807956
0.9086000000000001,4.310348660948574,2.615077145694187,0.5799792100629522
0.9163000000000001,5.644044898648859,2.588047043051046,0.5781117156443263
0.924,7.471401476037492,2.5616898733781848,0.5762115687461118
0.9317000000000001,10.043545676814425,2.53598348313953,0.5742781103362855
0.9394000000000001,13.78745089764055,2.5109066229942125,0.5723106617481879
0.9471,19.474109618572136,2.486438903869777,0.5703085239690988
0.9548000000000001,28.60668220204301,2.4625607555050637,0.5682709768972647
0.9625,44.428100907106284,2.4392533873053353,0.5661972785657398
0.9702000000000001,44.99006285334184,2.4164987513634326,0.5640866643313045
0.9779000000000001,44.95287958977255,2.394279507511058,0.5619383460266242
0.9856,44.09566746560256,2.3725789902737953,0.5597515110736935
0.9933000000000001,44.0533432945242,2.3513811776122746,0.557525321556498
1.0010000000000001,44.39595826424,2.3306706613399917,0.5552589132506938
1.0087000000000002,44.7621342882146,2.3104326191157774,0.5529513946079677
1.0164,44.13572248990795,2.2906527879158554,0.5506018456926005
1.0241,44.41463564869272,2.271317438896821,0.5482093170675901
1.0318,44.48397784938109,2.2524133535668223,0.545772828627533
1.0395,44.91219292851945,2.2339278011877015,0.5432913683752736
1.0472000000000001,44.49913782364684,2.215848517335957,0.5407638911391458
1.0549000000000002,39.00989871440642,2.19816368355511,0.5381893172274179
1.0626,31.320427380686645,2.1808619080364346,0.5355665310163324
1.0703,25.897413161344904,2.1639322072690783,0.5328943794678923
1.078,21.914341603439226,2.147363988604381,0.5301716705732893
1.0857,18.892538576997055,2.131147033682705,0.5273971717175898
1.0934000000000001,16.53857612042308,2.115271482674363,0.524569607961002
1.1011,14.66409037115932,2.0997278192892495,0.5216876602317191
1.1088,13.14345047041779,2.084506856512628,0.5187499634249971
1.1165,11.890123036445233,2.0695997230271517,0.5157551044027455
1.1242,10.842841864557897,2.05499785028363,0.5127016198875084
1.1319000000000001,9.95718612501447,2.040692960185379,0.5095879942442844
1.1396000000000002,9.200272988394161,2.0266770533530796,0.5064126571431555
1.1473,8.547311553164127,2.0129423979390957,0.5031739810951961
1.155,7.9793058305296345,1.9994815189620383,0.4998702788535777
1.1627,7.481487647541467,1.9862871881341109,0.49649980067119415
1.1704,7.0422251291512445,1.9733524141553782,0.4930607314054879
1.1781000000000001,6.652248150930231,1.9606704334506326,0.48955118746045423
1.1858000000000002,6.304089404202756,1.9482347013259342,0.4859692135550514
1.1935,5.991674857588347,1.936038883523241,0.48231277930641103
1.2012,5.710019484604145,1.9240768481527721,0.4785797756153577
1.2089,5.454998306795849,1.9123426579839289,0.47476801084076714
1.2166000000000001,5.223172084900725,1.9008305630766649,0.47087520674823746
1.2243000000000002,5.011653177168805,1.889534993736239,0.4668989942173907
1.232,4.818001275127933,1.878450553775229,0.462836908690869
1.2397,4.640141609640329,1.8675720140675847,0.4586863853467119
1.2474,4.476300230562444,1.8568943063803482,0.45444475397430584
1.2551,4.324952383848227,1.8464125174694517,0.45010923353245935
1.2628000000000001,4.184781025829983,1.8361218834267496,0.44567692636636147
1.2705000000000002,4.054643249161267,1.8260177842661474,0.44114481205822276
1.2782,3.9335429319468513,1.81609573873733,0.43650974088424477
1.2859,3.8206083180116175,1.8063513993562288,0.4317684268482048
1.2936,3.715073531616917,1.796780547641931,0.4269174402593524
1.3013000000000001,3.616263251916263,1.7873790895502908,0.421953199819465
1.3090000000000002,3.523579940658412,1.7781430510950123,0.4168719641807772
1.3167,3.436493145111828,1.7690685741474597,0.41166982293304644
1.3244,3.3545304970172256,1.7601519124069045,0.40634268697421105
1.3321,3.2772701049409436,1.7513894275333577,0.4008862782148994
1.3398,3.2043340971106944,1.7427775854355219,0.3952961185624032
1.3475000000000001,3.1353831186715357,1.7343129527068035,0.38956751812459867
1.3552000000000002,3.070111624289939,1.7259921932026683,0.3836955625686068
1.3629,3.0082438364017468,1.7178120647529722,0.3776750995626881
1.3706,2.9495302628427176,1.709769416003215,0.37150072422285796
1.3783,2.893744686410833,1.7018611833789787,0.36516676347794164
1.3860000000000001,2.8406815540774835,1.694084388168082,0.35866725925811904
1.3937000000000002,2.7901537058537023,1.686436133715267,0.3519959504023725
1.4014,2.7419903933190275,1.6789136027244855,0.345146253169484
1.4091,2.696035545995808,1.6715140546640945,0.3381112402251999
1.4168,2.6521462504620033,1.6642348232704944,0.3308836179647364
1.4245,2.6101914126253503,1.657073314145971,0.32345570201471086
1.4322000000000001,2.5700505781564034,1.650027002446695,0.31581939074168297
1.4399000000000002,2.5316128898763037,1.643093430657035,0.30796613657547445
1.4476,2.4947761640601707,1.6362702064465218,0.29988691493404795
1.4553,2.4594460702634047,1.6295550006059702,0.29157219051260974
1.463,2.4255354014981676,1.622945545059442,0.28301188067238414
1.4707000000000001,2.3929634234554964,1.6164396309488738,0.27419531563370414
1.4784000000000002,2.361655293045599,1.6100351067883534,0.26511119514319614
1.4861000000000002,2.331541537863991,1.6037298766851689,0.25574754124524757
1.4938,2.3025575893247785,1.5975218986248767,0.24609164674294193
1.5015,2.2746433631675913,1.591409182817774,0.23613001888238838
1.5092,2.2477428818686116,1.585389790104276,0.22584831773587988
1.5169000000000001,2.221803934191367,1.5794618304168069,0.21523128869242025
1.5246000000000002,2.196777767718084,1.5736234612959357,0.20426268838752593
1.5323,2.172618810722861,1.567872886458571,0.19292520331621466
1.54,2.149284420196641,1.5622083544161467,0.1812003602718415
1.5477,2.126734653221741,1.55662815714081,0.16906842763668195
1.5554000000000001,2.104932059229461,1.5511306287777145,0.15650830641519375
1.5631000000000002,2.08384149096578,1.5457141444016078,0.1434974097445243
1.5708000000000002,2.063429932243591,1.540377118815981,0.1300115294352071
1.5785,2.043666340780822,1.53511800539312,0.11602468788351061
1.5862,2.0245215046166782,1.5299352949534797,0.1015089734500122
1.5939,2.0059679107669623,1.5248275146828598,0.08643435710993652
1.6016000000000001,1.9879796249273445,1.5197932270859342,0.07076848784148881
1.6093000000000002,1.9705321811633025,1.5148310289747455,0.05447646381894
1.617,1.9536024806397039,1.509939550490836,0.037520576005436346
1.6247,1.9371686985436236,1.5051174541597419,0.019860020181621252
1.6324,1.9212101984428673,1.5003634339766345,0.0014505727819310588
1.6401000000000001,1.9057074534011635,1.4956762145219393,-0.017755774881755615
1.6478000000000002,1.8906419732405557,1.491054550105814,-0.03781123037741585
1.6555000000000002,1.8759962374031778,1.4864972239404188,-0.058772669398168276
1.6632,1.8617536329193731,1.4820030473389458,-0.08070216937559826
1.6709,1.8478983970378238,1.477570858940429,-0.1036676180033207
1.6786,1.8344155641167639,1.473199523959386,-0.1277434092335099
1.6863000000000001,1.8212909164140372,1.4688879334593912,-0.1530112417760141
1.6940000000000002,1.8085109384483493,1.4646350036497078,-0.17956103815526192
1.7017,1.7960627746349775,1.4604396752041495,-0.20749200610859364
1.7094,1.7839341899268883,1.4563009126013688,-0.23691386872729625
1.7171,1.772113533217063,1.4522177034858104,-0.2679482954902912
1.7248,1.7605897032800997,1.448189058048586,-0.30073057353685595
1.7325000000000002,1.7493521170512314,1.4442140084275725,-0.33541156758538904
1.7402000000000002,1.7383906800589093,1.4402916081260446,-0.3721600283828568
1.7479,1.7276957588433786,1.4364209314492007,-0.41116532420216245
1.7556,1.7172581552083102,1.432601072957946,-0.45264068868649154
1.7633,1.7070690821658174,1.4288311469393387,-0.4968271026202553
1.7710000000000001,1.6971201414471357,1.4251102868931165,-0.5439979588346988
1.7787000000000002,1.6874033024620867,1.4214376450337487,-0.5944647009890589
1.7864,1.6779108826002678,1.4178123918074812,-0.6485836819758106
1.7941,1.6686355287757946,1.4142337154238587,-0.7067645612202511
1.8018,1.659570200125525,1.410700821401232,-0.769480659372904
1.8095,1.650708151778019,1.4072129321257738,-0.8372818242187519
1.8172000000000001,1.6420429196171766,1.4037692864235467,-0.9108105482551143
1.8249000000000002,1.6335683059705814,1.4003691391451842,-0.9908223388801012
1.8326,1.6252783661581107,1.3970117607627615,-1.078211710461133
1.8403,1.6171673958414359,1.3936964369784468,-1.1740456957120977
1.848,1.6092299191196493,1.3904224683445463,-1.27960754276544
1.8557000000000001,1.6014606773204711,1.3871891698945586,-1.3964544025752126
1.8634000000000002,1.5938546184403464,1.3839958707848825,-1.5264945269938663
1.8711000000000002,1.5864068871902768,1.3808419139468215,-1.6720921359814107
1.8788,1.5791128156074583,1.3777266557485532,-1.8362122589489047
1.8865,1.5719679141957696,1.3746494656667365,-2.0226245335476407
1.8942,1.56496786356087,1.3716097259674442,-2.2361959978805546
1.9019000000000001,1.558108506508167,1.3686068313961197,-2.48332177262379
1.9096000000000002,1.5513858405742105,1.365640188876266,-2.7725758483919516
1.9173,1.5447960109641796,1.362709217216591,-3.1157254326715487
1.925,1.5383353038700693,1.3598133468263338,-3.529370134465677
1.9327,1.5320001401459864,1.3569520194385145,-4.0377064138806125
1.9404000000000001,1.525787069318593,1.3541246878408582,-4.677434943976225
1.9481000000000002,1.5196927639122788,1.351330815614146,-5.507036375651045
1.9558000000000002,1.5137140140700316,1.3485698768777645,-6.6257425852808245
1.9635,1.5078477224522837,1.3458413560422278,-8.216520844025938
1.9712,1.5020908993972033,1.3431447475684488,-10.658011758736986
1.9789,1.4964406583270133,1.3404795557335594,-14.88156355740207
1.9866000000000001,1.4908942113859434,1.3378452944030688,-23.959235328899346
1.9943000000000002,1.4854488652963727,1.3352414868091689,-57.562984416538946
2.002,1.4801020174206003,1.332667665334998,Nan
2.0097,1.4748511520164977,1.3301233713046763,35.28112942951775
2.0174,1.4696938366760572,1.3276081547789444,20.0741157192268
2.0250999999999997,1.464627718936542,1.325121574356227,14.197398805892917
2.0328,1.459650523054615,1.3226631969789637,11.079946068256545
2.0404999999999998,1.4547600469344188,1.3202325977450462,9.14795463422563
2.0482,1.4499541592011362,1.3178293597242052,7.833288199464785
2.0559,1.4452307964121105,1.3154530737792067,6.880844418100244
2.0636,1.4405879603980627,1.3131033383917057,6.1590610756477195
2.0713,1.4360237157274285,1.3107797594926254,5.593207883409959
2.0789999999999997,1.4315361872872328,1.3084819502969256,5.137689907036459
2.0867,1.4271235579743429,1.3062095311426296,4.7631097217333735
2.0944,1.4227840664912903,1.3039621293339894,4.449661436427993
2.1021,1.4185160052412056,1.3017393789886604,4.1835139058235224
2.1098,1.4143177183167297,1.2995409208887776,3.9547157603327268
2.1174999999999997,1.4101875995780684,1.2973664023358131,3.755924160412017
2.1252,1.406124090815632,1.2952154770091087,3.5816026527309712
2.1329,1.4021256799929738,1.2930878048279772,3.427497875438692
2.1406,1.3981908995659764,1.2909830518172696,3.2902882137623117
2.1483,1.3943183248744793,1.288900889976309,3.167341910166313
2.1559999999999997,1.3905065726027372,1.2868409971510952,3.056546811118519
2.1637,1.3867542993053243,1.2848030569096878,2.956188163333319
2.1713999999999998,1.3830601999952692,1.2827867584206762,2.8648593494173378
2.1791,1.3794230067913902,1.280791796334651,2.7813956498309302
2.1868,1.375841487621977,1.2788178706685909,2.704824387062785
2.1944999999999997,1.3723144449821008,1.2768646866930855,2.634326912165043
2.2022,1.3688407147419999,1.2749319548223124,2.5692092768576797
2.2098999999999998,1.3654191650041212,1.2730193905066938,2.5088793608438347
2.2176,1.3620486950065198,1.271126714128157,2.4528288553661213
2.2253,1.3587282340704545,1.2692536508979284,2.400618941213528
2.233,1.3554567405901168,1.2673999307567878,2.3518688065398
2.2407,1.3522332010625557,1.265565288277723,2.3062463685738654
2.2483999999999997,1.349056629155946,1.2637494625709076,2.2634607210024535
2.2561,1.3459260648144549,1.26195219719095,2.2232559438319766
2.2638,1.3428405733980475,1.260173240046345,2.1854059973459004
2.2715,1.339799244855657,1.25841234331107,2.1497104849356665
2.2792,1.3368011929302268,1.25666926333827,2.115991117067826
2.2868999999999997,1.3338455543942063,1.2549437605759715,2.084088744664615
2.2946,1.3309314883141519,1.253235599484774,2.0538608577181714
2.3023,1.328058175343161,1.2515445484574654,2.025179466187361
2.31,1.3252248170399121,1.2498703797405095,1.9979292967093285
2.3177,1.3224306352131678,1.2482128693573566,1.9720062515456878
2.3253999999999997,1.3196748712906334,1.246571797033528,1.9473160863261503
2.3331,1.3169567857111286,1.2449469461234286,1.9237732711852855
2.3407999999999998,1.3142756573390824,1.2433381035388447,1.9013000062874699
2.3485,1.311630782900396,1.241745059679074,1.8798253678618597
2.3562,1.309021476438782,1.2401676083626583,1.859284564998747
2.3639,1.306447068791717,1.2386055467606645,1.8396182908015135
2.3716,1.3039069070851907,1.2370586753314836,1.8207721542081177
2.3792999999999997,1.3014003542464758,1.235526797757102,1.8026961810186009
2.387,1.298926788534172,1.2340097208808103,1.7853443744898945
2.3947,1.2964856030848222,1.2325072546463112,1.7686743273634111
2.4024,1.294076205475421,1.231019212038193,1.752646878436209
2.4101,1.291698017301176,1.2295454090237306,1.7372258078213072
2.4177999999999997,1.2893504737679051,1.2280856644959823,1.7223775659058829
2.4255,1.2870330232984846,1.2266398002181493,1.7080710317387087
2.4332,1.2847451271527899,1.2252076407691663,1.6942772971851474
2.4409,1.2824862590605928,1.22378901349049,1.6809694736996166
2.4486,1.2802559048669058,1.2223837484340598,1.668122518998014
2.4562999999999997,1.278053562189286,1.220991678311395,1.6557130812794223
2.464,1.2758787400866318,1.2196126384438073,1.6437193589585135
2.4717,1.2737309587390309,1.2182464667136952,1.6321209741362854
2.4794,1.2716097491382254,1.216893003516896,1.6208988582644808
2.4871,1.2695146527882986,1.21555209171607,1.610035148654425
2.4947999999999997,1.2674452214161818,1.2142235765950873,1.5995130946489455
2.5025,1.2654010166916174,1.2129073058143987,1.5893169724208867
2.5101999999999998,1.2633816099562192,1.211603129367363,1.5794320074868646
2.5179,1.2613865819612846,1.210310899537505,1.5698443041332961
2.5256,1.259415522614038,1.2090304708566875,1.5605407810458654
2.5333,1.2574680307319865,1.2077617000641703,1.551509112515438
2.541,1.2555437138050942,1.2065044460665368,1.5427376746648562
2.5486999999999997,1.2536421877654806,1.2052585698984664,1.534215496203386
2.5564,1.2517630767643741,1.2040239346843324,1.5259322132702247
2.5641,1.2499060129560537,1.2028004056006085,1.5178780279763489
2.5718,1.2480706362885252,1.2015878498390573,1.5100436702960813
2.5795,1.24625659430069,1.2003861365706916,1.502420362996828
2.5871999999999997,1.2444635419257768,1.1991951369104827,1.4949997893280897
2.5949,1.2426911413008055,1.1980147238828014,1.4877740632197596
2.6026,1.2409390615818783,1.1968447723875728,1.480735701765262
2.6103,1.239206978765084,1.1956851591671311,1.4738775997877323
2.618,1.2374945755128235,1.1945357627737532,1.4671930063075729
2.6256999999999997,1.2358015409853653,1.1933964635378598,1.460675502747586
2.6334,1.2341275706774468,1.1922671435368648,1.4543189827278236
2.6411,1.2324723662597523,1.1911476865646615,1.4481176333165058
2.6488,1.230835635425091,1.190037978101726,1.4420659176160298
2.6565,1.2292170917391234,1.1889379052858295,1.4361585585744725
2.6642,1.2276164544954735,1.1878473568833394,1.4303905239231218
2.6719,1.2260334485750801,1.1867662232611007,1.4247570121497168
2.6795999999999998,1.2244678043096446,1.1856943963588806,1.4192534394252485
2.6873,1.2229192573490373,1.1846317696623663,1.4138754274095418
2.695,1.2213875485325287,1.183578238176701,1.4086187918674646
2.7027,1.2198724237637175,1.1825336984005477,1.403479532033585
2.7104,1.218373633889035,1.1814980483006672,1.3984538206684947
2.7180999999999997,1.216890934579706,1.1804711872870006,1.3935379947548727
2.7258,1.2154240862170524,1.179453016188243,1.3887285467857915
2.7335,1.2139728537810308,1.1784434372278982,1.3840221166017392
2.7412,1.2125370067418986,1.1774423540008039,1.3794154837364538
2.7489,1.211116318954906,1.1764496714501163,1.374905560234955
2.7565999999999997,1.209710568557918,1.1754652958447447,1.3704893839101286
2.7643,1.20831953787187,1.1744891347572246,1.3661641120069399
2.772,1.2069430133039702,1.1735210970420207,1.3619270152458136
2.7797,1.2055807852535532,1.17256109281425,1.3577754722189683
2.7874,1.2042326480205126,1.1716090334288167,1.353706964115548
2.7950999999999997,1.202898399716218,1.170664831459948,1.3497190697532548
2.8028,1.2015778421768502,1.1697284006811215,1.3458094608959146
2.8104999999999998,1.2002707808790705,1.1687996560453808,1.3419758978379495
2.8182,1.1989770248579534,1.1678785136660237,1.3382162252381797
2.8259,1.1976963866271169,1.1669648907976589,1.3345283681866857
2.8336,1.1964286821009742,1.1660587058176235,1.3309103284896533
2.8413,1.1951737305190504,1.165159878207753,1.3273601811582436
2.8489999999999998,1.1939313543722934,1.1642683285364928,1.3238760710885304
2.8567,1.1927013793313228,1.16338397844135,1.3204562099204868
2.8644,1.1914836341765576,1.1625067506116737,1.3170988730648518
2.8721,1.1902779507301613,1.1616365687717576,1.3138023968875077
2.8798,1.1890841637897567,1.1607733576642587,1.3105651760417116
2.8874999999999997,1.1879021110638521,1.1599170430339263,1.3073856609392074
2.8952,1.186731633108928,1.1590675516116304,1.3042623553518509
2.9029,1.1855725732681384,1.158224811098691,1.3011938141359614
2.9106,1.184424777611576,1.1573887501514926,1.2981786410721332
2.9183,1.1832880948780546,1.1565592983663846,1.2952154868137291
2.9259999999999997,1.1821623764183662,1.1557363862648606,1.292303046937731
2.9337,1.1810474761399692,1.1549199452790064,1.2894400600920402
2.9414,1.179943250453064,1.1541099077372183,1.2866253062337016
2.9491,1.1788495582180185,1.1533062068501787,1.2838576049528916
2.9568,1.1777662606941024,1.1525087766970885,1.2811358138778355
2.9645,1.1766932214894932,1.1517175522121494,1.2784588271561332
2.9722,1.175630306512519,1.1509324691712923,1.275825574008259
2.9798999999999998,1.174577383924099,1.1501534641791418,1.273235017349259
2.9876,1.1735343240913512,1.149380474656219,1.2706861524749327
2.9953,1.1725009995423337,1.148613438826375,1.2681780058089998
3.003,1.1714772849218846,1.1478522957044435,1.2657096337079772
3.0107,1.1704630569485344,1.1470969850841235,1.263280121320691
3.0183999999999997,1.1694581943724554,1.146347447526069,1.2608885814995268
3.0261,1.1684625779344247,1.1456036243461976,1.2585341537607047
3.0338,1.1674760903257686,1.1448654576042019,1.2562160032910228
3.0415,1.1664986161492625,1.1441328900922665,1.25393331999866
3.0492,1.1655300418809595,1.143405865323984,1.2516853176057796
3.0568999999999997,1.1645702558329247,1.1426843275234655,1.249471232780801
3.0646,1.1636191481168454,1.1419682216146427,1.247290324308327
3.0723,1.1626766106084994,1.141257493210758,1.2451418722948406
3.08,1.161742536913052,1.1405520886040366,1.2430251774083796
3.0877,1.1608168223311643,1.1398519547555417,1.240939560150509
3.0953999999999997,1.159899363825888,1.1391570392852026,1.2388843601590032
3.1031,1.1589900599903271,1.138467290462018,1.2368589355397308
3.1108,1.158088811016043,1.1377826571944287,1.2348626622263343
3.1185,1.1571955186621892,1.1371030890208558,1.232894933366358
3.1262,1.1563100862253495,1.136428536100402,1.2309551587325591
3.1339,1.1554324185100642,1.135758949203713,1.2290427641582107
3.1416,1.1545624218000285,1.1350942797039951,1.2271571909952563
3.1492999999999998,1.1537000038299403,1.1344344795681869,1.2252978955942482
3.157,1.152845073757983,1.1337795013482799,1.2234643488050552
3.1647,1.151997542138929,1.13312929817279,1.2216560354973762
3.1724,1.1511573208978445,1.1324838237383699,1.219872454100152
3.1801,1.1503243233043792,1.1318430323015662,1.2181131161590089
3.1877999999999997,1.1494984639476309,1.131206878670715,1.2163775459109174
3.1955,1.148679658711564,1.1305753181979727,1.2146652798752924
3.2032,1.1478678247509728,1.1299483067714835,1.2129758664607924
3.2109,1.1470628804679732,1.1293258008076754,1.2113088655871243
3.2186,1.146264745489008,1.1287077572436863,1.2096638483211881
3.2262999999999997,1.145473340642357,1.1280941335299177,1.2080403965269306
3.234,1.1446885879361346,1.127484887622709,1.2064381025283093
3.2417,1.143910410536767,1.1268799779771377,1.2048565687848
3.2494,1.1431387327479314,1.1262793635399355,1.203295407578902
3.2571,1.1423734799899525,1.1256830037425227,1.2017542407151323
3.2647999999999997,1.1416145787796381,1.1250908584941586,1.200232699230014
3.2725,1.1408619567105487,1.124502888175202,1.1987304231125966
3.2802,1.1401155424336862,1.1239190536304848,1.1972470610350634
3.2879,1.139375265638593,1.123339316162793,1.1957822700930039
3.2956,1.1386410570348524,1.1227636375264536,1.1943357155549486
3.3033,1.1379128483339789,1.1221919799210278,1.1929070706207856
3.311,1.1371905722316884,1.1216243059851048,1.1914960161886903
3.3186999999999998,1.136474162390542,1.1210605787901975,1.1901022406302215
3.3264,1.1357635534229504,1.1205007618347365,1.1887254395732545
3.3341,1.1350586808745344,1.1199448190381616,1.1873653156924318
3.3418,1.134359481207828,1.1193927147351073,1.1860215785068273
3.3495,1.1336658917863212,1.1188444136696836,1.1846939441845434
3.3571999999999997,1.1329778508588306,1.1182998809898466,1.1833821353539582
3.3649,1.1322952975441913,1.1177590822418606,1.182085880921361
3.3726,1.1316181718162617,1.1172219833648478,1.1808049158947331
3.3803,1.1309464144892356,1.1166885506854254,1.1795389812134212
3.388,1.130279967203252,1.116158750912427,1.1782878235834855
3.3956999999999997,1.1296187724102986,1.115632551131709,1.1770511953184981
3.4034,1.1289627733603973,1.1151099188010374,1.175828854185583
3.4111,1.1283119140880713,1.114590821745058,1.1746205632564992
3.4188,1.1276661393990817,1.1140752281503423,1.1734260907635712
3.4265,1.1270253948574305,1.1135631065605145,1.1722452099602902
3.4342,1.1263896267726234,1.1130544258714525,1.1710776989864038
3.4419,1.1257587821871853,1.1125491553265663,1.1699233407373308
3.4495999999999998,1.1251328088644237,1.1120472645121466,1.168781922737739
3.4573,1.1245116552764338,1.1115487233527903,1.1676532370191306
3.465,1.1238952705923406,1.1110535021068932,1.1665370800012906
3.4727,1.123283604666771,1.1105615713622148,1.1654332523774547
3.4804,1.1226766080285526,1.1100729020315112,1.1643415590030601
3.4880999999999998,1.122074231869632,1.1095874653482345,1.163261808787955
3.4958,1.1214764280342107,1.1091052328623001,1.1621938145919328
3.5035,1.1208831490080888,1.1086261764359178,1.1611373931234839
3.5112,1.1202943479082181,1.1081502682394866,1.1600923648416368
3.5189,1.1197099784724545,1.1076774807475538,1.159058553860791
3.5265999999999997,1.1191299950495073,1.1072077867348347,1.1580357878584286
3.5343,1.1185543525890826,1.1067411592722924,1.1570238979856058
3.542,1.1179830066322138,1.1062775717232791,1.156022718780127
3.5497,1.1174159133017767,1.1058169977397334,1.1550320880823086
3.5574,1.1168530292931842,1.1053594112584373,1.1540518469532428
3.5650999999999997,1.1162943118652586,1.1049047864973287,1.153081839595473
3.5728,1.115739718831274,1.1044530979518703,1.152121913276003
3.5805,1.1151892085501691,1.1040043203914713,1.1511719182515554
3.5882,1.1146427399179242,1.1035584288559648,1.1502317076960051
3.5959,1.114100272359099,1.103115398652137,1.1493011376299158
3.6036,1.1135617658185293,1.102675205350308,1.148380066852105
3.6113,1.1130271807531773,1.102237824780965,1.1474683568731745
3.6189999999999998,1.1124964781241333,1.1018032330314436,1.1465658718509362
3.6267,1.1119696193887647,1.1013714064426587,1.1456724785276737
3.6344,1.1114465664930107,1.1009423216058867,1.1447880461691782
3.6421,1.1109272818638178,1.1005159553595907,1.1439124465054995
3.6498,1.1104117284017143,1.1000922847862962,1.1430455536733575
3.6574999999999998,1.10989986947352,1.0996712872095107,1.1421872441601588
3.6652,1.1093916689051895,1.0992529401906903,1.1413373967495688
3.6729,1.1088870909747843,1.0988372215262487,1.1404958924685857
3.6806,1.1083861004055742,1.0984241092446116,1.1396626145360707
3.6883,1.1078886623592605,1.0980135816033136,1.138837448312688
3.6959999999999997,1.1073947424293238,1.0976056170861366,1.1380202812522084
3.7037,1.1069043066344892,1.0972001944002916,1.137211002854134
3.7114,1.1064173214123108,1.0967972924736398,1.1364095046176028
3.7191,1.1059337536128684,1.0963968904519539,1.135615679996533
3.7268,1.1054535704925776,1.0959989676962207,1.1348294243559658
3.7345,1.1049767397081103,1.0956035037799803,1.1340506349295756
3.7422,1.104503229310421,1.0952104784867054,1.1332792107783036
3.7499,1.1040330077388811,1.094819871807217,1.1325150527500865
3.7576,1.1035660438155142,1.0944316639371383,1.1317580634406432
3.7653,1.1031023067393335,1.0940458352743836,1.131008147155289
3.773,1.1026417660807788,1.0936623664166842,1.1302652098717452
3.7807,1.10218439177625,1.0932812381591492,1.129529159203913
3.7883999999999998,1.1017301541227353,1.0929024314918612,1.1287999043665862
3.7961,1.1012790237725345,1.0925259275975046,1.1280773561410697
3.8038,1.1008309717280713,1.09215170784903,1.1273614268416803
3.8115,1.1003859693367972,1.0917797538073497,1.126652030283102
3.8192,1.0999439882861812,1.0914100472190664,1.1259490817485716
3.8268999999999997,1.099505000598788,1.0910425700142339,1.1252524979588674
3.8346,1.0990689786274375,1.0906773043041478,1.124562197042082
3.8423,1.09863589505045,1.0903142323791706,1.1238780985041519
3.85,1.09820572286697,1.0899533367065835,1.1232001232001232
3.8577,1.0977784353923707,1.08959459992847,1.1225281933061337
3.8653999999999997,1.0973540062537368,1.0892380048596286,1.1218622322920884
3.8731,1.096932409385421,1.088883534485516,1.1212021648950103
3.8808,1.096513619024679,1.0885311719602146,1.1205479170930446
3.8885,1.0960976097073754,1.0881809006044343,1.119899416080102
3.8962,1.0956843562637621,1.0878327039035365,1.1192565902411167
3.9039,1.095273833814328,1.0874865655055879,1.1186193691279087
3.9116,1.0948660177657168,1.0871424692194411,1.1179876834356284
3.9193,1.0944608838067134,1.086800399012841,1.1173614649797672
3.927,1.0940584079042968,1.086460339010557,1.116740646673722
3.9347,1.0936585662997578,1.0861222734925413,1.116125162506895
3.9424,1.0932613355048815,1.0857861868921121,1.1155149475233153
3.9501,1.0928666922981927,1.0854520637941623,1.1149099378007645
3.9577999999999998,1.092474613721261,1.08511988893339,1.114310070430401
3.9655,1.0920850770750696,1.0847896471925567,1.113715283496857
3.9732,1.0916980599164403,1.0844613236007672,1.1131255160588074
3.9809,1.0913135400545186,1.0841349033317715,1.1125407081299885
3.9886,1.0909314955473155,1.0838103717022922,1.111960800660661
3.9962999999999997,1.0905519046983052,1.0834877141703732,1.1113857355194994
4.0040000000000004,1.0901747460530768,1.0831669163337494,1.1108154554759013
4.0117,1.0897999983960427,1.0828479639282418,1.110249904182704
4.0194,1.0894276407471966,1.082530842826169,1.1096890261592938
4.0271,1.089057652358926,1.0822155390347856,1.1091327667751036
4.0348,1.088690012712874,1.0819020386947362,1.1085810722334846
4.0424999999999995,1.088324701516853,1.0815903280785337,1.1080338895559418
4.0502,1.0879616987018048,1.0812803935890567,1.1074911665667284
4.0579,1.0876009844188126,1.0809722217580657,1.1069528518777818
4.0656,1.0872425390361569,1.080665799244741,1.106418894874001
4.0733,1.08688634313642,1.0803611128342376,1.1058892456988505
4.0809999999999995,1.0865323775136349,1.0800581494362615,1.1053638552402831
4.0887,1.0861806231704805,1.0797568960836637,1.104842675116978
4.0964,1.0858310613155187,1.0794573399310514,1.1043256576648772
4.1041,1.0854836733604771,1.07915946825342,1.1038127559240234
4.1118,1.0851384409175722,1.0788632684448016,1.103303923625682
4.1195,1.0847953457968746,1.0785687280169303,1.1027991151797458
4.1272,1.0844543700037166,1.0782758345979264,1.102298285662414
4.1349,1.0841154957361376,1.0779845759309976,1.1018013908041369
4.1426,1.083778705382371,1.0776949398731563,1.101308386977821
4.1503,1.0834439815183687,1.0774069143939538,1.1008192311872904
4.158,1.0831113069053635,1.0771204875742313,1.10033388105599
4.1657,1.0827806644874707,1.0768356476048868,1.0998522948159364
4.1734,1.0824520373893236,1.0765523827856573,1.0993744312968992
4.1811,1.0821254089137475,1.0762706815239187,1.0989002499158134
4.1888,1.0818007625394677,1.0759905323334973,1.0984297106664167
4.1965,1.0814780819188532,1.0757119238335018,1.0979627741091025
4.2042,1.0811573508756935,1.075434844747165,1.097499401360988
4.2119,1.0808385534030107,1.0751592839007045,1.0970395540861895
4.2196,1.0805216736609031,1.0748852302221943,1.0965831944862987
4.2273,1.0802066959744212,1.074612672740455,1.0961302852910604
4.235,1.079893604831477,1.0743416005839532,1.0956807897492387
4.2427,1.0795823848807837,1.0740720029797197,1.0952346716196752
4.2504,1.0792730209298258,1.073803869252277,1.09479189516253
4.2581,1.07896549794286,1.0735371888225849,1.0943524251307002
4.2658,1.0786598010389459,1.0732719512069944,1.093916226761417
4.2735,1.0783559154900055,1.073008146016219,1.093483265768011
4.2812,1.0780538267189124,1.0727457629543173,1.0930535083318456
4.2889,1.0777535202976072,1.0724847918176879,1.092626921094414
4.2966,1.0774549819452433,1.0722252224940771,1.0922034711495943
4.3043,1.0771581975263576,1.0719670449616006,1.0917831260360606
4.312,1.0768631530490693,1.0717102492877737,1.0913658537298465
4.3197,1.076569834663306,1.0714548256285594,1.0909516226370555
4.3274,1.0762782286590522,1.071200764227422,1.090540401586718
4.3351,1.0759883214646275,1.0709480554143966,1.0901321598237887
4.3427999999999995,1.075700099644987,1.070696689605169,1.0897268670022833
4.3505,1.0754135499000477,1.0704466573001672,1.089324493178548
4.3582,1.0751286590630387,1.0701979490836628,1.0889250088046651
4.3659,1.0748454140988744,1.0699505556228857,1.0885283847219835
4.3736,1.0745638021025534,1.0697044676671477,1.0881345921547776
4.3812999999999995,1.0742838102975774,1.0694596760469788,1.0877436027040286
4.389,1.074005426034395,1.0692161716732713,1.0873553883413272
4.3967,1.0737286367888672,1.0689739455364382,1.0869699214028925
4.4044,1.0734534301607546,1.068732988705578,1.086587174583708
4.4121,1.0731797938722254,1.0684932923276527,1.0862071209317672
4.4198,1.0729077157663867,1.0682548476266733,1.085829733842433
4.4275,1.072637183805834,1.0680176459028987,1.0854549870529018
4.4352,1.0723681860712235,1.0677816785320393,1.0850828546367732
4.4429,1.0721007107598635,1.0675469369644754,1.084713310998724
4.4506,1.0718347461843247,1.067313412724482,1.084346330869281
4.4583,1.0715702807710723,1.067081097409463,1.0839818892996937
4.466,1.0713073030591151,1.066849982689197,1.0836199616569027
4.4737,1.0710458016986752,1.0666200603050882,1.0832605236186015
4.4814,1.070785765449875,1.0663913220694308,1.0829035511683913
4.4891,1.0705271831814427,1.066163759864679,1.0825490205910262
4.4968,1.0702700438694366,1.065937365642727,1.0821969084677454
4.5045,1.0700143365959864,1.065712131424197,1.0818471916716923
4.5122,1.0697600505480522,1.0654880492977374,1.0814998473634183
4.5199,1.0695071750162002,1.0652651114193263,1.0811548529864692
4.5276,1.0692556993933955,1.0650433100115861,1.0808121862630513
4.5353,1.0690056131738124,1.0648226373631053,1.0804718251897778
4.543,1.068756905951659,1.0646030858277675,1.0801337480334927
4.5507,1.06850956742002,1.0643846478240897,1.0797979333271697
4.5584,1.0682635873697142,1.0641673158345675,1.0794643598658855
4.5661,1.0680189556881672,1.0639510824050284,1.0791330067028666
4.5738,1.067775662358301,1.0637359401439928,1.078803853145606
4.5815,1.0675336974574372,1.0635218817220418,1.07847687875205
4.5892,1.0672930511562149,1.0633088998711935,1.0781520633268544
4.5969,1.0670537137175249,1.0630969873842857,1.077829386917705
4.6046,1.0668156754954567,1.0628861371143663,1.0775088298117053
4.6123,1.0665789269342603,1.062676341974091,1.0771903725318281
4.62,1.066343458567322,1.0624675949351274,1.0768739958334295
4.6277,1.0661092610161533,1.062259889027566,1.0765596807008235



==> data_FS_case1_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,1.6223e-07,0.001,1.6223e-07,1
0.0010505,1.7903e-07,0.0010505,1.7903e-07,1
0.001101,1.9666e-07,0.001101,1.9666e-07,1
0.0011515,2.1511e-07,0.0011515,2.1511e-07,1
0.001202,2.344e-07,0.001202,2.344e-07,1
0.0012525,2.5451e-07,0.0012525,2.5451e-07,1
0.001303,2.7545e-07,0.001303,2.7545e-07,1
0.0013536,2.9722e-07,0.0013536,2.9722e-07,1
0.0014041,3.1981e-07,0.0014041,3.1981e-07,1
0.0014546,3.4323e-07,0.0014546,3.4323e-07,1
0.0015051,3.6748e-07,0.0015051,3.6748e-07,1
0.0015556,3.9256e-07,0.0015556,3.9256e-07,1
0.0016061,4.1847e-07,0.0016061,4.1847e-07,1
0.0016566,4.452e-07,0.0016566,4.452e-07,1
0.0017071,4.7276e-07,0.0017071,4.7276e-07,1
0.0017071,4.7276e-07,0.0017071,4.7276e-07,1
0.0017576,5.0115e-07,0.0017576,5.0115e-07,1
0.0018081,5.3037e-07,0.0018081,5.3037e-07,1
0.0018586,5.6041e-07,0.0018586,5.6041e-07,1
0.0019091,5.9128e-07,0.0019091,5.9128e-07,1
0.0019596,6.2298e-07,0.0019596,6.2298e-07,1
0.0020101,6.5551e-07,0.0020101,6.5551e-07,1
0.0020607,6.8886e-07,0.0020607,6.8886e-07,1
0.0021112,7.2304e-07,0.0021112,7.2304e-07,1
0.0021617,7.5805e-07,0.0021617,7.5805e-07,1
0.0022122,7.9389e-07,0.0022122,7.9389e-07,1
0.0022627,8.3055e-07,0.0022627,8.3055e-07,1
0.0023132,8.6804e-07,0.0023132,8.6804e-07,1
0.0023637,9.0636e-07,0.0023637,9.0636e-07,1
0.0024142,9.4551e-07,0.0024142,9.4551e-07,1
0.0024142,9.4551e-07,0.0024142,9.4551e-07,1
0.0024647,9.8548e-07,0.0024647,9.8548e-07,1
0.0025152,1.0263e-06,0.0025152,1.0263e-06,1
0.0025657,1.0679e-06,0.0025657,1.0679e-06,1
0.0026162,1.1104e-06,0.0026162,1.1104e-06,1
0.0026667,1.1537e-06,0.0026667,1.1537e-06,1
0.0027172,1.1978e-06,0.0027172,1.1978e-06,1
0.0027677,1.2427e-06,0.0027677,1.2427e-06,1
0.0028183,1.2885e-06,0.0028183,1.2885e-06,1
0.0028688,1.3351e-06,0.0028688,1.3351e-06,1
0.0029193,1.3825e-06,0.0029193,1.3825e-06,1
0.0029698,1.4307e-06,0.0029698,1.4307e-06,1
0.0030203,1.4798e-06,0.0030203,1.4798e-06,1
0.0030708,1.5297e-06,0.0030708,1.5297e-06,1
0.0031213,1.5805e-06,0.0031213,1.5805e-06,1
0.0031213,1.5805e-06,0.0031213,1.5805e-06,1
0.0031718,1.632e-06,0.0031718,1.632e-06,1
0.0032223,1.6844e-06,0.0032223,1.6844e-06,1
0.0032728,1.7376e-06,0.0032728,1.7376e-06,1
0.0033233,1.7917e-06,0.0033233,1.7917e-06,1
0.0033738,1.8465e-06,0.0033738,1.8465e-06,1
0.0034243,1.9022e-06,0.0034243,1.9022e-06,1
0.0034748,1.9588e-06,0.0034748,1.9588e-06,1
0.0035253,2.0161e-06,0.0035253,2.0161e-06,1
0.0035758,2.0743e-06,0.0035758,2.0743e-06,1
0.0036264,2.1333e-06,0.0036264,2.1333e-06,1
0.0036769,2.1931e-06,0.0036769,2.1931e-06,1
0.0037274,2.2538e-06,0.0037274,2.2538e-06,1
0.0037779,2.3153e-06,0.0037779,2.3153e-06,1
0.0038284,2.3776e-06,0.0038284,2.3776e-06,1
0.0038284,2.3776e-06,0.0038284,2.3776e-06,1
0.0038789,2.4407e-06,0.0038789,2.4407e-06,1
0.0039294,2.5047e-06,0.0039294,2.5047e-06,1
0.0039799,2.5695e-06,0.0039799,2.5695e-06,1
0.0040304,2.6351e-06,0.0040304,2.6351e-06,1
0.0040809,2.7016e-06,0.0040809,2.7016e-06,1
0.0041314,2.7689e-06,0.0041314,2.7689e-06,1
0.0041819,2.837e-06,0.0041819,2.837e-06,1
0.0042324,2.9059e-06,0.0042324,2.9059e-06,1
0.0042829,2.9757e-06,0.0042829,2.9757e-06,1
0.0043334,3.0463e-06,0.0043334,3.0463e-06,1
0.0043839,3.1177e-06,0.0043839,3.1177e-06,1
0.0044344,3.1899e-06,0.0044344,3.1899e-06,1
0.0044849,3.263e-06,0.0044849,3.263e-06,1
0.0045355,3.3369e-06,0.0045355,3.3369e-06,1
0.0045355,3.3369e-06,0.0045355,3.3369e-06,1
0.004586,3.4116e-06,0.004586,3.4116e-06,1
0.0046365,3.4872e-06,0.0046365,3.4872e-06,1
0.004687,3.5636e-06,0.004687,3.5636e-06,1
0.0047375,3.6408e-06,0.0047375,3.6408e-06,1
0.004788,3.7188e-06,0.004788,3.7188e-06,1
0.0048385,3.7977e-06,0.0048385,3.7977e-06,1
0.004889,3.8774e-06,0.004889,3.8774e-06,1
0.0049395,3.9579e-06,0.0049395,3.9579e-06,1
0.00499,4.0392e-06,0.00499,4.0392e-06,1
0.0050405,4.1214e-06,0.0050405,4.1214e-06,1
0.005091,4.2044e-06,0.005091,4.2044e-06,1
0.0051415,4.2882e-06,0.0051415,4.2882e-06,1
0.005192,4.3729e-06,0.005192,4.3729e-06,1
0.0052425,4.4583e-06,0.0052425,4.4583e-06,1
0.0052425,4.4583e-06,0.0052425,4.4583e-06,1
0.005293,4.5446e-06,0.005293,4.5446e-06,1
0.0053435,4.6318e-06,0.0053435,4.6318e-06,1
0.005394,4.7197e-06,0.005394,4.7197e-06,1
0.0054445,4.8085e-06,0.0054445,4.8085e-06,1
0.005495,4.8981e-06,0.005495,4.8981e-06,1
0.0055455,4.9886e-06,0.0055455,4.9886e-06,1
0.005596,5.0799e-06,0.005596,5.0799e-06,1
0.0056466,5.172e-06,0.0056466,5.172e-06,1
0.0056971,5.2649e-06,0.0056971,5.2649e-06,1
0.0057476,5.3586e-06,0.0057476,5.3586e-06,1
0.0057981,5.4532e-06,0.0057981,5.4532e-06,1
0.0058486,5.5486e-06,0.0058486,5.5486e-06,1
0.0058991,5.6448e-06,0.0058991,5.6448e-06,1
0.0059496,5.7419e-06,0.0059496,5.7419e-06,1
0.0059496,5.7419e-06,0.0059496,5.7419e-06,1
0.0060001,5.8398e-06,0.0060001,5.8398e-06,1
0.0060506,5.9385e-06,0.0060506,5.9385e-06,1
0.0061011,6.038e-06,0.0061011,6.038e-06,1
0.0061516,6.1384e-06,0.0061516,6.1384e-06,1
0.0062021,6.2396e-06,0.0062021,6.2396e-06,1
0.0062526,6.3416e-06,0.0062526,6.3416e-06,1
0.0063031,6.4445e-06,0.0063031,6.4445e-06,1
0.0063536,6.5481e-06,0.0063536,6.5481e-06,1
0.0064041,6.6526e-06,0.0064041,6.6526e-06,1
0.0064546,6.758e-06,0.0064546,6.758e-06,1
0.0065051,6.8641e-06,0.0065051,6.8641e-06,1
0.0065556,6.9711e-06,0.0065556,6.9711e-06,1
0.0066061,7.0789e-06,0.0066061,7.0789e-06,1
0.0066566,7.1875e-06,0.0066566,7.1875e-06,1
0.0066566,7.1875e-06,0.0066566,7.1875e-06,1
0.0067071,7.297e-06,0.0067071,7.297e-06,1
0.0067576,7.4073e-06,0.0067576,7.4073e-06,1
0.0068081,7.5184e-06,0.0068081,7.5184e-06,1
0.0068586,7.6303e-06,0.0068586,7.6303e-06,1
0.0069091,7.7431e-06,0.0069091,7.7431e-06,1
0.0069596,7.8567e-06,0.0069596,7.8567e-06,1
0.0070101,7.9711e-06,0.0070101,7.9711e-06,1
0.0070606,8.0864e-06,0.0070606,8.0864e-06,1
0.0071111,8.2024e-06,0.0071111,8.2024e-06,1
0.0071616,8.3193e-06,0.0071616,8.3193e-06,1
0.0072121,8.4371e-06,0.0072121,8.4371e-06,1
0.0072626,8.5556e-06,0.0072626,8.5556e-06,1
0.0073131,8.675e-06,0.0073131,8.675e-06,1
0.0073636,8.7952e-06,0.0073636,8.7952e-06,1
0.0073636,8.7952e-06,0.0073636,8.7952e-06,1
0.0074141,8.9162e-06,0.0074141,8.9162e-06,1
0.0074646,9.0381e-06,0.0074646,9.0381e-06,1
0.0075151,9.1608e-06,0.0075151,9.1608e-06,1
0.0075657,9.2843e-06,0.0075657,9.2843e-06,1
0.0076162,9.4086e-06,0.0076162,9.4086e-06,1.0001
0.0076667,9.5338e-06,0.0076667,9.5338e-06,1.0001
0.0077172,9.6598e-06,0.0077172,9.6598e-06,1.0001
0.0077677,9.7866e-06,0.0077677,9.7866e-06,1.0001
0.0078182,9.9143e-06,0.0078182,9.9143e-06,1.0001
0.0078687,1.0043e-05,0.0078687,1.0043e-05,1.0001
0.0079192,1.0172e-05,0.0079192,1.0172e-05,1.0001
0.0079697,1.0302e-05,0.0079697,1.0302e-05,1.0001
0.0080202,1.0433e-05,0.0080202,1.0433e-05,1.0001
0.0080707,1.0565e-05,0.0080707,1.0565e-05,1.0001
0.0080707,1.0565e-05,0.0080707,1.0565e-05,1.0001
0.0081212,1.0697e-05,0.0081212,1.0697e-05,1.0001
0.0081717,1.0831e-05,0.0081717,1.0831e-05,1.0001
0.0082222,1.0965e-05,0.0082222,1.0965e-05,1.0001
0.0082727,1.11e-05,0.0082727,1.11e-05,1.0001
0.0083232,1.1236e-05,0.0083232,1.1236e-05,1.0001
0.0083737,1.1373e-05,0.0083737,1.1373e-05,1.0001
0.0084242,1.151e-05,0.0084242,1.151e-05,1.0001
0.0084747,1.1649e-05,0.0084747,1.1649e-05,1.0001
0.0085252,1.1788e-05,0.0085252,1.1788e-05,1.0001
0.0085757,1.1928e-05,0.0085757,1.1928e-05,1.0001
0.0086262,1.2069e-05,0.0086262,1.2069e-05,1.0001
0.0086767,1.2211e-05,0.0086767,1.2211e-05,1.0001
0.0087272,1.2353e-05,0.0087272,1.2353e-05,1.0001
0.0087777,1.2497e-05,0.0087777,1.2497e-05,1.0001
0.0087777,1.2497e-05,0.0087777,1.2497e-05,1.0001
0.0088282,1.2641e-05,0.0088282,1.2641e-05,1.0001
0.0088787,1.2786e-05,0.0088787,1.2786e-05,1.0001
0.0089291,1.2932e-05,0.0089291,1.2932e-05,1.0001
0.0089796,1.3078e-05,0.0089796,1.3078e-05,1.0001
0.0090301,1.3226e-05,0.0090301,1.3226e-05,1.0001
0.0090806,1.3374e-05,0.0090806,1.3374e-05,1.0001
0.0091311,1.3523e-05,0.0091311,1.3523e-05,1.0001
0.0091816,1.3673e-05,0.0091816,1.3673e-05,1.0001
0.0092321,1.3824e-05,0.0092321,1.3824e-05,1.0001
0.0092826,1.3975e-05,0.0092826,1.3975e-05,1.0001
0.0093331,1.4128e-05,0.0093331,1.4128e-05,1.0001
0.0093836,1.4281e-05,0.0093836,1.4281e-05,1.0001
0.0094341,1.4435e-05,0.0094341,1.4435e-05,1.0001
0.0094846,1.459e-05,0.0094846,1.459e-05,1.0001
0.0094846,1.459e-05,0.0094846,1.459e-05,1.0001
0.0095351,1.4746e-05,0.0095351,1.4746e-05,1.0001
0.0095856,1.4902e-05,0.0095856,1.4902e-05,1.0001
0.0096361,1.506e-05,0.0096361,1.506e-05,1.0001
0.0096866,1.5218e-05,0.0096866,1.5218e-05,1.0001
0.0097371,1.5377e-05,0.0097371,1.5377e-05,1.0001
0.0097876,1.5537e-05,0.0097876,1.5537e-05,1.0001
0.0098381,1.5698e-05,0.0098381,1.5698e-05,1.0001
0.0098886,1.5859e-05,0.0098886,1.5859e-05,1.0001
0.0099391,1.6021e-05,0.0099391,1.6021e-05,1.0001
0.0099896,1.6185e-05,0.0099896,1.6185e-05,1.0001
0.01004,1.6349e-05,0.01004,1.6349e-05,1.0001
0.010091,1.6513e-05,0.010091,1.6513e-05,1.0001
0.010141,1.6679e-05,0.010141,1.6679e-05,1.0001
0.010192,1.6845e-05,0.010192,1.6845e-05,1.0001
0.010192,1.6845e-05,0.010192,1.6845e-05,1.0001
0.010242,1.7013e-05,0.010242,1.7013e-05,1.0001
0.010293,1.7181e-05,0.010293,1.7181e-05,1.0001
0.010343,1.735e-05,0.010343,1.735e-05,1.0001
0.010394,1.752e-05,0.010394,1.752e-05,1.0001
0.010444,1.769e-05,0.010444,1.769e-05,1.0001
0.010495,1.7862e-05,0.010495,1.7862e-05,1.0001
0.010545,1.8034e-05,0.010545,1.8034e-05,1.0001
0.010596,1.8207e-05,0.010596,1.8207e-05,1.0001
0.010646,1.8381e-05,0.010646,1.8381e-05,1.0001
0.010697,1.8556e-05,0.010697,1.8556e-05,1.0001
0.010747,1.8731e-05,0.010747,1.8731e-05,1.0001
0.010798,1.8907e-05,0.010798,1.8907e-05,1.0001
0.010848,1.9085e-05,0.010848,1.9085e-05,1.0001
0.010899,1.9263e-05,0.010899,1.9263e-05,1.0001
0.010899,1.9263e-05,0.010899,1.9263e-05,1.0001
0.010949,1.9441e-05,0.010949,1.9441e-05,1.0001
0.011,1.9621e-05,0.011,1.9621e-05,1.0001
0.01105,1.9802e-05,0.01105,1.9802e-05,1.0001
0.011101,1.9983e-05,0.011101,1.9983e-05,1.0001
0.011151,2.0165e-05,0.011151,2.0165e-05,1.0001
0.011201,2.0348e-05,0.011201,2.0348e-05,1.0001
0.011252,2.0532e-05,0.011252,2.0532e-05,1.0001
0.011302,2.0717e-05,0.011302,2.0717e-05,1.0001
0.011353,2.0902e-05,0.011353,2.0902e-05,1.0001
0.011403,2.1088e-05,0.011403,2.1088e-05,1.0001
0.011454,2.1275e-05,0.011454,2.1275e-05,1.0001
0.011504,2.1463e-05,0.011504,2.1463e-05,1.0001
0.011555,2.1652e-05,0.011555,2.1652e-05,1.0001
0.011605,2.1842e-05,0.011605,2.1842e-05,1.0001
0.011605,2.1842e-05,0.011605,2.1842e-05,1.0001
0.01211,2.3783e-05,0.01211,2.3783e-05,1.0001
0.012615,2.5806e-05,0.012615,2.5806e-05,1.0001
0.01312,2.7912e-05,0.01312,2.7912e-05,1.0001
0.013625,3.01e-05,0.013625,3.01e-05,1.0002
0.01413,3.2371e-05,0.01413,3.2371e-05,1.0002
0.014635,3.4723e-05,0.014635,3.4723e-05,1.0002
0.015139,3.7158e-05,0.015139,3.7158e-05,1.0002
0.015644,3.9675e-05,0.015644,3.9675e-05,1.0002
0.016149,4.2274e-05,0.016149,4.2274e-05,1.0002
0.016653,4.4956e-05,0.016653,4.4956e-05,1.0002
0.017158,4.7719e-05,0.017158,4.7719e-05,1.0003
0.017662,5.0564e-05,0.017662,5.0564e-05,1.0003
0.018167,5.3491e-05,0.018167,5.3491e-05,1.0003
0.018671,5.65e-05,0.018671,5.65e-05,1.0003
0.018671,5.65e-05,0.018671,5.65e-05,1.0003
0.019176,5.9593e-05,0.019176,5.9593e-05,1.0003
0.019681,6.2767e-05,0.019681,6.2767e-05,1.0003
0.020185,6.6024e-05,0.020185,6.6024e-05,1.0004
0.02069,6.9361e-05,0.02069,6.9361e-05,1.0004
0.021194,7.2781e-05,0.021194,7.2781e-05,1.0004
0.021699,7.6282e-05,0.021699,7.6282e-05,1.0004
0.022203,7.9865e-05,0.022203,7.9865e-05,1.0004
0.022708,8.3529e-05,0.022708,8.3529e-05,1.0004
0.023212,8.7274e-05,0.023212,8.7274e-05,1.0005
0.023716,9.1101e-05,0.023716,9.1101e-05,1.0005
0.02422,9.5009e-05,0.02422,9.5009e-05,1.0005
0.024724,9.8999e-05,0.024724,9.8999e-05,1.0005
0.025229,0.00010307,0.025229,0.00010307,1.0005
0.025733,0.00010722,0.025733,0.00010722,1.0006
0.025733,0.00010722,0.025733,0.00010722,1.0006
0.026237,0.00011146,0.026237,0.00011146,1.0006
0.026741,0.00011577,0.026741,0.00011577,1.0006
0.027246,0.00012017,0.027246,0.00012017,1.0006
0.02775,0.00012465,0.02775,0.00012465,1.0007
0.028254,0.00012921,0.028254,0.00012921,1.0007
0.028758,0.00013385,0.028758,0.00013385,1.0007
0.029262,0.00013857,0.029262,0.00013857,1.0007
0.029766,0.00014337,0.029766,0.00014337,1.0008
0.03027,0.00014826,0.03027,0.00014826,1.0008
0.030773,0.00015322,0.030773,0.00015322,1.0008
0.031277,0.00015826,0.031277,0.00015826,1.0008
0.031781,0.00016338,0.031781,0.00016338,1.0009
0.032284,0.00016859,0.032284,0.00016859,1.0009
0.032788,0.00017387,0.032788,0.00017387,1.0009
0.032788,0.00017387,0.032788,0.00017387,1.0009
0.033292,0.00017924,0.033292,0.00017924,1.001
0.033795,0.00018469,0.033795,0.00018469,1.001
0.034299,0.00019022,0.034299,0.00019022,1.001
0.034803,0.00019583,0.034803,0.00019583,1.001
0.035307,0.00020151,0.035307,0.00020151,1.0011
0.03581,0.00020728,0.03581,0.00020728,1.0011
0.036314,0.00021313,0.036314,0.00021313,1.0011
0.036817,0.00021906,0.036817,0.00021906,1.0012
0.03732,0.00022506,0.03732,0.00022506,1.0012
0.037823,0.00023115,0.037823,0.00023115,1.0012
0.038326,0.00023731,0.038326,0.00023731,1.0013
0.038829,0.00024356,0.038829,0.00024356,1.0013
0.039332,0.00024988,0.039332,0.00024988,1.0013
0.039835,0.00025628,0.039835,0.00025628,1.0014
0.039835,0.00025628,0.039835,0.00025628,1.0014
0.040339,0.00026277,0.040339,0.00026277,1.0014
0.040842,0.00026934,0.040842,0.00026934,1.0014
0.041345,0.00027598,0.041345,0.00027598,1.0015
0.041848,0.00028271,0.041848,0.00028271,1.0015
0.042351,0.00028951,0.042351,0.00028951,1.0015
0.042854,0.00029639,0.042854,0.00029639,1.0016
0.043357,0.00030335,0.043357,0.00030335,1.0016
0.04386,0.00031039,0.04386,0.00031039,1.0017
0.044363,0.0003175,0.044363,0.0003175,1.0017
0.044865,0.00032469,0.044865,0.00032469,1.0017
0.045367,0.00033196,0.045367,0.00033196,1.0018
0.04587,0.00033931,0.04587,0.00033931,1.0018
0.046372,0.00034674,0.046372,0.00034674,1.0019
0.046874,0.00035424,0.046874,0.00035424,1.0019
0.046874,0.00035424,0.046874,0.00035424,1.0019
0.047377,0.00036183,0.047377,0.00036183,1.0019
0.04788,0.0003695,0.04788,0.0003695,1.002
0.048382,0.00037725,0.048382,0.00037725,1.002
0.048885,0.00038507,0.048885,0.00038507,1.0021
0.049387,0.00039297,0.049387,0.00039297,1.0021
0.049889,0.00040095,0.049889,0.00040095,1.0021
0.050392,0.00040901,0.050392,0.00040901,1.0022
0.050894,0.00041714,0.050894,0.00041714,1.0022
0.051395,0.00042534,0.051395,0.00042534,1.0023
0.051897,0.00043362,0.051897,0.00043362,1.0023
0.052399,0.00044198,0.052399,0.00044198,1.0024
0.0529,0.00045042,0.0529,0.00045042,1.0024
0.053402,0.00045893,0.053402,0.00045893,1.0025
0.053903,0.00046751,0.053903,0.00046751,1.0025
0.053903,0.00046751,0.053903,0.00046751,1.0025
0.054405,0.00047619,0.054405,0.00047619,1.0026
0.054907,0.00048494,0.054907,0.00048494,1.0026
0.055409,0.00049377,0.055409,0.00049377,1.0026
0.055911,0.00050268,0.055911,0.00050268,1.0027
0.056412,0.00051166,0.056412,0.00051166,1.0027
0.056914,0.00052071,0.056914,0.00052071,1.0028
0.057415,0.00052984,0.057415,0.00052984,1.0028
0.057916,0.00053904,0.057916,0.00053904,1.0029
0.058418,0.00054832,0.058418,0.00054832,1.0029
0.058918,0.00055767,0.058918,0.00055767,1.003
0.059419,0.0005671,0.059419,0.0005671,1.003
0.05992,0.0005766,0.05992,0.0005766,1.0031
0.06042,0.00058617,0.06042,0.00058617,1.0031
0.060921,0.00059582,0.060921,0.00059582,1.0032
0.060921,0.00059582,0.060921,0.00059582,1.0032
0.061422,0.00060556,0.061422,0.00060556,1.0032
0.061923,0.00061538,0.061923,0.00061538,1.0033
0.062424,0.00062527,0.062424,0.00062527,1.0034
0.062925,0.00063524,0.062925,0.00063524,1.0034
0.063426,0.00064527,0.063426,0.00064527,1.0035
0.063927,0.00065538,0.063927,0.00065538,1.0035
0.064427,0.00066557,0.064427,0.00066557,1.0036
0.064928,0.00067582,0.064928,0.00067582,1.0036
0.065428,0.00068615,0.065428,0.00068615,1.0037
0.065928,0.00069655,0.065928,0.00069655,1.0037
0.066427,0.00070702,0.066427,0.00070702,1.0038
0.066927,0.00071756,0.066927,0.00071756,1.0039
0.067427,0.00072817,0.067427,0.00072817,1.0039
0.067926,0.00073886,0.067926,0.00073886,1.004
0.067926,0.00073886,0.067926,0.00073886,1.004
0.068427,0.00074965,0.068427,0.00074965,1.004
0.068927,0.00076051,0.068927,0.00076051,1.0041
0.069427,0.00077143,0.069427,0.00077143,1.0041
0.069927,0.00078243,0.069927,0.00078243,1.0042
0.070427,0.00079351,0.070427,0.00079351,1.0043
0.070927,0.00080465,0.070927,0.00080465,1.0043
0.071426,0.00081586,0.071426,0.00081586,1.0044
0.071926,0.00082714,0.071926,0.00082714,1.0045
0.072425,0.00083849,0.072425,0.00083849,1.0045
0.072924,0.00084991,0.072924,0.00084991,1.0046
0.073423,0.00086141,0.073423,0.00086141,1.0046
0.073921,0.00087297,0.073921,0.00087297,1.0047
0.07442,0.0008846,0.07442,0.0008846,1.0048
0.074918,0.0008963,0.074918,0.0008963,1.0048
0.074918,0.0008963,0.074918,0.0008963,1.0048
0.075418,0.0009081,0.075418,0.0009081,1.0049
0.075917,0.00091998,0.075917,0.00091998,1.005
0.076416,0.00093192,0.076416,0.00093192,1.005
0.076915,0.00094393,0.076915,0.00094393,1.0051
0.077414,0.00095601,0.077414,0.00095601,1.0052
0.077913,0.00096816,0.077913,0.00096816,1.0052
0.078411,0.00098037,0.078411,0.00098037,1.0053
0.078909,0.00099266,0.078909,0.00099266,1.0054
0.079408,0.001005,0.079408,0.001005,1.0054
0.079905,0.0010174,0.079905,0.0010174,1.0055
0.080403,0.0010299,0.080403,0.0010299,1.0056
0.080901,0.0010425,0.080901,0.0010425,1.0056
0.081398,0.0010551,0.081398,0.0010551,1.0057
0.081895,0.0010678,0.081895,0.0010678,1.0058
0.081895,0.0010678,0.081895,0.0010678,1.0058
0.082394,0.0010806,0.082394,0.0010806,1.0058
0.082892,0.0010934,0.082892,0.0010934,1.0059
0.08339,0.0011064,0.08339,0.0011064,1.006
0.083888,0.0011194,0.083888,0.0011194,1.006
0.084386,0.0011324,0.084386,0.0011324,1.0061
0.084884,0.0011455,0.084884,0.0011455,1.0062
0.085381,0.0011587,0.085381,0.0011587,1.0063
0.085878,0.001172,0.085878,0.001172,1.0063
0.086375,0.0011853,0.086375,0.0011853,1.0064
0.086872,0.0011987,0.086872,0.0011987,1.0065
0.087368,0.0012122,0.087368,0.0012122,1.0066
0.087865,0.0012257,0.087865,0.0012257,1.0066
0.088361,0.0012393,0.088361,0.0012393,1.0067
0.088857,0.0012529,0.088857,0.0012529,1.0068
0.088857,0.0012529,0.088857,0.0012529,1.0068
0.089354,0.0012667,0.089354,0.0012667,1.0069
0.089852,0.0012805,0.089852,0.0012805,1.0069
0.090349,0.0012944,0.090349,0.0012944,1.007
0.090846,0.0013083,0.090846,0.0013083,1.0071
0.091342,0.0013223,0.091342,0.0013223,1.0072
0.091839,0.0013364,0.091839,0.0013364,1.0072
0.092335,0.0013505,0.092335,0.0013505,1.0073
0.092831,0.0013647,0.092831,0.0013647,1.0074
0.093326,0.001379,0.093326,0.001379,1.0075
0.093822,0.0013933,0.093822,0.0013933,1.0076
0.094317,0.0014077,0.094317,0.0014077,1.0076
0.094812,0.0014222,0.094812,0.0014222,1.0077
0.095307,0.0014367,0.095307,0.0014367,1.0078
0.095802,0.0014513,0.095802,0.0014513,1.0079
0.095802,0.0014513,0.095802,0.0014513,1.0079
0.096298,0.001466,0.096298,0.001466,1.008
0.096794,0.0014807,0.096794,0.0014807,1.008
0.09729,0.0014955,0.09729,0.0014955,1.0081
0.097786,0.0015104,0.097786,0.0015104,1.0082
0.098281,0.0015253,0.098281,0.0015253,1.0083
0.098776,0.0015403,0.098776,0.0015403,1.0084
0.099271,0.0015554,0.099271,0.0015554,1.0085
0.099766,0.0015705,0.099766,0.0015705,1.0085
0.10026,0.0015857,0.10026,0.0015857,1.0086
0.10075,0.0016009,0.10075,0.0016009,1.0087
0.10125,0.0016162,0.10125,0.0016162,1.0088
0.10174,0.0016316,0.10174,0.0016316,1.0089
0.10224,0.001647,0.10224,0.001647,1.009
0.10273,0.0016625,0.10273,0.0016625,1.009
0.10273,0.0016625,0.10273,0.0016625,1.009
0.10322,0.001678,0.10322,0.001678,1.0091
0.10372,0.0016937,0.10372,0.0016937,1.0092
0.10421,0.0017094,0.10421,0.0017094,1.0093
0.10471,0.0017252,0.10471,0.0017252,1.0094
0.1052,0.001741,0.1052,0.001741,1.0095
0.1057,0.0017569,0.1057,0.0017569,1.0096
0.10619,0.0017728,0.10619,0.0017728,1.0097
0.10668,0.0017888,0.10668,0.0017888,1.0098
0.10718,0.0018049,0.10718,0.0018049,1.0098
0.10767,0.001821,0.10767,0.001821,1.0099
0.10816,0.0018372,0.10816,0.0018372,1.01
0.10865,0.0018534,0.10865,0.0018534,1.0101
0.10915,0.0018697,0.10915,0.0018697,1.0102
0.10964,0.001886,0.10964,0.001886,1.0103
0.10964,0.001886,0.10964,0.001886,1.0103
0.11013,0.0019025,0.11013,0.0019025,1.0104
0.11063,0.001919,0.11063,0.001919,1.0105
0.11112,0.0019356,0.11112,0.0019356,1.0106
0.11161,0.0019522,0.11161,0.0019522,1.0107
0.1121,0.0019689,0.1121,0.0019689,1.0108
0.1126,0.0019856,0.1126,0.0019856,1.0109
0.11309,0.0020024,0.11309,0.0020024,1.0109
0.11358,0.0020193,0.11358,0.0020193,1.011
0.11407,0.0020362,0.11407,0.0020362,1.0111
0.11456,0.0020531,0.11456,0.0020531,1.0112
0.11506,0.0020701,0.11506,0.0020701,1.0113
0.11555,0.0020872,0.11555,0.0020872,1.0114
0.11604,0.0021043,0.11604,0.0021043,1.0115
0.11653,0.0021215,0.11653,0.0021215,1.0116
0.11653,0.0021215,0.11653,0.0021215,1.0116
0.12144,0.0022968,0.12144,0.0022968,1.0126
0.12633,0.0024772,0.12633,0.0024772,1.0136
0.13119,0.0026626,0.13119,0.0026626,1.0147
0.13602,0.0028526,0.13602,0.0028526,1.0158
0.14083,0.0030471,0.14083,0.0030471,1.0169
0.14562,0.0032458,0.14562,0.0032458,1.0181
0.15038,0.0034487,0.15038,0.0034487,1.0192
0.15511,0.0036554,0.15511,0.0036554,1.0204
0.15983,0.0038658,0.15983,0.0038658,1.0217
0.16451,0.0040798,0.16451,0.0040798,1.023
0.16918,0.0042971,0.16918,0.0042971,1.0242
0.17382,0.0045175,0.17382,0.0045175,1.0256
0.17844,0.0047409,0.17844,0.0047409,1.0269
0.18304,0.0049671,0.18304,0.0049671,1.0283
0.18304,0.0049671,0.18304,0.0049671,1.0283
0.18778,0.0052046,0.18778,0.0052046,1.0297
0.1925,0.0054445,0.1925,0.0054445,1.0312
0.19718,0.0056865,0.19718,0.0056865,1.0327
0.20183,0.0059305,0.20183,0.0059305,1.0342
0.20646,0.0061763,0.20646,0.0061763,1.0358
0.21106,0.0064238,0.21106,0.0064238,1.0374
0.21562,0.0066727,0.21562,0.0066727,1.0389
0.22016,0.006923,0.22016,0.006923,1.0406
0.22468,0.0071746,0.22468,0.0071746,1.0422
0.22916,0.0074272,0.22916,0.0074272,1.0438
0.23362,0.0076807,0.23362,0.0076807,1.0455
0.23805,0.0079351,0.23805,0.0079351,1.0472
0.24246,0.0081902,0.24246,0.0081902,1.0489
0.24684,0.0084459,0.24684,0.0084459,1.0506
0.24684,0.0084459,0.24684,0.0084459,1.0506
0.25139,0.0087137,0.25139,0.0087137,1.0524
0.25592,0.0089816,0.25592,0.0089816,1.0542
0.26041,0.0092496,0.26041,0.0092496,1.0561
0.26487,0.0095176,0.26487,0.0095176,1.0579
0.2693,0.0097855,0.2693,0.0097855,1.0598
0.2737,0.010053,0.2737,0.010053,1.0617
0.27808,0.010321,0.27808,0.010321,1.0636
0.28243,0.010587,0.28243,0.010587,1.0655
0.28675,0.010854,0.28675,0.010854,1.0674
0.29105,0.01112,0.29105,0.01112,1.0694
0.29532,0.011385,0.29532,0.011385,1.0713
0.29956,0.01165,0.29956,0.01165,1.0733
0.30378,0.011914,0.30378,0.011914,1.0753
0.30797,0.012177,0.30797,0.012177,1.0773
0.30797,0.012177,0.30797,0.012177,1.0773
0.31232,0.012451,0.31232,0.012451,1.0793
0.31664,0.012724,0.31664,0.012724,1.0814
0.32094,0.012995,0.32094,0.012995,1.0835
0.32521,0.013266,0.32521,0.013266,1.0856
0.32945,0.013535,0.32945,0.013535,1.0878
0.33366,0.013802,0.33366,0.013802,1.0899
0.33785,0.014069,0.33785,0.014069,1.092
0.34201,0.014334,0.34201,0.014334,1.0942
0.34615,0.014597,0.34615,0.014597,1.0963
0.35027,0.01486,0.35027,0.01486,1.0985
0.35436,0.01512,0.35436,0.01512,1.1006
0.35842,0.01538,0.35842,0.01538,1.1028
0.36247,0.015637,0.36247,0.015637,1.105
0.36649,0.015894,0.36649,0.015894,1.1072
0.36649,0.015894,0.36649,0.015894,1.1072
0.37064,0.016158,0.37064,0.016158,1.1094
0.37477,0.016421,0.37477,0.016421,1.1117
0.37887,0.016682,0.37887,0.016682,1.114
0.38295,0.016941,0.38295,0.016941,1.1163
0.38701,0.017199,0.38701,0.017199,1.1186
0.39104,0.017454,0.39104,0.017454,1.1209
0.39505,0.017708,0.39505,0.017708,1.1232
0.39903,0.01796,0.39903,0.01796,1.1255
0.403,0.01821,0.403,0.01821,1.1278
0.40694,0.018459,0.40694,0.018459,1.1301
0.41086,0.018705,0.41086,0.018705,1.1324
0.41476,0.01895,0.41476,0.01895,1.1348
0.41864,0.019193,0.41864,0.019193,1.1371
0.4225,0.019434,0.4225,0.019434,1.1394
0.4225,0.019434,0.4225,0.019434,1.1394
0.42646,0.019681,0.42646,0.019681,1.1418
0.43041,0.019926,0.43041,0.019926,1.1442
0.43433,0.020169,0.43433,0.020169,1.1466
0.43823,0.020411,0.43823,0.020411,1.1491
0.44211,0.02065,0.44211,0.02065,1.1515
0.44597,0.020887,0.44597,0.020887,1.1539
0.44981,0.021122,0.44981,0.021122,1.1563
0.45362,0.021356,0.45362,0.021356,1.1587
0.45742,0.021587,0.45742,0.021587,1.1612
0.4612,0.021817,0.4612,0.021817,1.1636
0.46496,0.022044,0.46496,0.022044,1.166
0.4687,0.02227,0.4687,0.02227,1.1684
0.47243,0.022494,0.47243,0.022494,1.1709
0.47613,0.022716,0.47613,0.022716,1.1733
0.47613,0.022716,0.47613,0.022716,1.1733
0.47992,0.022942,0.47992,0.022942,1.1758
0.48369,0.023166,0.48369,0.023166,1.1783
0.48745,0.023389,0.48745,0.023389,1.1808
0.49118,0.023609,0.49118,0.023609,1.1833
0.4949,0.023828,0.4949,0.023828,1.1858
0.49859,0.024044,0.49859,0.024044,1.1883
0.50227,0.024259,0.50227,0.024259,1.1908
0.50593,0.024472,0.50593,0.024472,1.1933
0.50958,0.024683,0.50958,0.024683,1.1958
0.51321,0.024892,0.51321,0.024892,1.1983
0.51682,0.025099,0.51682,0.025099,1.2008
0.52041,0.025304,0.52041,0.025304,1.2033
0.52399,0.025508,0.52399,0.025508,1.2058
0.52755,0.02571,0.52755,0.02571,1.2083
0.52755,0.02571,0.52755,0.02571,1.2083
0.53118,0.025914,0.53118,0.025914,1.2108
0.53479,0.026117,0.53479,0.026117,1.2134
0.53838,0.026318,0.53838,0.026318,1.2159
0.54196,0.026518,0.54196,0.026518,1.2185
0.54553,0.026715,0.54553,0.026715,1.221
0.54907,0.026911,0.54907,0.026911,1.2236
0.55261,0.027105,0.55261,0.027105,1.2261
0.55612,0.027297,0.55612,0.027297,1.2287
0.55962,0.027488,0.55962,0.027488,1.2312
0.56311,0.027677,0.56311,0.027677,1.2337
0.56658,0.027864,0.56658,0.027864,1.2363
0.57003,0.028049,0.57003,0.028049,1.2388
0.57347,0.028233,0.57347,0.028233,1.2414
0.5769,0.028415,0.5769,0.028415,1.2439
0.5769,0.028415,0.5769,0.028415,1.2439
0.58038,0.0286,0.58038,0.0286,1.2465
0.58384,0.028782,0.58384,0.028782,1.2491
0.5873,0.028963,0.5873,0.028963,1.2517
0.59073,0.029142,0.59073,0.029142,1.2542
0.59416,0.02932,0.59416,0.02932,1.2568
0.59756,0.029496,0.59756,0.029496,1.2594
0.60096,0.029671,0.60096,0.029671,1.262
0.60434,0.029844,0.60434,0.029844,1.2645
0.60771,0.030015,0.60771,0.030015,1.2671
0.61106,0.030185,0.61106,0.030185,1.2697
0.6144,0.030353,0.6144,0.030353,1.2722
0.61773,0.03052,0.61773,0.03052,1.2748
0.62104,0.030686,0.62104,0.030686,1.2774
0.62434,0.03085,0.62434,0.03085,1.2799
0.62434,0.03085,0.62434,0.03085,1.2799
0.62769,0.031015,0.62769,0.031015,1.2825
0.63102,0.031179,0.63102,0.031179,1.2851
0.63434,0.031341,0.63434,0.031341,1.2877
0.63764,0.031502,0.63764,0.031502,1.2903
0.64094,0.031662,0.64094,0.031662,1.2929
0.64422,0.03182,0.64422,0.03182,1.2955
0.64749,0.031976,0.64749,0.031976,1.2981
0.65074,0.032132,0.65074,0.032132,1.3007
0.65399,0.032286,0.65399,0.032286,1.3032
0.65722,0.032438,0.65722,0.032438,1.3058
0.66044,0.032589,0.66044,0.032589,1.3084
0.66364,0.032739,0.66364,0.032739,1.311
0.66684,0.032888,0.66684,0.032888,1.3135
0.67002,0.033035,0.67002,0.033035,1.3161
0.67002,0.033035,0.67002,0.033035,1.3161
0.67325,0.033184,0.67325,0.033184,1.3187
0.67645,0.033331,0.67645,0.033331,1.3213
0.67965,0.033476,0.67965,0.033476,1.3239
0.68284,0.033621,0.68284,0.033621,1.3265
0.68601,0.033764,0.68601,0.033764,1.3291
0.68918,0.033906,0.68918,0.033906,1.3317
0.69233,0.034047,0.69233,0.034047,1.3342
0.69547,0.034186,0.69547,0.034186,1.3368
0.6986,0.034324,0.6986,0.034324,1.3394
0.70172,0.034462,0.70172,0.034462,1.342
0.70483,0.034597,0.70483,0.034597,1.3446
0.70792,0.034732,0.70792,0.034732,1.3471
0.71101,0.034866,0.71101,0.034866,1.3497
0.71409,0.034998,0.71409,0.034998,1.3522
0.71409,0.034998,0.71409,0.034998,1.3522
0.71719,0.035132,0.71719,0.035132,1.3548
0.72029,0.035264,0.72029,0.035264,1.3574
0.72338,0.035394,0.72338,0.035394,1.36
0.72645,0.035524,0.72645,0.035524,1.3626
0.72952,0.035653,0.72952,0.035653,1.3652
0.73257,0.03578,0.73257,0.03578,1.3678
0.73562,0.035907,0.73562,0.035907,1.3703
0.73865,0.036032,0.73865,0.036032,1.3729
0.74167,0.036157,0.74167,0.036157,1.3755
0.74469,0.03628,0.74469,0.03628,1.378
0.74769,0.036403,0.74769,0.036403,1.3806
0.75069,0.036524,0.75069,0.036524,1.3832
0.75368,0.036644,0.75368,0.036644,1.3857
0.75665,0.036764,0.75665,0.036764,1.3883
0.75665,0.036764,0.75665,0.036764,1.3883
0.75965,0.036883,0.75965,0.036883,1.3908
0.76265,0.037002,0.76265,0.037002,1.3934
0.76563,0.03712,0.76563,0.03712,1.396
0.7686,0.037237,0.7686,0.037237,1.3986
0.77157,0.037353,0.77157,0.037353,1.4011
0.77452,0.037468,0.77452,0.037468,1.4037
0.77747,0.037582,0.77747,0.037582,1.4062
0.7804,0.037695,0.7804,0.037695,1.4088
0.78333,0.037807,0.78333,0.037807,1.4113
0.78625,0.037918,0.78625,0.037918,1.4139
0.78916,0.038029,0.78916,0.038029,1.4164
0.79206,0.038138,0.79206,0.038138,1.419
0.79495,0.038247,0.79495,0.038247,1.4215
0.79784,0.038354,0.79784,0.038354,1.4241
0.79784,0.038354,0.79784,0.038354,1.4241
0.80074,0.038462,0.80074,0.038462,1.4266
0.80364,0.038569,0.80364,0.038569,1.4292
0.80653,0.038676,0.80653,0.038676,1.4317
0.80941,0.038781,0.80941,0.038781,1.4343
0.81228,0.038886,0.81228,0.038886,1.4368
0.81514,0.03899,0.81514,0.03899,1.4393
0.81799,0.039093,0.81799,0.039093,1.4419
0.82084,0.039195,0.82084,0.039195,1.4444
0.82368,0.039296,0.82368,0.039296,1.447
0.82651,0.039397,0.82651,0.039397,1.4495
0.82933,0.039496,0.82933,0.039496,1.452
0.83214,0.039596,0.83214,0.039596,1.4545
0.83495,0.039694,0.83495,0.039694,1.457
0.83775,0.039791,0.83775,0.039791,1.4596
0.83775,0.039791,0.83775,0.039791,1.4596
0.84056,0.039889,0.84056,0.039889,1.4621
0.84337,0.039986,0.84337,0.039986,1.4646
0.84617,0.040082,0.84617,0.040082,1.4671
0.84896,0.040177,0.84896,0.040177,1.4697
0.85175,0.040272,0.85175,0.040272,1.4722
0.85452,0.040366,0.85452,0.040366,1.4747
0.85729,0.040459,0.85729,0.040459,1.4772
0.86005,0.040552,0.86005,0.040552,1.4797
0.86281,0.040644,0.86281,0.040644,1.4822
0.86556,0.040735,0.86556,0.040735,1.4847
0.86829,0.040826,0.86829,0.040826,1.4872
0.87103,0.040915,0.87103,0.040915,1.4897
0.87375,0.041004,0.87375,0.041004,1.4922
0.87647,0.041093,0.87647,0.041093,1.4947


==> data_FS_case1_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.35742,-0.077495
-0.35235,-0.074664
-0.34724,-0.071866
-0.34207,-0.069102
-0.33684,-0.066374
-0.33157,-0.063683
-0.32624,-0.061031
-0.32085,-0.058417
-0.3154,-0.055844
-0.30989,-0.053313
-0.30433,-0.050826
-0.2987,-0.048382
-0.293,-0.045985
-0.28724,-0.043635
-0.28142,-0.041333
-0.28142,-0.041333
-0.27589,-0.039218
-0.27033,-0.037161
-0.26475,-0.035163
-0.25915,-0.033223
-0.25351,-0.031342
-0.24786,-0.02952
-0.24217,-0.027757
-0.23646,-0.026052
-0.23072,-0.024407
-0.22496,-0.022821
-0.21917,-0.021293
-0.21336,-0.019825
-0.20751,-0.018414
-0.20164,-0.017063
-0.20164,-0.017063
-0.19592,-0.015806
-0.19021,-0.014611
-0.1845,-0.013476
-0.1788,-0.012399
-0.17311,-0.011379
-0.16743,-0.010415
-0.16175,-0.0095052
-0.15608,-0.0086483
-0.15042,-0.0078427
-0.14476,-0.0070872
-0.13912,-0.0063803
-0.13347,-0.0057204
-0.12784,-0.0051061
-0.12221,-0.0045361
-0.12221,-0.0045361
-0.12165,-0.0044816
-0.12109,-0.0044276
-0.12053,-0.0043741
-0.11997,-0.0043209
-0.11941,-0.0042682
-0.11885,-0.0042158
-0.11829,-0.0041639
-0.11773,-0.0041124
-0.11717,-0.0040614
-0.11661,-0.0040107
-0.11605,-0.0039604
-0.11549,-0.0039106
-0.11493,-0.0038612
-0.11437,-0.0038121
-0.11437,-0.0038121
-0.11382,-0.0037637
-0.11326,-0.0037156
-0.1127,-0.0036679
-0.11214,-0.0036207
-0.11159,-0.0035738
-0.11103,-0.0035274
-0.11047,-0.0034813
-0.10992,-0.0034356
-0.10936,-0.0033903
-0.1088,-0.0033454
-0.10825,-0.0033009
-0.10769,-0.0032568
-0.10714,-0.003213
-0.10658,-0.0031697
-0.10658,-0.0031697
-0.10603,-0.0031268
-0.10547,-0.0030844
-0.10492,-0.0030423
-0.10437,-0.0030006
-0.10381,-0.0029592
-0.10326,-0.0029183
-0.1027,-0.0028777
-0.10215,-0.0028375
-0.1016,-0.0027976
-0.10105,-0.0027581
-0.10049,-0.002719
-0.09994,-0.0026802
-0.099388,-0.0026418
-0.098835,-0.0026038
-0.098835,-0.0026038
-0.098284,-0.0025662
-0.097734,-0.002529
-0.097183,-0.0024921
-0.096633,-0.0024556
-0.096083,-0.0024194
-0.095532,-0.0023836
-0.094982,-0.0023482
-0.094433,-0.002313
-0.093883,-0.0022783
-0.093333,-0.0022438
-0.092784,-0.0022097
-0.092235,-0.002176
-0.091686,-0.0021426
-0.091137,-0.0021095
-0.091137,-0.0021095
-0.090589,-0.0020768
-0.090042,-0.0020445
-0.089495,-0.0020125
-0.088948,-0.0019808
-0.088401,-0.0019495
-0.087854,-0.0019185
-0.087308,-0.0018878
-0.086761,-0.0018574
-0.086215,-0.0018273
-0.085669,-0.0017976
-0.085123,-0.0017682
-0.084577,-0.0017391
-0.084031,-0.0017103
-0.083486,-0.0016818
-0.083486,-0.0016818
-0.082942,-0.0016537
-0.082398,-0.0016259
-0.081854,-0.0015984
-0.08131,-0.0015713
-0.080767,-0.0015444
-0.080224,-0.0015178
-0.07968,-0.0014915
-0.079137,-0.0014656
-0.078595,-0.0014399
-0.078052,-0.0014145
-0.07751,-0.0013894
-0.076967,-0.0013646
-0.076425,-0.0013401
-0.075883,-0.0013159
-0.075883,-0.0013159
-0.075342,-0.001292
-0.074802,-0.0012684
-0.074261,-0.0012451
-0.073721,-0.0012221
-0.073181,-0.0011993
-0.072641,-0.0011768
-0.072102,-0.0011546
-0.071562,-0.0011327
-0.071023,-0.0011111
-0.070484,-0.0010897
-0.069945,-0.0010686
-0.069406,-0.0010477
-0.068867,-0.0010271
-0.068329,-0.0010068
-0.068329,-0.0010068
-0.067791,-0.00098681
-0.067254,-0.00096706
-0.066717,-0.00094757
-0.066181,-0.00092833
-0.065644,-0.00090935
-0.065108,-0.00089062
-0.064571,-0.00087215
-0.064035,-0.00085393
-0.0635,-0.00083596
-0.062964,-0.00081823
-0.062428,-0.00080075
-0.061893,-0.00078352
-0.061358,-0.00076652
-0.060823,-0.00074977
-0.060823,-0.00074977
-0.060289,-0.00073329
-0.059755,-0.00071704
-0.059222,-0.00070102
-0.058689,-0.00068524
-0.058155,-0.00066969
-0.057623,-0.00065437
-0.05709,-0.00063929
-0.056557,-0.00062443
-0.056025,-0.00060979
-0.055493,-0.00059538
-0.054961,-0.00058119
-0.054429,-0.00056722
-0.053898,-0.00055347
-0.053366,-0.00053994
-0.053366,-0.00053994
-0.052836,-0.00052664
-0.052305,-0.00051355
-0.051775,-0.00050068
-0.051245,-0.00048801
-0.050716,-0.00047556
-0.050186,-0.00046331
-0.049657,-0.00045127
-0.049128,-0.00043943
-0.048599,-0.00042779
-0.048071,-0.00041635
-0.047542,-0.00040512
-0.047014,-0.00039408
-0.046486,-0.00038323
-0.045958,-0.00037258
-0.045958,-0.00037258
-0.045431,-0.00036213
-0.044904,-0.00035187
-0.044378,-0.0003418
-0.043851,-0.00033192
-0.043325,-0.00032222
-0.042799,-0.0003127
-0.042273,-0.00030337
-0.041748,-0.00029422
-0.041222,-0.00028524
-0.040697,-0.00027645
-0.040172,-0.00026782
-0.039648,-0.00025938
-0.039123,-0.0002511
-0.038599,-0.00024299
-0.038599,-0.00024299
-0.038075,-0.00023506
-0.037552,-0.0002273
-0.037029,-0.0002197
-0.036506,-0.00021226
-0.035983,-0.00020499
-0.035461,-0.00019787
-0.034938,-0.00019092
-0.034416,-0.00018412
-0.033895,-0.00017748
-0.033373,-0.00017099
-0.032852,-0.00016465
-0.032331,-0.00015846
-0.03181,-0.00015242
-0.031289,-0.00014653
-0.031289,-0.00014653
-0.030769,-0.00014079
-0.030249,-0.00013519
-0.029729,-0.00012973
-0.02921,-0.00012442
-0.02869,-0.00011924
-0.028171,-0.0001142
-0.027653,-0.00010929
-0.027134,-0.00010452
-0.026616,-9.9877e-05
-0.026098,-9.5367e-05
-0.02558,-9.0986e-05
-0.025062,-8.6731e-05
-0.024545,-8.2603e-05
-0.024028,-7.8598e-05
-0.024028,-7.8598e-05
-0.023511,-7.4717e-05
-0.022995,-7.0956e-05
-0.022478,-6.7315e-05
-0.021962,-6.379e-05
-0.021447,-6.0381e-05
-0.020931,-5.7086e-05
-0.020416,-5.3904e-05
-0.019901,-5.0832e-05
-0.019386,-4.7869e-05
-0.018871,-4.5013e-05
-0.018357,-4.2264e-05
-0.017843,-3.9618e-05
-0.017329,-3.7075e-05
-0.016816,-3.4633e-05
-0.016816,-3.4633e-05
-0.016302,-3.229e-05
-0.015789,-3.0046e-05
-0.015277,-2.7897e-05
-0.014764,-2.5842e-05
-0.014252,-2.388e-05
-0.01374,-2.2009e-05
-0.013228,-2.0228e-05
-0.012717,-1.8535e-05
-0.012205,-1.6927e-05
-0.011694,-1.5405e-05
-0.011183,-1.3965e-05
-0.010673,-1.2606e-05
-0.010163,-1.1328e-05
-0.0096526,-1.0127e-05
-0.0096526,-1.0127e-05
-0.0096016,-1.0011e-05
-0.0095507,-9.8961e-06
-0.0094997,-9.7818e-06
-0.0094487,-9.6683e-06
-0.0093977,-9.5555e-06
-0.0093467,-9.4435e-06
-0.0092958,-9.3322e-06
-0.0092448,-9.2217e-06
-0.0091938,-9.1119e-06
-0.0091429,-9.0029e-06
-0.0090919,-8.8946e-06
-0.0090409,-8.7871e-06
-0.00899,-8.6803e-06
-0.008939,-8.5742e-06
-0.008939,-8.5742e-06
-0.0088881,-8.4689e-06
-0.0088371,-8.3644e-06
-0.0087862,-8.2606e-06
-0.0087352,-8.1575e-06
-0.0086843,-8.0551e-06
-0.0086333,-7.9535e-06
-0.0085824,-7.8526e-06
-0.0085314,-7.7525e-06
-0.0084805,-7.6531e-06
-0.0084296,-7.5544e-06
-0.0083786,-7.4564e-06
-0.0083277,-7.3592e-06
-0.0082768,-7.2627e-06
-0.0082259,-7.1669e-06
-0.0082259,-7.1669e-06
-0.008175,-7.0718e-06
-0.008124,-6.9774e-06
-0.0080731,-6.8838e-06
-0.0080222,-6.7908e-06
-0.0079713,-6.6986e-06
-0.0079204,-6.6071e-06
-0.0078695,-6.5163e-06
-0.0078186,-6.4262e-06
-0.0077677,-6.3369e-06
-0.0077168,-6.2482e-06
-0.0076659,-6.1602e-06
-0.007615,-6.0729e-06
-0.0075641,-5.9863e-06
-0.0075132,-5.9005e-06
-0.0075132,-5.9005e-06
-0.0074624,-5.8153e-06
-0.0074115,-5.7308e-06
-0.0073606,-5.647e-06
-0.0073097,-5.5639e-06
-0.0072588,-5.4815e-06
-0.007208,-5.3998e-06
-0.0071571,-5.3188e-06
-0.0071062,-5.2384e-06
-0.0070554,-5.1588e-06
-0.0070045,-5.0798e-06
-0.0069537,-5.0015e-06
-0.0069028,-4.9239e-06
-0.006852,-4.8469e-06
-0.0068011,-4.7706e-06
-0.0068011,-4.7706e-06
-0.0067503,-4.695e-06
-0.0066994,-4.6201e-06
-0.0066486,-4.5459e-06
-0.0065977,-4.4723e-06
-0.0065469,-4.3994e-06
-0.0064961,-4.3271e-06
-0.0064452,-4.2555e-06
-0.0063944,-4.1846e-06
-0.0063436,-4.1144e-06
-0.0062927,-4.0448e-06
-0.0062419,-3.9758e-06
-0.0061911,-3.9075e-06
-0.0061403,-3.8399e-06
-0.0060895,-3.7729e-06
-0.0060895,-3.7729e-06
-0.0060387,-3.7066e-06
-0.0059878,-3.6409e-06
-0.005937,-3.5759e-06
-0.0058862,-3.5115e-06
-0.0058354,-3.4478e-06
-0.0057846,-3.3847e-06
-0.0057338,-3.3222e-06
-0.005683,-3.2604e-06
-0.0056322,-3.1992e-06
-0.0055815,-3.1387e-06
-0.0055307,-3.0788e-06
-0.0054799,-3.0195e-06
-0.0054291,-2.9609e-06
-0.0053783,-2.9029e-06
-0.0053783,-2.9029e-06
-0.0053275,-2.8455e-06
-0.0052768,-2.7887e-06
-0.005226,-2.7326e-06
-0.0051752,-2.6771e-06
-0.0051245,-2.6222e-06
-0.0050737,-2.568e-06
-0.0050229,-2.5143e-06
-0.0049722,-2.4613e-06
-0.0049214,-2.4089e-06
-0.0048707,-2.3571e-06
-0.0048199,-2.3059e-06
-0.0047692,-2.2554e-06
-0.0047184,-2.2054e-06
-0.0046677,-2.1561e-06
-0.0046677,-2.1561e-06
-0.0046169,-2.1073e-06
-0.0045662,-2.0592e-06
-0.0045155,-2.0116e-06
-0.0044647,-1.9647e-06
-0.004414,-1.9184e-06
-0.0043633,-1.8726e-06
-0.0043125,-1.8275e-06
-0.0042618,-1.7829e-06
-0.0042111,-1.739e-06
-0.0041604,-1.6956e-06
-0.0041097,-1.6528e-06
-0.004059,-1.6107e-06
-0.0040082,-1.5691e-06
-0.0039575,-1.5281e-06
-0.0039575,-1.5281e-06
-0.0039068,-1.4876e-06
-0.0038561,-1.4478e-06
-0.0038054,-1.4085e-06
-0.0037547,-1.3698e-06
-0.003704,-1.3317e-06
-0.0036533,-1.2942e-06
-0.0036027,-1.2572e-06
-0.003552,-1.2208e-06
-0.0035013,-1.185e-06
-0.0034506,-1.1498e-06
-0.0033999,-1.1151e-06
-0.0033492,-1.081e-06
-0.0032986,-1.0474e-06
-0.0032479,-1.0144e-06
-0.0032479,-1.0144e-06
-0.0031972,-9.8202e-07
-0.0031466,-9.5015e-07
-0.0030959,-9.1885e-07
-0.0030452,-8.8809e-07
-0.0029946,-8.579e-07
-0.0029439,-8.2825e-07
-0.0028933,-7.9916e-07
-0.0028426,-7.7061e-07
-0.002792,-7.4262e-07
-0.0027413,-7.1517e-07
-0.0026907,-6.8826e-07
-0.00264,-6.619e-07
-0.0025894,-6.3609e-07
-0.0025387,-6.1081e-07
-0.0025387,-6.1081e-07
-0.0024881,-5.8607e-07
-0.0024375,-5.6186e-07
-0.0023869,-5.3819e-07
-0.0023362,-5.1506e-07
-0.0022856,-4.9246e-07
-0.002235,-4.7039e-07
-0.0021844,-4.4884e-07
-0.0021337,-4.2783e-07
-0.0020831,-4.0734e-07
-0.0020325,-3.8737e-07
-0.0019819,-3.6793e-07
-0.0019313,-3.4901e-07
-0.0018807,-3.306e-07
-0.0018301,-3.1272e-07
-0.0018301,-3.1272e-07
-0.0017795,-2.9535e-07
-0.0017289,-2.7849e-07
-0.0016783,-2.6215e-07
-0.0016277,-2.4632e-07
-0.0015771,-2.31e-07
-0.0015265,-2.1618e-07
-0.001476,-2.0188e-07
-0.0014254,-1.8807e-07
-0.0013748,-1.7477e-07
-0.0013242,-1.6198e-07
-0.0012737,-1.4968e-07
-0.0012231,-1.3788e-07
-0.0011725,-1.2657e-07
-0.001122,-1.1577e-07
-0.001122,-1.1577e-07
-0.0010714,-1.0545e-07
-0.0010208,-9.563e-08
-0.00097027,-8.6298e-08
-0.00091971,-7.7454e-08
-0.00086916,-6.9098e-08
-0.00081861,-6.1227e-08
-0.00076806,-5.384e-08
-0.00071752,-4.6935e-08
-0.00066698,-4.0511e-08
-0.00061644,-3.4566e-08
-0.0005659,-2.9099e-08
-0.00051536,-2.4107e-08
-0.00046483,-1.959e-08
-0.0004143,-1.5545e-08
-0.0004143,-1.5545e-08
-0.00036377,-1.1971e-08
-0.00031325,-8.8666e-09
-0.00026273,-6.2301e-09
-0.00021221,-4.0598e-09
-0.00016169,-2.3541e-09
-0.00011118,-1.1115e-09
-6.0664e-05,-3.3021e-10
-1.0155e-05,-8.7547e-12
-4.0349e-05,-1.459e-10
-9.0854e-05,-7.4261e-10
-0.00014136,-1.8005e-09
-0.00019187,-3.3211e-09
-0.00024238,-5.3061e-09
-0.0002929,-7.7571e-09
-0.0002929,-7.7571e-09
-0.00034342,-1.0676e-08
-0.00039394,-1.4063e-08
-0.00044446,-1.7922e-08
-0.00049498,-2.2253e-08
-0.00054551,-2.7058e-08
-0.00059604,-3.2338e-08
-0.00064657,-3.8096e-08
-0.00069711,-4.4333e-08
-0.00074765,-5.105e-08
-0.00079819,-5.8249e-08
-0.00084873,-6.5932e-08
-0.00089928,-7.41e-08
-0.00094983,-8.2754e-08
-0.0010004,-9.1897e-08
0,0
0.00099938,-8.7748e-08
0.00094892,-7.9202e-08
0.00089847,-7.1085e-08
0.00084801,-6.3397e-08
0.00079755,-5.614e-08
0.00074709,-4.9317e-08
0.00069662,-4.2928e-08
0.00064616,-3.6975e-08
0.00059569,-3.146e-08
0.00054521,-2.6385e-08
0.00049474,-2.175e-08
0.00044426,-1.7558e-08
0.00039378,-1.381e-08
0.0003433,-1.0508e-08
0.00029281,-7.6528e-09
0.00029281,-7.6528e-09
0.00024232,-5.247e-09
0.00019183,-3.2918e-09
0.00014134,-1.7887e-09
9.0845e-05,-7.3949e-10
4.0347e-05,-1.4563e-10
1.0154e-05,-8.7538e-12
6.066e-05,-3.2929e-10
0.00011116,-1.1058e-09
0.00016166,-2.3366e-09
0.00021216,-4.0202e-09
0.00026266,-6.1549e-09
0.00031315,-8.7391e-09
0.00036364,-1.1771e-08
0.00041413,-1.525e-08
0.00041413,-1.525e-08
0.00046462,-1.9173e-08
0.0005151,-2.3539e-08
0.00056558,-2.8347e-08
0.00061606,-3.3595e-08
0.00066653,-3.9281e-08
0.000717,-4.5404e-08
0.00076747,-5.1962e-08
0.00081794,-5.8953e-08
0.00086841,-6.6376e-08
0.00091887,-7.423e-08
0.00096933,-8.2512e-08
0.0010198,-9.1222e-08
0.0010702,-1.0036e-07
0.0011207,-1.0992e-07
0.0011207,-1.0992e-07
0.0011711,-1.199e-07
0.0012216,-1.303e-07
0.001272,-1.4112e-07
0.0013225,-1.5236e-07
0.0013729,-1.6401e-07
0.0014234,-1.7608e-07
0.0014738,-1.8856e-07
0.0015242,-2.0145e-07
0.0015746,-2.1475e-07
0.0016251,-2.2846e-07
0.0016755,-2.4258e-07
0.0017259,-2.571e-07
0.0017763,-2.7202e-07
0.0018268,-2.8735e-07
0.0018268,-2.8735e-07
0.0018772,-3.0307e-07
0.0019276,-3.192e-07
0.001978,-3.3572e-07
0.0020284,-3.5263e-07
0.0020788,-3.6994e-07
0.0021292,-3.8764e-07
0.0021796,-4.0573e-07
0.00223,-4.2421e-07
0.0022804,-4.4307e-07
0.0023308,-4.6232e-07
0.0023812,-4.8196e-07
0.0024316,-5.0198e-07
0.0024819,-5.2238e-07
0.0025323,-5.4315e-07
0.0025323,-5.4315e-07
0.0025827,-5.6431e-07
0.0026331,-5.8584e-07
0.0026834,-6.0774e-07
0.0027338,-6.3002e-07
0.0027842,-6.5267e-07
0.0028345,-6.7569e-07
0.0028849,-6.9907e-07
0.0029353,-7.2283e-07
0.0029856,-7.4694e-07
0.003036,-7.7142e-07
0.0030863,-7.9626e-07
0.0031367,-8.2146e-07
0.003187,-8.4702e-07
0.0032374,-8.7294e-07
0.0032374,-8.7294e-07
0.0032877,-8.9921e-07
0.0033381,-9.2584e-07
0.0033884,-9.5281e-07
0.0034387,-9.8014e-07
0.0034891,-1.0078e-06
0.0035394,-1.0358e-06
0.0035897,-1.0642e-06
0.00364,-1.0929e-06
0.0036904,-1.122e-06
0.0037407,-1.1514e-06
0.003791,-1.1811e-06
0.0038413,-1.2112e-06
0.0038916,-1.2416e-06
0.0039419,-1.2723e-06
0.0039419,-1.2723e-06
0.0039922,-1.3034e-06
0.0040425,-1.3348e-06
0.0040928,-1.3665e-06
0.0041431,-1.3986e-06
0.0041934,-1.431e-06
0.0042437,-1.4637e-06
0.004294,-1.4967e-06
0.0043443,-1.5301e-06
0.0043946,-1.5638e-06
0.0044449,-1.5978e-06
0.0044952,-1.6321e-06
0.0045454,-1.6667e-06
0.0045957,-1.7017e-06
0.004646,-1.7369e-06
0.004646,-1.7369e-06
0.0046963,-1.7725e-06
0.0047465,-1.8083e-06
0.0047968,-1.8445e-06
0.0048471,-1.881e-06
0.0048973,-1.9178e-06
0.0049476,-1.9549e-06
0.0049978,-1.9923e-06
0.0050481,-2.03e-06
0.0050983,-2.068e-06
0.0051486,-2.1063e-06
0.0051988,-2.1448e-06
0.0052491,-2.1837e-06
0.0052993,-2.2229e-06
0.0053495,-2.2623e-06
0.0053495,-2.2623e-06
0.0053998,-2.3021e-06
0.00545,-2.3421e-06
0.0055002,-2.3824e-06
0.0055505,-2.423e-06
0.0056007,-2.4639e-06
0.0056509,-2.505e-06
0.0057011,-2.5465e-06
0.0057514,-2.5882e-06
0.0058016,-2.6302e-06
0.0058518,-2.6724e-06
0.005902,-2.715e-06
0.0059522,-2.7578e-06
0.0060024,-2.8009e-06
0.0060526,-2.8442e-06
0.0060526,-2.8442e-06
0.0061028,-2.8878e-06
0.006153,-2.9317e-06
0.0062032,-2.9758e-06
0.0062534,-3.0202e-06
0.0063036,-3.0649e-06
0.0063538,-3.1098e-06
0.0064039,-3.1549e-06
0.0064541,-3.2004e-06
0.0065043,-3.246e-06
0.0065545,-3.292e-06
0.0066047,-3.3381e-06
0.0066548,-3.3846e-06
0.006705,-3.4312e-06
0.0067552,-3.4782e-06
0.0067552,-3.4782e-06
0.0068053,-3.5253e-06
0.0068555,-3.5727e-06
0.0069056,-3.6204e-06
0.0069558,-3.6682e-06
0.0070059,-3.7164e-06
0.0070561,-3.7647e-06
0.0071062,-3.8133e-06
0.0071564,-3.8621e-06
0.0072065,-3.9112e-06
0.0072567,-3.9604e-06
0.0073068,-4.0099e-06
0.0073569,-4.0597e-06
0.0074071,-4.1096e-06
0.0074572,-4.1598e-06
0.0074572,-4.1598e-06
0.0075073,-4.2102e-06
0.0075575,-4.2608e-06
0.0076076,-4.3117e-06
0.0076577,-4.3627e-06
0.0077078,-4.414e-06
0.0077579,-4.4655e-06
0.007808,-4.5172e-06
0.0078581,-4.5691e-06
0.0079083,-4.6212e-06
0.0079584,-4.6735e-06
0.0080085,-4.726e-06
0.0080586,-4.7787e-06
0.0081087,-4.8317e-06
0.0081587,-4.8848e-06
0.0081587,-4.8848e-06
0.0082088,-4.9381e-06
0.0082589,-4.9917e-06
0.008309,-5.0454e-06
0.0083591,-5.0993e-06
0.0084092,-5.1534e-06
0.0084593,-5.2077e-06
0.0085093,-5.2622e-06
0.0085594,-5.3169e-06
0.0086095,-5.3717e-06
0.0086595,-5.4268e-06
0.0087096,-5.482e-06
0.0087597,-5.5374e-06
0.0088097,-5.593e-06
0.0088598,-5.6488e-06
0.0088598,-5.6488e-06
0.0089098,-5.7047e-06
0.0089599,-5.7608e-06
0.00901,-5.8171e-06
0.00906,-5.8736e-06
0.00911,-5.9302e-06
0.0091601,-5.9871e-06
0.0092101,-6.044e-06
0.0092602,-6.1012e-06
0.0093102,-6.1585e-06
0.0093602,-6.2159e-06
0.0094103,-6.2735e-06
0.0094603,-6.3313e-06
0.0095103,-6.3893e-06
0.0095603,-6.4474e-06
0.0095603,-6.4474e-06
0.01006,-7.0366e-06
0.01056,-7.6396e-06
0.01106,-8.2549e-06
0.011559,-8.8809e-06
0.012058,-9.5159e-06
0.012557,-1.0158e-05
0.013055,-1.0807e-05
0.013554,-1.146e-05
0.014052,-1.2115e-05
0.014549,-1.2772e-05
0.015047,-1.3428e-05
0.015544,-1.4083e-05
0.016041,-1.4734e-05
0.016537,-1.5379e-05
0.016537,-1.5379e-05
0.017034,-1.6018e-05
0.01753,-1.6649e-05
0.018026,-1.727e-05
0.018522,-1.788e-05
0.019017,-1.8476e-05
0.019512,-1.9058e-05
0.020007,-1.9624e-05
0.020502,-2.0172e-05
0.020996,-2.07e-05
0.02149,-2.1208e-05
0.021984,-2.1693e-05
0.022477,-2.2155e-05
0.02297,-2.2591e-05
0.023463,-2.2999e-05
0.023463,-2.2999e-05
0.023956,-2.338e-05
0.024449,-2.3729e-05
0.024941,-2.4047e-05
0.025433,-2.4332e-05
0.025925,-2.4582e-05
0.026416,-2.4795e-05
0.026907,-2.497e-05
0.027398,-2.5106e-05
0.027889,-2.52e-05
0.028379,-2.5251e-05
0.028869,-2.5259e-05
0.029359,-2.522e-05
0.029848,-2.5134e-05
0.030337,-2.4999e-05
0.030337,-2.4999e-05
0.030827,-2.4814e-05
0.031315,-2.4576e-05
0.031804,-2.4285e-05
0.032292,-2.3938e-05
0.03278,-2.3535e-05
0.033268,-2.3074e-05
0.033756,-2.2553e-05
0.034243,-2.197e-05
0.03473,-2.1324e-05
0.035216,-2.0614e-05
0.035702,-1.9838e-05
0.036188,-1.8995e-05
0.036674,-1.8082e-05
0.03716,-1.7099e-05
0.03716,-1.7099e-05
0.037645,-1.6043e-05
0.03813,-1.4913e-05
0.038615,-1.3708e-05
0.0391,-1.2426e-05
0.039584,-1.1066e-05
0.040068,-9.6259e-06
0.040552,-8.1043e-06
0.041035,-6.4999e-06
0.041518,-4.811e-06
0.042001,-3.0361e-06
0.042483,-1.1737e-06
0.042965,7.7774e-07
0.043447,2.8197e-06
0.043929,4.9537e-06
0.043929,4.9537e-06
0.044411,7.1835e-06
0.044892,9.5086e-06
0.045373,1.193e-05
0.045854,1.445e-05
0.046335,1.707e-05
0.046815,1.9791e-05
0.047295,2.2615e-05
0.047774,2.5544e-05
0.048253,2.8578e-05
0.048732,3.1719e-05
0.049211,3.4969e-05
0.049689,3.833e-05
0.050167,4.1802e-05
0.050645,4.5388e-05
0.050645,4.5388e-05
0.051123,4.9093e-05
0.0516,5.2914e-05
0.052078,5.6854e-05
0.052555,6.0913e-05
0.053031,6.5093e-05
0.053508,6.9396e-05
0.053984,7.3823e-05
0.054459,7.8375e-05
0.054935,8.3054e-05
0.05541,8.7861e-05
0.055884,9.2799e-05
0.056359,9.7868e-05
0.056833,0.00010307
0.057307,0.00010841
0.057307,0.00010841
0.057781,0.00011389
0.058254,0.0001195
0.058728,0.00012526
0.059201,0.00013116
0.059674,0.0001372
0.060146,0.00014338
0.060618,0.00014971
0.06109,0.00015618
0.061561,0.00016281
0.062032,0.00016958
0.062503,0.0001765
0.062973,0.00018358
0.063443,0.0001908
0.063913,0.00019819
0.063913,0.00019819
0.064383,0.00020574
0.064853,0.00021345
0.065322,0.00022133
0.065791,0.00022936
0.06626,0.00023755
0.066728,0.00024592
0.067196,0.00025444
0.067664,0.00026313
0.068131,0.000272
0.068598,0.00028103
0.069065,0.00029023
0.069531,0.00029961
0.069997,0.00030916
0.070463,0.00031889
0.070463,0.00031889
0.070929,0.00032881
0.071395,0.00033891
0.07186,0.00034919
0.072325,0.00035966
0.07279,0.00037031
0.073254,0.00038114
0.073718,0.00039216
0.074181,0.00040337
0.074645,0.00041476
0.075107,0.00042635
0.07557,0.00043813
0.076032,0.0004501
0.076494,0.00046226
0.076955,0.00047462
0.076955,0.00047462
0.077417,0.00048721
0.077878,0.0005
0.07834,0.00051299
0.0788,0.00052617
0.079261,0.00053957
0.079721,0.00055317
0.080181,0.00056697
0.08064,0.00058098
0.081099,0.0005952
0.081557,0.00060963
0.082015,0.00062428
0.082473,0.00063913
0.082931,0.00065421
0.083388,0.00066949
0.083388,0.00066949
0.083845,0.00068504
0.084303,0.0007008
0.08476,0.00071678
0.085216,0.00073299
0.085672,0.00074941
0.086128,0.00076607
0.086583,0.00078295
0.087038,0.00080005
0.087493,0.00081739
0.087947,0.00083495
0.088401,0.00085275
0.088854,0.00087078
0.089307,0.00088905
0.089759,0.00090754
0.089759,0.00090754
0.090213,0.00092633
0.090666,0.00094536
0.091118,0.00096463
0.09157,0.00098414
0.092022,0.0010039
0.092473,0.0010239
0.092924,0.0010441
0.093374,0.0010646
0.093824,0.0010853
0.094274,0.0011063
0.094723,0.0011276
0.095172,0.0011491
0.09562,0.0011708
0.096068,0.0011928
0.096068,0.0011928
0.096517,0.0012151
0.096965,0.0012377
0.097413,0.0012605
0.097861,0.0012836
0.098308,0.001307
0.098755,0.0013306
0.099201,0.0013545
0.099647,0.0013786
0.10009,0.001403
0.10054,0.0014277
0.10098,0.0014527
0.10143,0.0014779
0.10187,0.0015034
0.10231,0.0015292
0.10231,0.0015292
0.10276,0.0015553
0.1032,0.0015817
0.10364,0.0016084
0.10409,0.0016354
0.10453,0.0016626
0.10497,0.0016901
0.10541,0.0017179
0.10585,0.001746
0.10629,0.0017744
0.10673,0.0018031
0.10717,0.001832
0.10761,0.0018612
0.10805,0.0018908
0.10849,0.0019206
0.10849,0.0019206
0.11286,0.0022362
0.11718,0.0025821
0.12146,0.0029596
0.12568,0.0033697
0.12986,0.0038134
0.13399,0.0042918
0.13806,0.0048058
0.14209,0.0053565
0.14607,0.0059447
0.15,0.0065715
0.15387,0.0072376
0.1577,0.0079441
0.16147,0.0086916
0.1652,0.0094811
0.1652,0.0094811
0.16896,0.010334
0.17264,0.011227
0.17624,0.01216
0.17977,0.013133
0.18322,0.014145
0.1866,0.015198
0.1899,0.016289
0.19313,0.01742
0.19628,0.01859
0.19936,0.019799
0.20237,0.021045
0.2053,0.02233
0.20816,0.023652
0.21095,0.025011
0.21095,0.025011
0.21383,0.02649
0.2166,0.027999
0.21928,0.029538
0.22187,0.031104
0.22436,0.032697
0.22676,0.034317
0.22908,0.035961
0.23131,0.037629
0.23346,0.03932
0.23552,0.041033
0.23751,0.042767
0.23941,0.044521
0.24124,0.046295
0.24299,0.048088


==> data_FS_case1_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,1.6129e-07,0.001,1.6129e-07,1
0.00094949,1.4537e-07,0.00094949,1.4537e-07,1
0.00089898,1.3027e-07,0.00089898,1.3027e-07,1
0.00084848,1.16e-07,0.00084848,1.16e-07,1
0.00079797,1.0257e-07,0.00079797,1.0257e-07,1
0.00074746,8.9968e-08,0.00074746,8.9968e-08,1
0.00069695,7.8195e-08,0.00069695,7.8195e-08,1
0.00064645,6.725e-08,0.00064645,6.725e-08,1
0.00059594,5.7133e-08,0.00059594,5.7133e-08,1
0.00054543,4.7844e-08,0.00054543,4.7844e-08,1
0.00049492,3.938e-08,0.00049492,3.938e-08,1
0.00044441,3.1742e-08,0.00044441,3.1742e-08,1
0.00039391,2.4929e-08,0.00039391,2.4929e-08,1
0.0003434,1.894e-08,0.0003434,1.894e-08,1
0.00029289,1.3774e-08,0.00029289,1.3774e-08,1
0.00029289,1.3774e-08,0.00029289,1.3774e-08,1
0.00024238,9.4298e-09,0.00024238,9.4298e-09,1
0.00019188,5.9074e-09,0.00019188,5.9074e-09,1
0.00014137,3.2056e-09,0.00014137,3.2056e-09,1
9.0861e-05,1.3238e-09,9.0861e-05,1.3238e-09,1
4.0353e-05,2.6099e-10,4.0353e-05,2.6099e-10,1
1.0155e-05,1.6487e-11,1.0155e-05,1.6487e-11,1
6.0662e-05,5.8992e-10,6.0662e-05,5.8992e-10,1
0.00011117,1.982e-09,0.00011117,1.982e-09,1
0.00016168,4.1934e-09,0.00016168,4.1934e-09,1
0.00021219,7.225e-09,0.00021219,7.225e-09,1
0.00026269,1.1078e-08,0.00026269,1.1078e-08,1
0.0003132,1.5752e-08,0.0003132,1.5752e-08,1
0.00036371,2.1249e-08,0.00036371,2.1249e-08,1
0.00041422,2.757e-08,0.00041422,2.757e-08,1
0.00041422,2.757e-08,0.00041422,2.757e-08,1
0.00046472,3.4714e-08,0.00046472,3.4714e-08,1
0.00051523,4.2684e-08,0.00051523,4.2684e-08,1
0.00056574,5.148e-08,0.00056574,5.148e-08,1
0.00061625,6.1102e-08,0.00061625,6.1102e-08,1
0.00066675,7.1551e-08,0.00066675,7.1551e-08,1
0.00071726,8.2829e-08,0.00071726,8.2829e-08,1
0.00076777,9.4936e-08,0.00076777,9.4936e-08,1
0.00081828,1.0787e-07,0.00081828,1.0787e-07,1
0.00086878,1.2164e-07,0.00086878,1.2164e-07,1
0.00091929,1.3624e-07,0.00091929,1.3624e-07,1
0.0009698,1.5167e-07,0.0009698,1.5167e-07,1
0.0010203,1.6793e-07,0.0010203,1.6793e-07,1
0.0010708,1.8503e-07,0.0010708,1.8503e-07,1
0.0011213,2.0296e-07,0.0011213,2.0296e-07,1
0.0011213,2.0296e-07,0.0011213,2.0296e-07,1
0.0011718,2.2173e-07,0.0011718,2.2173e-07,1
0.0012223,2.4134e-07,0.0012223,2.4134e-07,1
0.0012728,2.6178e-07,0.0012728,2.6178e-07,1
0.0013234,2.8306e-07,0.0013234,2.8306e-07,1
0.0013739,3.0517e-07,0.0013739,3.0517e-07,1
0.0014244,3.2813e-07,0.0014244,3.2813e-07,1
0.0014749,3.5193e-07,0.0014749,3.5193e-07,1
0.0015254,3.7657e-07,0.0015254,3.7657e-07,1
0.0015759,4.0205e-07,0.0015759,4.0205e-07,1
0.0016264,4.2837e-07,0.0016264,4.2837e-07,1
0.0016769,4.5554e-07,0.0016769,4.5554e-07,1
0.0017274,4.8355e-07,0.0017274,4.8355e-07,1
0.0017779,5.1241e-07,0.0017779,5.1241e-07,1
0.0018284,5.4211e-07,0.0018284,5.4211e-07,1
0.0018284,5.4211e-07,0.0018284,5.4211e-07,1
0.0018789,5.7266e-07,0.0018789,5.7266e-07,1
0.0019294,6.0405e-07,0.0019294,6.0405e-07,1
0.00198,6.363e-07,0.00198,6.363e-07,1
0.0020305,6.6939e-07,0.0020305,6.6939e-07,1
0.002081,7.0334e-07,0.002081,7.0334e-07,1
0.0021315,7.3813e-07,0.0021315,7.3813e-07,1
0.002182,7.7378e-07,0.002182,7.7378e-07,1
0.0022325,8.1027e-07,0.0022325,8.1027e-07,1
0.002283,8.4763e-07,0.002283,8.4763e-07,1
0.0023335,8.8583e-07,0.0023335,8.8583e-07,1
0.002384,9.2489e-07,0.002384,9.2489e-07,1
0.0024345,9.6481e-07,0.0024345,9.6481e-07,1
0.002485,1.0056e-06,0.002485,1.0056e-06,1
0.0025355,1.0472e-06,0.0025355,1.0472e-06,1
0.0025355,1.0472e-06,0.0025355,1.0472e-06,1
0.002586,1.0897e-06,0.002586,1.0897e-06,1
0.0026365,1.133e-06,0.0026365,1.133e-06,1
0.0026871,1.1773e-06,0.0026871,1.1773e-06,1
0.0027376,1.2223e-06,0.0027376,1.2223e-06,1
0.0027881,1.2683e-06,0.0027881,1.2683e-06,1
0.0028386,1.3151e-06,0.0028386,1.3151e-06,1
0.0028891,1.3627e-06,0.0028891,1.3627e-06,1
0.0029396,1.4112e-06,0.0029396,1.4112e-06,0.99999
0.0029901,1.4606e-06,0.0029901,1.4606e-06,0.99999
0.0030406,1.5109e-06,0.0030406,1.5109e-06,0.99999
0.0030911,1.562e-06,0.0030911,1.562e-06,0.99999
0.0031416,1.614e-06,0.0031416,1.614e-06,0.99999
0.0031921,1.6668e-06,0.0031921,1.6668e-06,0.99999
0.0032426,1.7206e-06,0.0032426,1.7206e-06,0.99999
0.0032426,1.7206e-06,0.0032426,1.7206e-06,0.99999
0.0032931,1.7752e-06,0.0032931,1.7752e-06,0.99999
0.0033437,1.8306e-06,0.0033437,1.8306e-06,0.99999
0.0033942,1.887e-06,0.0033942,1.887e-06,0.99999
0.0034447,1.9442e-06,0.0034447,1.9442e-06,0.99999
0.0034952,2.0023e-06,0.0034952,2.0023e-06,0.99999
0.0035457,2.0612e-06,0.0035457,2.0612e-06,0.99999
0.0035962,2.121e-06,0.0035962,2.121e-06,0.99999
0.0036467,2.1818e-06,0.0036467,2.1818e-06,0.99999
0.0036972,2.2433e-06,0.0036972,2.2433e-06,0.99999
0.0037477,2.3058e-06,0.0037477,2.3058e-06,0.99999
0.0037982,2.3691e-06,0.0037982,2.3691e-06,0.99999
0.0038487,2.4334e-06,0.0038487,2.4334e-06,0.99999
0.0038992,2.4984e-06,0.0038992,2.4984e-06,0.99999
0.0039497,2.5644e-06,0.0039497,2.5644e-06,0.99999
0.0039497,2.5644e-06,0.0039497,2.5644e-06,0.99999
0.0040002,2.6313e-06,0.0040002,2.6313e-06,0.99999
0.0040508,2.699e-06,0.0040508,2.699e-06,0.99999
0.0041013,2.7676e-06,0.0041013,2.7676e-06,0.99999
0.0041518,2.8372e-06,0.0041518,2.8372e-06,0.99999
0.0042023,2.9075e-06,0.0042023,2.9075e-06,0.99999
0.0042528,2.9788e-06,0.0042528,2.9788e-06,0.99999
0.0043033,3.051e-06,0.0043033,3.051e-06,0.99999
0.0043538,3.124e-06,0.0043538,3.124e-06,0.99999
0.0044043,3.198e-06,0.0044043,3.198e-06,0.99999
0.0044548,3.2728e-06,0.0044548,3.2728e-06,0.99999
0.0045053,3.3485e-06,0.0045053,3.3485e-06,0.99999
0.0045558,3.4251e-06,0.0045558,3.4251e-06,0.99999
0.0046063,3.5026e-06,0.0046063,3.5026e-06,0.99999
0.0046568,3.581e-06,0.0046568,3.581e-06,0.99999
0.0046568,3.581e-06,0.0046568,3.581e-06,0.99999
0.0047073,3.6603e-06,0.0047073,3.6603e-06,0.99999
0.0047579,3.7405e-06,0.0047579,3.7405e-06,0.99999
0.0048084,3.8215e-06,0.0048084,3.8215e-06,0.99999
0.0048589,3.9035e-06,0.0048589,3.9035e-06,0.99999
0.0049094,3.9864e-06,0.0049094,3.9864e-06,0.99999
0.0049599,4.0701e-06,0.0049599,4.0701e-06,0.99999
0.0050104,4.1548e-06,0.0050104,4.1548e-06,0.99999
0.0050609,4.2403e-06,0.0050609,4.2403e-06,0.99998
0.0051114,4.3268e-06,0.0051114,4.3268e-06,0.99998
0.0051619,4.4141e-06,0.0051619,4.4141e-06,0.99998
0.0052124,4.5024e-06,0.0052124,4.5024e-06,0.99998
0.0052629,4.5915e-06,0.0052629,4.5915e-06,0.99998
0.0053134,4.6816e-06,0.0053134,4.6816e-06,0.99998
0.0053639,4.7726e-06,0.0053639,4.7726e-06,0.99998
0.0053639,4.7726e-06,0.0053639,4.7726e-06,0.99998
0.0054144,4.8644e-06,0.0054144,4.8644e-06,0.99998
0.005465,4.9572e-06,0.005465,4.9572e-06,0.99998
0.0055155,5.0509e-06,0.0055155,5.0509e-06,0.99998
0.005566,5.1455e-06,0.005566,5.1455e-06,0.99998
0.0056165,5.241e-06,0.0056165,5.241e-06,0.99998
0.005667,5.3374e-06,0.005667,5.3374e-06,0.99998
0.0057175,5.4347e-06,0.0057175,5.4347e-06,0.99998
0.005768,5.5329e-06,0.005768,5.5329e-06,0.99998
0.0058185,5.632e-06,0.0058185,5.632e-06,0.99998
0.005869,5.7321e-06,0.005869,5.7321e-06,0.99998
0.0059195,5.833e-06,0.0059195,5.833e-06,0.99998
0.00597,5.9349e-06,0.00597,5.9349e-06,0.99998
0.0060205,6.0377e-06,0.0060205,6.0377e-06,0.99998
0.006071,6.1413e-06,0.006071,6.1413e-06,0.99998
0.006071,6.1413e-06,0.006071,6.1413e-06,0.99998
0.0061215,6.246e-06,0.0061215,6.246e-06,0.99998
0.006172,6.3515e-06,0.006172,6.3515e-06,0.99998
0.0062226,6.4579e-06,0.0062226,6.4579e-06,0.99998
0.0062731,6.5653e-06,0.0062731,6.5653e-06,0.99998
0.0063236,6.6736e-06,0.0063236,6.6736e-06,0.99998
0.0063741,6.7828e-06,0.0063741,6.7828e-06,0.99998
0.0064246,6.8929e-06,0.0064246,6.8929e-06,0.99998
0.0064751,7.0039e-06,0.0064751,7.0039e-06,0.99998
0.0065256,7.1159e-06,0.0065256,7.1159e-06,0.99997
0.0065761,7.2288e-06,0.0065761,7.2288e-06,0.99997
0.0066266,7.3426e-06,0.0066266,7.3426e-06,0.99997
0.0066771,7.4574e-06,0.0066771,7.4574e-06,0.99997
0.0067276,7.573e-06,0.0067276,7.573e-06,0.99997
0.0067781,7.6896e-06,0.0067781,7.6896e-06,0.99997
0.0067781,7.6896e-06,0.0067781,7.6896e-06,0.99997
0.0068286,7.8071e-06,0.0068286,7.8071e-06,0.99997
0.0068791,7.9256e-06,0.0068791,7.9256e-06,0.99997
0.0069296,8.045e-06,0.0069296,8.045e-06,0.99997
0.0069802,8.1653e-06,0.0069802,8.1653e-06,0.99997
0.0070307,8.2865e-06,0.0070307,8.2865e-06,0.99997
0.0070812,8.4087e-06,0.0070812,8.4087e-06,0.99997
0.0071317,8.5318e-06,0.0071317,8.5318e-06,0.99997
0.0071822,8.6558e-06,0.0071822,8.6558e-06,0.99997
0.0072327,8.7808e-06,0.0072327,8.7808e-06,0.99997
0.0072832,8.9067e-06,0.0072832,8.9067e-06,0.99997
0.0073337,9.0335e-06,0.0073337,9.0335e-06,0.99997
0.0073842,9.1613e-06,0.0073842,9.1613e-06,0.99997
0.0074347,9.29e-06,0.0074347,9.29e-06,0.99997
0.0074852,9.4196e-06,0.0074852,9.4196e-06,0.99997
0.0074852,9.4196e-06,0.0074852,9.4196e-06,0.99997
0.0075357,9.5502e-06,0.0075357,9.5502e-06,0.99997
0.0075862,9.6817e-06,0.0075862,9.6817e-06,0.99997
0.0076367,9.8142e-06,0.0076367,9.8142e-06,0.99997
0.0076872,9.9476e-06,0.0076872,9.9476e-06,0.99997
0.0077378,1.0082e-05,0.0077378,1.0082e-05,0.99996
0.0077883,1.0217e-05,0.0077883,1.0217e-05,0.99996
0.0078388,1.0353e-05,0.0078388,1.0353e-05,0.99996
0.0078893,1.0491e-05,0.0078893,1.0491e-05,0.99996
0.0079398,1.0629e-05,0.0079398,1.0629e-05,0.99996
0.0079903,1.0768e-05,0.0079903,1.0768e-05,0.99996
0.0080408,1.0908e-05,0.0080408,1.0908e-05,0.99996
0.0080913,1.1049e-05,0.0080913,1.1049e-05,0.99996
0.0081418,1.1191e-05,0.0081418,1.1191e-05,0.99996
0.0081923,1.1334e-05,0.0081923,1.1334e-05,0.99996
0.0081923,1.1334e-05,0.0081923,1.1334e-05,0.99996
0.0082428,1.1478e-05,0.0082428,1.1478e-05,0.99996
0.0082933,1.1623e-05,0.0082933,1.1623e-05,0.99996
0.0083438,1.1768e-05,0.0083438,1.1768e-05,0.99996
0.0083943,1.1915e-05,0.0083943,1.1915e-05,0.99996
0.0084448,1.2063e-05,0.0084448,1.2063e-05,0.99996
0.0084954,1.2211e-05,0.0084954,1.2211e-05,0.99996
0.0085459,1.2361e-05,0.0085459,1.2361e-05,0.99996
0.0085964,1.2512e-05,0.0085964,1.2512e-05,0.99996
0.0086469,1.2663e-05,0.0086469,1.2663e-05,0.99996
0.0086974,1.2816e-05,0.0086974,1.2816e-05,0.99996
0.0087479,1.2969e-05,0.0087479,1.2969e-05,0.99995
0.0087984,1.3123e-05,0.0087984,1.3123e-05,0.99995
0.0088489,1.3279e-05,0.0088489,1.3279e-05,0.99995
0.0088994,1.3435e-05,0.0088994,1.3435e-05,0.99995
0.0088994,1.3435e-05,0.0088994,1.3435e-05,0.99995
0.0089499,1.3592e-05,0.0089499,1.3592e-05,0.99995
0.0090004,1.3751e-05,0.0090004,1.3751e-05,0.99995
0.0090509,1.391e-05,0.0090509,1.391e-05,0.99995
0.0091014,1.407e-05,0.0091014,1.407e-05,0.99995
0.0091519,1.4231e-05,0.0091519,1.4231e-05,0.99995
0.0092024,1.4393e-05,0.0092024,1.4393e-05,0.99995
0.0092529,1.4556e-05,0.0092529,1.4556e-05,0.99995
0.0093034,1.472e-05,0.0093034,1.472e-05,0.99995
0.009354,1.4885e-05,0.009354,1.4885e-05,0.99995
0.0094045,1.5051e-05,0.0094045,1.5051e-05,0.99995
0.009455,1.5218e-05,0.009455,1.5218e-05,0.99995
0.0095055,1.5386e-05,0.0095055,1.5386e-05,0.99995
0.009556,1.5555e-05,0.009556,1.5555e-05,0.99995
0.0096065,1.5725e-05,0.0096065,1.5725e-05,0.99995
0.0096065,1.5725e-05,0.0096065,1.5725e-05,0.99995
0.010112,1.7478e-05,0.010112,1.7478e-05,0.99994
0.010617,1.9329e-05,0.010617,1.9329e-05,0.99993
0.011122,2.1279e-05,0.011122,2.1279e-05,0.99993
0.011627,2.3329e-05,0.011627,2.3329e-05,0.99992
0.012132,2.5479e-05,0.012132,2.5479e-05,0.99991
0.012637,2.7732e-05,0.012637,2.7732e-05,0.99991
0.013142,3.0087e-05,0.013142,3.0087e-05,0.9999
0.013647,3.2547e-05,0.013647,3.2547e-05,0.99989
0.014152,3.5111e-05,0.014152,3.5111e-05,0.99988
0.014657,3.778e-05,0.014657,3.778e-05,0.99987
0.015162,4.0556e-05,0.015162,4.0556e-05,0.99986
0.015667,4.3438e-05,0.015667,4.3438e-05,0.99986
0.016172,4.6429e-05,0.016172,4.6429e-05,0.99985
0.016677,4.9527e-05,0.016677,4.9527e-05,0.99984
0.016677,4.9527e-05,0.016677,4.9527e-05,0.99984
0.017182,5.2737e-05,0.017182,5.2737e-05,0.99983
0.017687,5.6056e-05,0.017687,5.6056e-05,0.99982
0.018192,5.9486e-05,0.018192,5.9486e-05,0.9998
0.018697,6.3031e-05,0.018697,6.3031e-05,0.99979
0.019202,6.669e-05,0.019202,6.669e-05,0.99978
0.019706,7.0462e-05,0.019706,7.0462e-05,0.99977
0.020211,7.435e-05,0.020211,7.435e-05,0.99976
0.020716,7.8353e-05,0.020716,7.8353e-05,0.99975
0.021221,8.2473e-05,0.021221,8.2473e-05,0.99973
0.021726,8.6711e-05,0.021726,8.6711e-05,0.99972
0.022231,9.1067e-05,0.022231,9.1067e-05,0.99971
0.022736,9.5542e-05,0.022736,9.5542e-05,0.99969
0.023241,0.00010014,0.023241,0.00010014,0.99968
0.023745,0.00010486,0.023745,0.00010486,0.99967
0.023745,0.00010486,0.023745,0.00010486,0.99967
0.02425,0.0001097,0.02425,0.0001097,0.99965
0.024755,0.00011467,0.024755,0.00011467,0.99964
0.02526,0.00011976,0.02526,0.00011976,0.99962
0.025765,0.00012498,0.025765,0.00012498,0.99961
0.02627,0.00013032,0.02627,0.00013032,0.99959
0.026775,0.00013579,0.026775,0.00013579,0.99958
0.02728,0.00014139,0.02728,0.00014139,0.99956
0.027785,0.00014711,0.027785,0.00014711,0.99954
0.02829,0.00015297,0.02829,0.00015297,0.99953
0.028794,0.00015895,0.028794,0.00015895,0.99951
0.029299,0.00016508,0.029299,0.00016508,0.99949
0.029804,0.00017133,0.029804,0.00017133,0.99947
0.030308,0.00017772,0.030308,0.00017772,0.99946
0.030813,0.00018424,0.030813,0.00018424,0.99944
0.030813,0.00018424,0.030813,0.00018424,0.99944
0.031318,0.00019091,0.031318,0.00019091,0.99942
0.031823,0.0001977,0.031823,0.0001977,0.9994
0.032328,0.00020464,0.032328,0.00020464,0.99938
0.032833,0.00021171,0.032833,0.00021171,0.99936
0.033338,0.00021892,0.033338,0.00021892,0.99934
0.033842,0.00022627,0.033842,0.00022627,0.99932
0.034347,0.00023377,0.034347,0.00023377,0.9993
0.034852,0.00024142,0.034852,0.00024142,0.99928
0.035356,0.0002492,0.035356,0.0002492,0.99926
0.035861,0.00025713,0.035861,0.00025713,0.99924
0.036366,0.00026521,0.036366,0.00026521,0.99921
0.03687,0.00027343,0.03687,0.00027343,0.99919
0.037375,0.00028179,0.037375,0.00028179,0.99917
0.037879,0.00029031,0.037879,0.00029031,0.99915
0.037879,0.00029031,0.037879,0.00029031,0.99915
0.038384,0.00029898,0.038384,0.00029898,0.99912
0.038889,0.0003078,0.038889,0.0003078,0.9991
0.039394,0.00031677,0.039394,0.00031677,0.99908
0.039899,0.00032591,0.039899,0.00032591,0.99905
0.040403,0.00033519,0.040403,0.00033519,0.99903
0.040908,0.00034463,0.040908,0.00034463,0.999
0.041412,0.00035422,0.041412,0.00035422,0.99898
0.041917,0.00036397,0.041917,0.00036397,0.99895
0.042422,0.00037388,0.042422,0.00037388,0.99893
0.042926,0.00038394,0.042926,0.00038394,0.9989
0.04343,0.00039416,0.04343,0.00039416,0.99888
0.043935,0.00040454,0.043935,0.00040454,0.99885
0.044439,0.00041509,0.044439,0.00041509,0.99882
0.044944,0.00042581,0.044944,0.00042581,0.9988
0.044944,0.00042581,0.044944,0.00042581,0.9988
0.045448,0.0004367,0.045448,0.0004367,0.99877
0.045953,0.00044775,0.045953,0.00044775,0.99874
0.046458,0.00045897,0.046458,0.00045897,0.99871
0.046962,0.00047036,0.046962,0.00047036,0.99868
0.047467,0.00048191,0.047467,0.00048191,0.99865
0.047971,0.00049363,0.047971,0.00049363,0.99863
0.048476,0.00050552,0.048476,0.00050552,0.9986
0.04898,0.00051757,0.04898,0.00051757,0.99857
0.049485,0.0005298,0.049485,0.0005298,0.99854
0.049989,0.00054222,0.049989,0.00054222,0.99851
0.050493,0.00055481,0.050493,0.00055481,0.99848
0.050997,0.00056757,0.050997,0.00056757,0.99844
0.051501,0.00058051,0.051501,0.00058051,0.99841
0.052006,0.00059363,0.052006,0.00059363,0.99838
0.052006,0.00059363,0.052006,0.00059363,0.99838
0.05251,0.00060694,0.05251,0.00060694,0.99835
0.053015,0.00062042,0.053015,0.00062042,0.99832
0.053519,0.00063409,0.053519,0.00063409,0.99828
0.054024,0.00064793,0.054024,0.00064793,0.99825
0.054528,0.00066196,0.054528,0.00066196,0.99822
0.055032,0.00067619,0.055032,0.00067619,0.99818
0.055537,0.0006906,0.055537,0.0006906,0.99815
0.056041,0.0007052,0.056041,0.0007052,0.99812
0.056545,0.00071998,0.056545,0.00071998,0.99808
0.057049,0.00073495,0.057049,0.00073495,0.99805
0.057553,0.00075011,0.057553,0.00075011,0.99801
0.058057,0.00076546,0.058057,0.00076546,0.99798
0.058561,0.00078099,0.058561,0.00078099,0.99794
0.059065,0.00079672,0.059065,0.00079672,0.9979
0.059065,0.00079672,0.059065,0.00079672,0.9979
0.059569,0.00081266,0.059569,0.00081266,0.99787
0.060074,0.00082881,0.060074,0.00082881,0.99783
0.060578,0.00084516,0.060578,0.00084516,0.99779
0.061082,0.00086171,0.061082,0.00086171,0.99775
0.061587,0.00087845,0.061587,0.00087845,0.99772
0.062091,0.00089539,0.062091,0.00089539,0.99768
0.062595,0.00091253,0.062595,0.00091253,0.99764
0.063099,0.00092987,0.063099,0.00092987,0.9976
0.063603,0.00094741,0.063603,0.00094741,0.99756
0.064106,0.00096515,0.064106,0.00096515,0.99752
0.06461,0.00098309,0.06461,0.00098309,0.99748
0.065114,0.0010013,0.065114,0.0010013,0.99744
0.065617,0.0010196,0.065617,0.0010196,0.9974
0.066121,0.0010382,0.066121,0.0010382,0.99736
0.066121,0.0010382,0.066121,0.0010382,0.99736
0.066625,0.0010571,0.066625,0.0010571,0.99732
0.067129,0.0010761,0.067129,0.0010761,0.99728
0.067633,0.0010953,0.067633,0.0010953,0.99723
0.068137,0.0011148,0.068137,0.0011148,0.99719
0.068641,0.0011344,0.068641,0.0011344,0.99715
0.069145,0.0011543,0.069145,0.0011543,0.99711
0.069649,0.0011744,0.069649,0.0011744,0.99706
0.070153,0.0011947,0.070153,0.0011947,0.99702
0.070656,0.0012153,0.070656,0.0012153,0.99697
0.07116,0.0012361,0.07116,0.0012361,0.99693
0.071663,0.0012571,0.071663,0.0012571,0.99689
0.072167,0.0012783,0.072167,0.0012783,0.99684
0.07267,0.0012997,0.07267,0.0012997,0.99679
0.073173,0.0013213,0.073173,0.0013213,0.99675
0.073173,0.0013213,0.073173,0.0013213,0.99675
0.073677,0.0013433,0.073677,0.0013433,0.9967
0.074181,0.0013654,0.074181,0.0013654,0.99666
0.074685,0.0013878,0.074685,0.0013878,0.99661
0.075189,0.0014104,0.075189,0.0014104,0.99656
0.075692,0.0014332,0.075692,0.0014332,0.99651
0.076196,0.0014563,0.076196,0.0014563,0.99647
0.076699,0.0014796,0.076699,0.0014796,0.99642
0.077202,0.0015032,0.077202,0.0015032,0.99637
0.077706,0.001527,0.077706,0.001527,0.99632
0.078209,0.001551,0.078209,0.001551,0.99627
0.078712,0.0015752,0.078712,0.0015752,0.99622
0.079215,0.0015997,0.079215,0.0015997,0.99617
0.079718,0.0016244,0.079718,0.0016244,0.99612
0.08022,0.0016494,0.08022,0.0016494,0.99607
0.08022,0.0016494,0.08022,0.0016494,0.99607
0.080724,0.0016746,0.080724,0.0016746,0.99602
0.081228,0.0017002,0.081228,0.0017002,0.99597
0.081731,0.0017259,0.081731,0.0017259,0.99591
0.082235,0.001752,0.082235,0.001752,0.99586
0.082738,0.0017782,0.082738,0.0017782,0.99581
0.083241,0.0018047,0.083241,0.0018047,0.99576
0.083744,0.0018315,0.083744,0.0018315,0.9957
0.084247,0.0018585,0.084247,0.0018585,0.99565
0.08475,0.0018857,0.08475,0.0018857,0.99559
0.085252,0.0019132,0.085252,0.0019132,0.99554
0.085755,0.001941,0.085755,0.001941,0.99549
0.086258,0.001969,0.086258,0.001969,0.99543
0.08676,0.0019973,0.08676,0.0019973,0.99537
0.087262,0.0020259,0.087262,0.0020259,0.99532
0.087262,0.0020259,0.087262,0.0020259,0.99532
0.087765,0.0020547,0.087765,0.0020547,0.99526
0.088269,0.0020839,0.088269,0.0020839,0.99521
0.088772,0.0021132,0.088772,0.0021132,0.99515
0.089275,0.0021429,0.089275,0.0021429,0.99509
0.089778,0.0021728,0.089778,0.0021728,0.99503
0.09028,0.0022029,0.09028,0.0022029,0.99497
0.090783,0.0022334,0.090783,0.0022334,0.99492
0.091285,0.0022642,0.091285,0.0022642,0.99486
0.091788,0.0022952,0.091788,0.0022952,0.9948
0.09229,0.0023264,0.09229,0.0023264,0.99474
0.092792,0.002358,0.092792,0.002358,0.99468
0.093294,0.0023898,0.093294,0.0023898,0.99462
0.093796,0.0024219,0.093796,0.0024219,0.99456
0.094297,0.0024542,0.094297,0.0024542,0.9945
0.094297,0.0024542,0.094297,0.0024542,0.9945
0.0948,0.0024869,0.0948,0.0024869,0.99443
0.095303,0.0025199,0.095303,0.0025199,0.99437
0.095806,0.0025532,0.095806,0.0025532,0.99431
0.096308,0.0025868,0.096308,0.0025868,0.99425
0.09681,0.0026206,0.09681,0.0026206,0.99418
0.097312,0.0026548,0.097312,0.0026548,0.99412
0.097814,0.0026892,0.097814,0.0026892,0.99406
0.098316,0.0027239,0.098316,0.0027239,0.99399
0.098818,0.0027589,0.098818,0.0027589,0.99393
0.09932,0.0027941,0.09932,0.0027941,0.99386
0.099821,0.0028297,0.099821,0.0028297,0.9938
0.10032,0.0028655,0.10032,0.0028655,0.99373
0.10082,0.0029017,0.10082,0.0029017,0.99366
0.10132,0.0029381,0.10132,0.0029381,0.9936
0.10132,0.0029381,0.10132,0.0029381,0.9936
0.10183,0.002975,0.10183,0.002975,0.99353
0.10233,0.0030122,0.10233,0.0030122,0.99346
0.10283,0.0030496,0.10283,0.0030496,0.99339
0.10333,0.0030873,0.10333,0.0030873,0.99333
0.10383,0.0031254,0.10383,0.0031254,0.99326
0.10434,0.0031637,0.10434,0.0031637,0.99319
0.10484,0.0032023,0.10484,0.0032023,0.99312
0.10534,0.0032412,0.10534,0.0032412,0.99305
0.10584,0.0032805,0.10584,0.0032805,0.99298
0.10634,0.0033201,0.10634,0.0033201,0.99291
0.10684,0.00336,0.10684,0.00336,0.99284
0.10734,0.0034001,0.10734,0.0034001,0.99276
0.10784,0.0034406,0.10784,0.0034406,0.99269
0.10834,0.0034814,0.10834,0.0034814,0.99262
0.10834,0.0034814,0.10834,0.0034814,0.99262
0.10884,0.0035226,0.10884,0.0035226,0.99255
0.10935,0.0035641,0.10935,0.0035641,0.99247
0.10985,0.003606,0.10985,0.003606,0.9924
0.11035,0.0036482,0.11035,0.0036482,0.99233
0.11085,0.0036907,0.11085,0.0036907,0.99225
0.11135,0.0037335,0.11135,0.0037335,0.99218
0.11185,0.0037767,0.11185,0.0037767,0.9921
0.11235,0.0038202,0.11235,0.0038202,0.99203
0.11285,0.0038639,0.11285,0.0038639,0.99195
0.11335,0.003908,0.11335,0.003908,0.99187
0.11385,0.0039524,0.11385,0.0039524,0.9918
0.11435,0.0039972,0.11435,0.0039972,0.99172
0.11485,0.0040422,0.11485,0.0040422,0.99164
0.11535,0.0040876,0.11535,0.0040876,0.99156
0.11535,0.0040876,0.11535,0.0040876,0.99156
0.12035,0.0045618,0.12035,0.0045618,0.99076
0.12533,0.0050701,0.12533,0.0050701,0.98991
0.13029,0.0056137,0.13029,0.0056137,0.98902
0.13522,0.0061938,0.13522,0.0061938,0.98809
0.14014,0.0068117,0.14014,0.0068117,0.98711
0.14503,0.0074686,0.14503,0.0074686,0.98609
0.14991,0.0081657,0.14991,0.0081657,0.98502
0.15476,0.0089041,0.15476,0.0089041,0.98391
0.15959,0.0096852,0.15959,0.0096852,0.98274
0.1644,0.01051,0.1644,0.01051,0.98153
0.16919,0.01138,0.16919,0.01138,0.98027
0.17395,0.012297,0.17395,0.012297,0.97895
0.1787,0.013261,0.1787,0.013261,0.97759
0.18342,0.014274,0.18342,0.014274,0.97616
0.18342,0.014274,0.18342,0.014274,0.97616
0.18823,0.015363,0.18823,0.015363,0.97465
0.193,0.016499,0.193,0.016499,0.97308
0.19771,0.017682,0.19771,0.017682,0.97146
0.20237,0.018912,0.20237,0.018912,0.96979
0.20697,0.02019,0.20697,0.02019,0.96807
0.21153,0.021516,0.21153,0.021516,0.96629
0.21604,0.022889,0.21604,0.022889,0.96446
0.22049,0.024311,0.22049,0.024311,0.96258
0.2249,0.025781,0.2249,0.025781,0.96064
0.22925,0.027298,0.22925,0.027298,0.95865
0.23356,0.028864,0.23356,0.028864,0.95659
0.23782,0.030478,0.23782,0.030478,0.95449
0.24203,0.032139,0.24203,0.032139,0.95232
0.24618,0.033849,0.24618,0.033849,0.9501
0.24618,0.033849,0.24618,0.033849,0.9501
0.25053,0.03571,0.25053,0.03571,0.94768
0.2548,0.037611,0.2548,0.037611,0.94521
0.25899,0.039551,0.25899,0.039551,0.94269
0.2631,0.04153,0.2631,0.04153,0.94012
0.26713,0.043545,0.26713,0.043545,0.9375
0.27108,0.045595,0.27108,0.045595,0.93483
0.27496,0.04768,0.27496,0.04768,0.93211
0.27877,0.049799,0.27877,0.049799,0.92934
0.28251,0.051951,0.28251,0.051951,0.92652
0.28618,0.054134,0.28618,0.054134,0.92366
0.28979,0.056347,0.28979,0.056347,0.92074
0.29332,0.05859,0.29332,0.05859,0.91777
0.2968,0.060861,0.2968,0.060861,0.91475
0.30021,0.06316,0.30021,0.06316,0.91169
0.30021,0.06316,0.30021,0.06316,0.91169
0.3038,0.06566,0.3038,0.06566,0.90834
0.30731,0.068177,0.30731,0.068177,0.90495
0.31074,0.070711,0.31074,0.070711,0.90152
0.31408,0.073258,0.31408,0.073258,0.89805
0.31735,0.07582,0.31735,0.07582,0.89453
0.32054,0.078395,0.32054,0.078395,0.89098
0.32366,0.080981,0.32366,0.080981,0.88739
0.32671,0.083578,0.32671,0.083578,0.88376
0.32968,0.086186,0.32968,0.086186,0.88009
0.33259,0.088803,0.33259,0.088803,0.87638
0.33544,0.091429,0.33544,0.091429,0.87264
0.33822,0.094062,0.33822,0.094062,0.86885
0.34094,0.096704,0.34094,0.096704,0.86502
0.3436,0.099353,0.3436,0.099353,0.86116
0.3436,0.099353,0.3436,0.099353,0.86116
0.34634,0.10214,0.34634,0.10214,0.85705
0.349,0.10493,0.349,0.10493,0.85292
0.3516,0.10772,0.3516,0.10772,0.84875
0.35414,0.11051,0.35414,0.11051,0.84455
0.3566,0.11329,0.3566,0.11329,0.84032
0.35901,0.11607,0.35901,0.11607,0.83606
0.36136,0.11885,0.36136,0.11885,0.83177
0.36366,0.12163,0.36366,0.12163,0.82745
0.36589,0.12441,0.36589,0.12441,0.82309
0.36807,0.12719,0.36807,0.12719,0.81871
0.37021,0.12996,0.37021,0.12996,0.81429
0.37229,0.13274,0.37229,0.13274,0.80984
0.37432,0.13552,0.37432,0.13552,0.80536
0.3763,0.1383,0.3763,0.1383,0.80085
0.3763,0.1383,0.3763,0.1383,0.80085
0.37825,0.1411,0.37825,0.1411,0.79626
0.38015,0.1439,0.38015,0.1439,0.79165
0.38201,0.1467,0.38201,0.1467,0.78702
0.38381,0.14951,0.38381,0.14951,0.78236
0.38557,0.15231,0.38557,0.15231,0.77768
0.38729,0.15511,0.38729,0.15511,0.77298
0.38896,0.15792,0.38896,0.15792,0.76825
0.39059,0.16073,0.39059,0.16073,0.7635
0.39217,0.16355,0.39217,0.16355,0.75872
0.39372,0.16638,0.39372,0.16638,0.75392
0.39523,0.16922,0.39523,0.16922,0.74909
0.3967,0.17207,0.3967,0.17207,0.74424
0.39813,0.17494,0.39813,0.17494,0.73936
0.39952,0.17783,0.39952,0.17783,0.73446
0.39952,0.17783,0.39952,0.17783,0.73446
0.40083,0.18065,0.40083,0.18065,0.7297
0.40211,0.18348,0.40211,0.18348,0.72493
0.40335,0.18633,0.40335,0.18633,0.72014
0.40455,0.1892,0.40455,0.1892,0.71534
0.40573,0.19211,0.40573,0.19211,0.71053
0.40686,0.19504,0.40686,0.19504,0.7057
0.40797,0.19801,0.40797,0.19801,0.70087
0.40904,0.20101,0.40904,0.20101,0.69602
0.41009,0.20406,0.41009,0.20406,0.69116
0.4111,0.20716,0.4111,0.20716,0.6863
0.41208,0.21032,0.41208,0.21032,0.68142
0.41303,0.21353,0.41303,0.21353,0.67654
0.41394,0.21681,0.41394,0.21681,0.67165
0.41483,0.22017,0.41483,0.22017,0.66676
0.41483,0.22017,0.41483,0.22017,0.66676
0.41562,0.2233,0.41562,0.2233,0.66229
0.41637,0.22649,0.41637,0.22649,0.65783
0.4171,0.22975,0.4171,0.22975,0.6534
0.4178,0.23308,0.4178,0.23308,0.64899
0.41847,0.23648,0.41847,0.23648,0.64461
0.41912,0.23997,0.41912,0.23997,0.64025
0.41974,0.24354,0.41974,0.24354,0.63592
0.42032,0.24721,0.42032,0.24721,0.63163
0.42089,0.25098,0.42089,0.25098,0.62737
0.42142,0.25485,0.42142,0.25485,0.62315
0.42192,0.25885,0.42192,0.25885,0.61897
0.4224,0.26297,0.4224,0.26297,0.61484
0.42284,0.26721,0.42284,0.26721,0.61076
0.42326,0.2716,0.42326,0.2716,0.60673
0.42326,0.2716,0.42326,0.2716,0.60673
0.42358,0.2753,0.42358,0.2753,0.60346
0.42387,0.27908,0.42387,0.27908,0.60026
0.42414,0.2829,0.42414,0.2829,0.59715
0.42439,0.28677,0.42439,0.28677,0.59412
0.4246,0.29071,0.4246,0.29071,0.59117
0.4248,0.29469,0.4248,0.29469,0.58829
0.42497,0.29873,0.42497,0.29873,0.5855
0.42511,0.30282,0.42511,0.30282,0.58279
0.42524,0.30697,0.42524,0.30697,0.58015
0.42533,0.31116,0.42533,0.31116,0.57759
0.4254,0.31541,0.4254,0.31541,0.57511
0.42545,0.31971,0.42545,0.31971,0.57271
0.42547,0.32405,0.42547,0.32405,0.57038
0.42546,0.32844,0.42546,0.32844,0.56812
0.42546,0.32844,0.42546,0.32844,0.56812
0.42544,0.33226,0.42544,0.33226,0.56622
0.42539,0.3361,0.42539,0.3361,0.56439
0.42533,0.33993,0.42533,0.33993,0.56263
0.42525,0.34376,0.42525,0.34376,0.56093
0.42515,0.3476,0.42515,0.3476,0.55929
0.42503,0.35143,0.42503,0.35143,0.55771
0.42489,0.35526,0.42489,0.35526,0.55618
0.42474,0.35909,0.42474,0.35909,0.55471
0.42456,0.36293,0.42456,0.36293,0.55328
0.42437,0.36676,0.42437,0.36676,0.55191
0.42416,0.37059,0.42416,0.37059,0.55059
0.42393,0.37441,0.42393,0.37441,0.54931
0.42369,0.37823,0.42369,0.37823,0.54808
0.42342,0.38206,0.42342,0.38206,0.5469


==> data_FS_case2_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,3.5149e-07,0.001,3.5149e-07,1
0.0010505,3.879e-07,0.0010505,3.879e-07,1
0.001101,4.2609e-07,0.001101,4.2609e-07,1
0.0011515,4.6608e-07,0.0011515,4.6608e-07,1
0.001202,5.0787e-07,0.001202,5.0787e-07,1
0.0012525,5.5144e-07,0.0012525,5.5144e-07,1
0.001303,5.9681e-07,0.001303,5.9681e-07,1
0.0013536,6.4398e-07,0.0013536,6.4398e-07,1
0.0014041,6.9293e-07,0.0014041,6.9293e-07,1
0.0014546,7.4368e-07,0.0014546,7.4368e-07,1
0.0015051,7.9622e-07,0.0015051,7.9622e-07,1
0.0015556,8.5056e-07,0.0015556,8.5056e-07,1
0.0016061,9.0669e-07,0.0016061,9.0669e-07,1
0.0016566,9.6461e-07,0.0016566,9.6461e-07,1
0.0017071,1.0243e-06,0.0017071,1.0243e-06,1
0.0017071,1.0243e-06,0.0017071,1.0243e-06,1
0.0017576,1.0858e-06,0.0017576,1.0858e-06,1
0.0018081,1.1491e-06,0.0018081,1.1491e-06,1
0.0018586,1.2142e-06,0.0018586,1.2142e-06,1
0.0019091,1.2811e-06,0.0019091,1.2811e-06,1
0.0019596,1.3498e-06,0.0019596,1.3498e-06,1
0.0020101,1.4203e-06,0.0020101,1.4203e-06,1
0.0020607,1.4926e-06,0.0020607,1.4926e-06,1
0.0021112,1.5666e-06,0.0021112,1.5666e-06,1
0.0021617,1.6425e-06,0.0021617,1.6425e-06,1
0.0022122,1.7201e-06,0.0022122,1.7201e-06,1
0.0022627,1.7996e-06,0.0022627,1.7996e-06,1
0.0023132,1.8808e-06,0.0023132,1.8808e-06,1
0.0023637,1.9638e-06,0.0023637,1.9638e-06,1
0.0024142,2.0487e-06,0.0024142,2.0487e-06,1
0.0024142,2.0487e-06,0.0024142,2.0487e-06,1
0.0024647,2.1353e-06,0.0024647,2.1353e-06,1
0.0025152,2.2237e-06,0.0025152,2.2237e-06,1
0.0025657,2.3139e-06,0.0025657,2.3139e-06,1
0.0026162,2.4059e-06,0.0026162,2.4059e-06,1
0.0026667,2.4997e-06,0.0026667,2.4997e-06,1
0.0027172,2.5953e-06,0.0027172,2.5953e-06,1
0.0027678,2.6926e-06,0.0027678,2.6926e-06,1
0.0028183,2.7918e-06,0.0028183,2.7918e-06,1
0.0028688,2.8928e-06,0.0028688,2.8928e-06,1
0.0029193,2.9955e-06,0.0029193,2.9955e-06,1
0.0029698,3.1001e-06,0.0029698,3.1001e-06,1
0.0030203,3.2064e-06,0.0030203,3.2064e-06,1
0.0030708,3.3146e-06,0.0030708,3.3146e-06,1
0.0031213,3.4245e-06,0.0031213,3.4245e-06,1
0.0031213,3.4245e-06,0.0031213,3.4245e-06,1
0.0031718,3.5362e-06,0.0031718,3.5362e-06,1
0.0032223,3.6497e-06,0.0032223,3.6497e-06,1
0.0032728,3.7651e-06,0.0032728,3.7651e-06,1
0.0033233,3.8822e-06,0.0033233,3.8822e-06,1
0.0033738,4.0011e-06,0.0033738,4.0011e-06,1
0.0034243,4.1218e-06,0.0034243,4.1218e-06,1
0.0034748,4.2442e-06,0.0034748,4.2442e-06,1
0.0035254,4.3685e-06,0.0035254,4.3685e-06,1
0.0035759,4.4946e-06,0.0035759,4.4946e-06,1
0.0036264,4.6225e-06,0.0036264,4.6225e-06,1
0.0036769,4.7521e-06,0.0036769,4.7521e-06,1
0.0037274,4.8836e-06,0.0037274,4.8836e-06,1
0.0037779,5.0168e-06,0.0037779,5.0168e-06,1
0.0038284,5.1518e-06,0.0038284,5.1518e-06,1
0.0038284,5.1518e-06,0.0038284,5.1518e-06,1
0.0038789,5.2887e-06,0.0038789,5.2887e-06,1
0.0039294,5.4273e-06,0.0039294,5.4273e-06,1
0.0039799,5.5677e-06,0.0039799,5.5677e-06,1
0.0040304,5.7099e-06,0.0040304,5.7099e-06,1
0.0040809,5.8539e-06,0.0040809,5.8539e-06,1
0.0041314,5.9997e-06,0.0041314,5.9997e-06,1
0.0041819,6.1473e-06,0.0041819,6.1473e-06,1
0.0042324,6.2967e-06,0.0042324,6.2967e-06,1
0.0042829,6.4479e-06,0.0042829,6.4479e-06,1
0.0043335,6.6009e-06,0.0043335,6.6009e-06,1
0.004384,6.7556e-06,0.004384,6.7556e-06,1
0.0044345,6.9122e-06,0.0044345,6.9122e-06,1
0.004485,7.0706e-06,0.004485,7.0706e-06,1
0.0045355,7.2307e-06,0.0045355,7.2307e-06,1
0.0045355,7.2307e-06,0.0045355,7.2307e-06,1
0.004586,7.3926e-06,0.004586,7.3926e-06,1
0.0046365,7.5564e-06,0.0046365,7.5564e-06,1
0.004687,7.7219e-06,0.004687,7.7219e-06,1
0.0047375,7.8892e-06,0.0047375,7.8892e-06,1
0.004788,8.0583e-06,0.004788,8.0583e-06,1
0.0048385,8.2293e-06,0.0048385,8.2293e-06,1
0.004889,8.402e-06,0.004889,8.402e-06,1
0.0049395,8.5765e-06,0.0049395,8.5765e-06,1
0.00499,8.7527e-06,0.00499,8.7527e-06,1
0.0050405,8.9308e-06,0.0050405,8.9308e-06,1
0.005091,9.1107e-06,0.005091,9.1107e-06,1
0.0051415,9.2924e-06,0.0051415,9.2924e-06,1
0.005192,9.4758e-06,0.005192,9.4758e-06,1
0.0052425,9.6611e-06,0.0052425,9.6611e-06,1
0.0052425,9.6611e-06,0.0052425,9.6611e-06,1
0.0052931,9.8481e-06,0.0052931,9.8481e-06,1
0.0053436,1.0037e-05,0.0053436,1.0037e-05,1
0.0053941,1.0228e-05,0.0053941,1.0228e-05,1
0.0054446,1.042e-05,0.0054446,1.042e-05,1
0.0054951,1.0614e-05,0.0054951,1.0614e-05,1
0.0055456,1.081e-05,0.0055456,1.081e-05,1
0.0055961,1.1008e-05,0.0055961,1.1008e-05,1
0.0056466,1.1208e-05,0.0056466,1.1208e-05,1
0.0056971,1.1409e-05,0.0056971,1.1409e-05,1
0.0057476,1.1612e-05,0.0057476,1.1612e-05,1
0.0057981,1.1817e-05,0.0057981,1.1817e-05,1
0.0058486,1.2024e-05,0.0058486,1.2024e-05,1
0.0058991,1.2233e-05,0.0058991,1.2233e-05,1
0.0059496,1.2443e-05,0.0059496,1.2443e-05,1
0.0059496,1.2443e-05,0.0059496,1.2443e-05,1
0.0060001,1.2655e-05,0.0060001,1.2655e-05,1
0.0060506,1.2869e-05,0.0060506,1.2869e-05,1
0.0061011,1.3085e-05,0.0061011,1.3085e-05,1
0.0061516,1.3302e-05,0.0061516,1.3302e-05,1
0.0062021,1.3522e-05,0.0062021,1.3522e-05,1
0.0062526,1.3743e-05,0.0062526,1.3743e-05,1
0.0063031,1.3966e-05,0.0063031,1.3966e-05,1
0.0063536,1.4191e-05,0.0063536,1.4191e-05,1
0.0064042,1.4417e-05,0.0064042,1.4417e-05,1
0.0064547,1.4645e-05,0.0064547,1.4645e-05,1
0.0065052,1.4875e-05,0.0065052,1.4875e-05,1
0.0065557,1.5107e-05,0.0065557,1.5107e-05,1
0.0066062,1.5341e-05,0.0066062,1.5341e-05,1
0.0066567,1.5576e-05,0.0066567,1.5576e-05,1
0.0066567,1.5576e-05,0.0066567,1.5576e-05,1
0.0067072,1.5814e-05,0.0067072,1.5814e-05,1
0.0067577,1.6053e-05,0.0067577,1.6053e-05,1
0.0068082,1.6294e-05,0.0068082,1.6294e-05,1
0.0068587,1.6536e-05,0.0068587,1.6536e-05,1
0.0069092,1.6781e-05,0.0069092,1.6781e-05,1
0.0069597,1.7027e-05,0.0069597,1.7027e-05,1
0.0070102,1.7275e-05,0.0070102,1.7275e-05,1
0.0070607,1.7525e-05,0.0070607,1.7525e-05,1
0.0071112,1.7776e-05,0.0071112,1.7776e-05,1
0.0071617,1.803e-05,0.0071617,1.803e-05,1
0.0072122,1.8285e-05,0.0072122,1.8285e-05,1
0.0072627,1.8542e-05,0.0072627,1.8542e-05,1
0.0073132,1.8801e-05,0.0073132,1.8801e-05,1
0.0073637,1.9061e-05,0.0073637,1.9061e-05,1
0.0073637,1.9061e-05,0.0073637,1.9061e-05,1
0.0074142,1.9324e-05,0.0074142,1.9324e-05,1
0.0074647,1.9588e-05,0.0074647,1.9588e-05,1
0.0075152,1.9854e-05,0.0075152,1.9854e-05,1
0.0075657,2.0122e-05,0.0075657,2.0122e-05,1
0.0076162,2.0391e-05,0.0076162,2.0391e-05,1
0.0076667,2.0663e-05,0.0076667,2.0663e-05,1
0.0077172,2.0936e-05,0.0077172,2.0936e-05,1
0.0077677,2.1211e-05,0.0077677,2.1211e-05,1
0.0078182,2.1488e-05,0.0078182,2.1488e-05,1
0.0078687,2.1766e-05,0.0078687,2.1766e-05,1
0.0079192,2.2046e-05,0.0079192,2.2046e-05,1
0.0079697,2.2328e-05,0.0079697,2.2328e-05,1
0.0080202,2.2612e-05,0.0080202,2.2612e-05,1
0.0080707,2.2898e-05,0.0080707,2.2898e-05,1
0.0080707,2.2898e-05,0.0080707,2.2898e-05,1
0.0081212,2.3186e-05,0.0081212,2.3186e-05,1
0.0081718,2.3475e-05,0.0081718,2.3475e-05,1
0.0082223,2.3766e-05,0.0082223,2.3766e-05,1
0.0082728,2.4059e-05,0.0082728,2.4059e-05,1
0.0083233,2.4353e-05,0.0083233,2.4353e-05,1
0.0083738,2.465e-05,0.0083738,2.465e-05,1
0.0084243,2.4948e-05,0.0084243,2.4948e-05,1
0.0084748,2.5248e-05,0.0084748,2.5248e-05,1
0.0085253,2.555e-05,0.0085253,2.555e-05,1
0.0085758,2.5854e-05,0.0085758,2.5854e-05,1
0.0086263,2.6159e-05,0.0086263,2.6159e-05,1
0.0086768,2.6466e-05,0.0086768,2.6466e-05,1
0.0087273,2.6775e-05,0.0087273,2.6775e-05,1
0.0087778,2.7086e-05,0.0087778,2.7086e-05,1
0.0087778,2.7086e-05,0.0087778,2.7086e-05,1
0.0088283,2.7399e-05,0.0088283,2.7399e-05,1
0.0088788,2.7713e-05,0.0088788,2.7713e-05,1
0.0089293,2.8029e-05,0.0089293,2.8029e-05,1
0.0089798,2.8347e-05,0.0089798,2.8347e-05,1
0.0090303,2.8667e-05,0.0090303,2.8667e-05,1
0.0090808,2.8989e-05,0.0090808,2.8989e-05,1
0.0091313,2.9312e-05,0.0091313,2.9312e-05,1
0.0091818,2.9637e-05,0.0091818,2.9637e-05,1
0.0092323,2.9964e-05,0.0092323,2.9964e-05,1
0.0092828,3.0293e-05,0.0092828,3.0293e-05,1
0.0093333,3.0624e-05,0.0093333,3.0624e-05,1
0.0093838,3.0956e-05,0.0093838,3.0956e-05,1
0.0094343,3.129e-05,0.0094343,3.129e-05,1
0.0094848,3.1626e-05,0.0094848,3.1626e-05,1
0.0094848,3.1626e-05,0.0094848,3.1626e-05,1
0.0095353,3.1964e-05,0.0095353,3.1964e-05,1
0.0095858,3.2303e-05,0.0095858,3.2303e-05,1
0.0096363,3.2645e-05,0.0096363,3.2645e-05,1
0.0096868,3.2988e-05,0.0096868,3.2988e-05,1
0.0097373,3.3333e-05,0.0097373,3.3333e-05,1
0.0097878,3.3679e-05,0.0097878,3.3679e-05,1
0.0098383,3.4028e-05,0.0098383,3.4028e-05,1.0001
0.0098888,3.4378e-05,0.0098888,3.4378e-05,1.0001
0.0099393,3.473e-05,0.0099393,3.473e-05,1.0001
0.0099898,3.5084e-05,0.0099898,3.5084e-05,1.0001
0.01004,3.544e-05,0.01004,3.544e-05,1.0001
0.010091,3.5797e-05,0.010091,3.5797e-05,1.0001
0.010141,3.6156e-05,0.010141,3.6156e-05,1.0001
0.010192,3.6517e-05,0.010192,3.6517e-05,1.0001
0.010192,3.6517e-05,0.010192,3.6517e-05,1.0001
0.010242,3.688e-05,0.010242,3.688e-05,1.0001
0.010293,3.7245e-05,0.010293,3.7245e-05,1.0001
0.010343,3.7611e-05,0.010343,3.7611e-05,1.0001
0.010394,3.798e-05,0.010394,3.798e-05,1.0001
0.010444,3.835e-05,0.010444,3.835e-05,1.0001
0.010495,3.8721e-05,0.010495,3.8721e-05,1.0001
0.010545,3.9095e-05,0.010545,3.9095e-05,1.0001
0.010596,3.947e-05,0.010596,3.947e-05,1.0001
0.010646,3.9848e-05,0.010646,3.9848e-05,1.0001
0.010697,4.0227e-05,0.010697,4.0227e-05,1.0001
0.010747,4.0607e-05,0.010747,4.0607e-05,1.0001
0.010798,4.099e-05,0.010798,4.099e-05,1.0001
0.010848,4.1374e-05,0.010848,4.1374e-05,1.0001
0.010899,4.1761e-05,0.010899,4.1761e-05,1.0001
0.010899,4.1761e-05,0.010899,4.1761e-05,1.0001
0.010949,4.2148e-05,0.010949,4.2148e-05,1.0001
0.011,4.2538e-05,0.011,4.2538e-05,1.0001
0.01105,4.293e-05,0.01105,4.293e-05,1.0001
0.011101,4.3323e-05,0.011101,4.3323e-05,1.0001
0.011151,4.3718e-05,0.011151,4.3718e-05,1.0001
0.011202,4.4115e-05,0.011202,4.4115e-05,1.0001
0.011252,4.4514e-05,0.011252,4.4514e-05,1.0001
0.011303,4.4914e-05,0.011303,4.4914e-05,1.0001
0.011353,4.5317e-05,0.011353,4.5317e-05,1.0001
0.011404,4.5721e-05,0.011404,4.5721e-05,1.0001
0.011454,4.6127e-05,0.011454,4.6127e-05,1.0001
0.011505,4.6534e-05,0.011505,4.6534e-05,1.0001
0.011555,4.6944e-05,0.011555,4.6944e-05,1.0001
0.011606,4.7355e-05,0.011606,4.7355e-05,1.0001
0.011606,4.7355e-05,0.011606,4.7355e-05,1.0001
0.012111,5.1567e-05,0.012111,5.1567e-05,1.0001
0.012616,5.5958e-05,0.012616,5.5958e-05,1.0001
0.01312,6.0528e-05,0.01312,6.0528e-05,1.0001
0.013625,6.5278e-05,0.013625,6.5278e-05,1.0001
0.01413,7.0207e-05,0.01413,7.0207e-05,1.0001
0.014635,7.5315e-05,0.014635,7.5315e-05,1.0001
0.01514,8.0603e-05,0.01514,8.0603e-05,1.0001
0.015645,8.607e-05,0.015645,8.607e-05,1.0001
0.01615,9.1717e-05,0.01615,9.1717e-05,1.0001
0.016654,9.7543e-05,0.016654,9.7543e-05,1.0001
0.017159,0.00010355,0.017159,0.00010355,1.0002
0.017664,0.00010973,0.017664,0.00010973,1.0002
0.018169,0.0001161,0.018169,0.0001161,1.0002
0.018673,0.00012264,0.018673,0.00012264,1.0002
0.018673,0.00012264,0.018673,0.00012264,1.0002
0.019178,0.00012937,0.019178,0.00012937,1.0002
0.019683,0.00013627,0.019683,0.00013627,1.0002
0.020187,0.00014335,0.020187,0.00014335,1.0002
0.020692,0.00015062,0.020692,0.00015062,1.0002
0.021197,0.00015806,0.021197,0.00015806,1.0002
0.021701,0.00016568,0.021701,0.00016568,1.0002
0.022206,0.00017348,0.022206,0.00017348,1.0003
0.022711,0.00018146,0.022711,0.00018146,1.0003
0.023215,0.00018962,0.023215,0.00018962,1.0003
0.02372,0.00019796,0.02372,0.00019796,1.0003
0.024224,0.00020648,0.024224,0.00020648,1.0003
0.024728,0.00021518,0.024728,0.00021518,1.0003
0.025233,0.00022406,0.025233,0.00022406,1.0003
0.025737,0.00023312,0.025737,0.00023312,1.0003
0.025737,0.00023312,0.025737,0.00023312,1.0003
0.026242,0.00024236,0.026242,0.00024236,1.0004
0.026746,0.00025178,0.026746,0.00025178,1.0004
0.027251,0.00026138,0.027251,0.00026138,1.0004
0.027755,0.00027116,0.027755,0.00027116,1.0004
0.028259,0.00028111,0.028259,0.00028111,1.0004
0.028764,0.00029125,0.028764,0.00029125,1.0004
0.029268,0.00030157,0.029268,0.00030157,1.0004
0.029772,0.00031207,0.029772,0.00031207,1.0005
0.030276,0.00032274,0.030276,0.00032274,1.0005
0.03078,0.0003336,0.03078,0.0003336,1.0005
0.031284,0.00034464,0.031284,0.00034464,1.0005
0.031788,0.00035585,0.031788,0.00035585,1.0005
0.032292,0.00036725,0.032292,0.00036725,1.0005
0.032796,0.00037882,0.032796,0.00037882,1.0006
0.032796,0.00037882,0.032796,0.00037882,1.0006
0.0333,0.00039058,0.0333,0.00039058,1.0006
0.033805,0.00040252,0.033805,0.00040252,1.0006
0.034309,0.00041464,0.034309,0.00041464,1.0006
0.034813,0.00042694,0.034813,0.00042694,1.0006
0.035317,0.00043942,0.035317,0.00043942,1.0006
0.03582,0.00045208,0.03582,0.00045208,1.0007
0.036324,0.00046492,0.036324,0.00046492,1.0007
0.036828,0.00047793,0.036828,0.00047793,1.0007
0.037332,0.00049113,0.037332,0.00049113,1.0007
0.037835,0.00050451,0.037835,0.00050451,1.0007
0.038339,0.00051806,0.038339,0.00051806,1.0008
0.038843,0.0005318,0.038843,0.0005318,1.0008
0.039346,0.00054572,0.039346,0.00054572,1.0008
0.039849,0.00055981,0.039849,0.00055981,1.0008
0.039849,0.00055981,0.039849,0.00055981,1.0008
0.040353,0.0005741,0.040353,0.0005741,1.0008
0.040857,0.00058856,0.040857,0.00058856,1.0009
0.04136,0.00060321,0.04136,0.00060321,1.0009
0.041864,0.00061803,0.041864,0.00061803,1.0009
0.042367,0.00063304,0.042367,0.00063304,1.0009
0.042871,0.00064822,0.042871,0.00064822,1.001
0.043374,0.00066358,0.043374,0.00066358,1.001
0.043877,0.00067913,0.043877,0.00067913,1.001
0.044381,0.00069485,0.044381,0.00069485,1.001
0.044884,0.00071076,0.044884,0.00071076,1.001
0.045387,0.00072684,0.045387,0.00072684,1.0011
0.04589,0.0007431,0.04589,0.0007431,1.0011
0.046393,0.00075954,0.046393,0.00075954,1.0011
0.046896,0.00077617,0.046896,0.00077617,1.0011
0.046896,0.00077617,0.046896,0.00077617,1.0011
0.047399,0.00079298,0.047399,0.00079298,1.0012
0.047902,0.00080998,0.047902,0.00080998,1.0012
0.048405,0.00082716,0.048405,0.00082716,1.0012
0.048908,0.00084451,0.048908,0.00084451,1.0012
0.049411,0.00086205,0.049411,0.00086205,1.0013
0.049914,0.00087976,0.049914,0.00087976,1.0013
0.050417,0.00089766,0.050417,0.00089766,1.0013
0.050919,0.00091573,0.050919,0.00091573,1.0013
0.051422,0.00093399,0.051422,0.00093399,1.0014
0.051924,0.00095243,0.051924,0.00095243,1.0014
0.052427,0.00097104,0.052427,0.00097104,1.0014
0.052929,0.00098984,0.052929,0.00098984,1.0015
0.053431,0.0010088,0.053431,0.0010088,1.0015
0.053934,0.001028,0.053934,0.001028,1.0015
0.053934,0.001028,0.053934,0.001028,1.0015
0.054436,0.0010473,0.054436,0.0010473,1.0015
0.054939,0.0010669,0.054939,0.0010669,1.0016
0.055441,0.0010866,0.055441,0.0010866,1.0016
0.055944,0.0011065,0.055944,0.0011065,1.0016
0.056446,0.0011265,0.056446,0.0011265,1.0017
0.056948,0.0011468,0.056948,0.0011468,1.0017
0.05745,0.0011672,0.05745,0.0011672,1.0017
0.057952,0.0011878,0.057952,0.0011878,1.0017
0.058454,0.0012086,0.058454,0.0012086,1.0018
0.058956,0.0012296,0.058956,0.0012296,1.0018
0.059458,0.0012508,0.059458,0.0012508,1.0018
0.059959,0.0012721,0.059959,0.0012721,1.0019
0.060461,0.0012936,0.060461,0.0012936,1.0019
0.060962,0.0013153,0.060962,0.0013153,1.0019
0.060962,0.0013153,0.060962,0.0013153,1.0019
0.061464,0.0013372,0.061464,0.0013372,1.002
0.061966,0.0013593,0.061966,0.0013593,1.002
0.062468,0.0013816,0.062468,0.0013816,1.002
0.062969,0.001404,0.062969,0.001404,1.0021
0.063471,0.0014266,0.063471,0.0014266,1.0021
0.063972,0.0014494,0.063972,0.0014494,1.0021
0.064474,0.0014724,0.064474,0.0014724,1.0022
0.064975,0.0014956,0.064975,0.0014956,1.0022
0.065476,0.0015189,0.065476,0.0015189,1.0022
0.065977,0.0015425,0.065977,0.0015425,1.0023
0.066478,0.0015662,0.066478,0.0015662,1.0023
0.066979,0.00159,0.066979,0.00159,1.0023
0.06748,0.0016141,0.06748,0.0016141,1.0024
0.067981,0.0016384,0.067981,0.0016384,1.0024
0.067981,0.0016384,0.067981,0.0016384,1.0024
0.068482,0.0016628,0.068482,0.0016628,1.0024
0.068983,0.0016875,0.068983,0.0016875,1.0025
0.069484,0.0017123,0.069484,0.0017123,1.0025
0.069985,0.0017373,0.069985,0.0017373,1.0025
0.070485,0.0017624,0.070485,0.0017624,1.0026
0.070986,0.0017878,0.070986,0.0017878,1.0026
0.071487,0.0018133,0.071487,0.0018133,1.0026
0.071987,0.0018391,0.071987,0.0018391,1.0027
0.072487,0.001865,0.072487,0.001865,1.0027
0.072988,0.0018911,0.072988,0.0018911,1.0028
0.073488,0.0019173,0.073488,0.0019173,1.0028
0.073988,0.0019438,0.073988,0.0019438,1.0028
0.074488,0.0019704,0.074488,0.0019704,1.0029
0.074987,0.0019972,0.074987,0.0019972,1.0029
0.074987,0.0019972,0.074987,0.0019972,1.0029
0.075488,0.0020242,0.075488,0.0020242,1.003
0.075988,0.0020514,0.075988,0.0020514,1.003
0.076488,0.0020788,0.076488,0.0020788,1.003
0.076988,0.0021064,0.076988,0.0021064,1.0031
0.077488,0.0021341,0.077488,0.0021341,1.0031
0.077988,0.002162,0.077988,0.002162,1.0031
0.078487,0.0021902,0.078487,0.0021902,1.0032
0.078987,0.0022184,0.078987,0.0022184,1.0032
0.079486,0.0022469,0.079486,0.0022469,1.0033
0.079985,0.0022756,0.079985,0.0022756,1.0033
0.080485,0.0023044,0.080485,0.0023044,1.0034
0.080984,0.0023334,0.080984,0.0023334,1.0034
0.081483,0.0023626,0.081483,0.0023626,1.0034
0.081981,0.002392,0.081981,0.002392,1.0035
0.081981,0.002392,0.081981,0.002392,1.0035
0.082481,0.0024216,0.082481,0.0024216,1.0035
0.08298,0.0024514,0.08298,0.0024514,1.0036
0.083479,0.0024813,0.083479,0.0024813,1.0036
0.083978,0.0025115,0.083978,0.0025115,1.0036
0.084477,0.0025418,0.084477,0.0025418,1.0037
0.084976,0.0025723,0.084976,0.0025723,1.0037
0.085475,0.002603,0.085475,0.002603,1.0038
0.085973,0.0026339,0.085973,0.0026339,1.0038
0.086472,0.0026649,0.086472,0.0026649,1.0039
0.08697,0.0026962,0.08697,0.0026962,1.0039
0.087468,0.0027276,0.087468,0.0027276,1.004
0.087966,0.0027592,0.087966,0.0027592,1.004
0.088464,0.0027909,0.088464,0.0027909,1.004
0.088962,0.0028229,0.088962,0.0028229,1.0041
0.088962,0.0028229,0.088962,0.0028229,1.0041
0.08946,0.0028551,0.08946,0.0028551,1.0041
0.089959,0.0028875,0.089959,0.0028875,1.0042
0.090457,0.00292,0.090457,0.00292,1.0042
0.090955,0.0029527,0.090955,0.0029527,1.0043
0.091453,0.0029857,0.091453,0.0029857,1.0043
0.09195,0.0030188,0.09195,0.0030188,1.0044
0.092448,0.003052,0.092448,0.003052,1.0044
0.092945,0.0030855,0.092945,0.0030855,1.0045
0.093443,0.0031192,0.093443,0.0031192,1.0045
0.09394,0.003153,0.09394,0.003153,1.0046
0.094437,0.003187,0.094437,0.003187,1.0046
0.094934,0.0032212,0.094934,0.0032212,1.0046
0.095431,0.0032555,0.095431,0.0032555,1.0047
0.095927,0.0032901,0.095927,0.0032901,1.0047
0.095927,0.0032901,0.095927,0.0032901,1.0047
0.096425,0.0033249,0.096425,0.0033249,1.0048
0.096922,0.0033599,0.096922,0.0033599,1.0048
0.097419,0.003395,0.097419,0.003395,1.0049
0.097916,0.0034304,0.097916,0.0034304,1.0049
0.098413,0.0034659,0.098413,0.0034659,1.005
0.098909,0.0035016,0.098909,0.0035016,1.005
0.099406,0.0035375,0.099406,0.0035375,1.0051
0.099902,0.0035735,0.099902,0.0035735,1.0051
0.1004,0.0036098,0.1004,0.0036098,1.0052
0.10089,0.0036462,0.10089,0.0036462,1.0052
0.10139,0.0036828,0.10139,0.0036828,1.0053
0.10189,0.0037196,0.10189,0.0037196,1.0053
0.10238,0.0037566,0.10238,0.0037566,1.0054
0.10288,0.0037938,0.10288,0.0037938,1.0054
0.10288,0.0037938,0.10288,0.0037938,1.0054
0.10337,0.0038312,0.10337,0.0038312,1.0055
0.10387,0.0038688,0.10387,0.0038688,1.0055
0.10437,0.0039066,0.10437,0.0039066,1.0056
0.10486,0.0039445,0.10486,0.0039445,1.0057
0.10536,0.0039827,0.10536,0.0039827,1.0057
0.10585,0.004021,0.10585,0.004021,1.0058
0.10635,0.0040595,0.10635,0.0040595,1.0058
0.10684,0.0040982,0.10684,0.0040982,1.0059
0.10734,0.004137,0.10734,0.004137,1.0059
0.10783,0.0041761,0.10783,0.0041761,1.006
0.10833,0.0042153,0.10833,0.0042153,1.006
0.10882,0.0042547,0.10882,0.0042547,1.0061
0.10932,0.0042944,0.10932,0.0042944,1.0061
0.10981,0.0043341,0.10981,0.0043341,1.0062
0.10981,0.0043341,0.10981,0.0043341,1.0062
0.11031,0.0043742,0.11031,0.0043742,1.0062
0.1108,0.0044144,0.1108,0.0044144,1.0063
0.11129,0.0044548,0.11129,0.0044548,1.0064
0.11179,0.0044954,0.11179,0.0044954,1.0064
0.11228,0.0045362,0.11228,0.0045362,1.0065
0.11278,0.0045771,0.11278,0.0045771,1.0065
0.11327,0.0046183,0.11327,0.0046183,1.0066
0.11377,0.0046596,0.11377,0.0046596,1.0066
0.11426,0.0047011,0.11426,0.0047011,1.0067
0.11475,0.0047428,0.11475,0.0047428,1.0068
0.11525,0.0047847,0.11525,0.0047847,1.0068
0.11574,0.0048267,0.11574,0.0048267,1.0069
0.11623,0.004869,0.11623,0.004869,1.0069
0.11673,0.0049114,0.11673,0.0049114,1.007
0.11673,0.0049114,0.11673,0.0049114,1.007
0.12165,0.0053465,0.12165,0.0053465,1.0076
0.12657,0.0058001,0.12657,0.0058001,1.0082
0.13146,0.006272,0.13146,0.006272,1.0088
0.13634,0.0067624,0.13634,0.0067624,1.0095
0.1412,0.0072714,0.1412,0.0072714,1.0101
0.14605,0.0077989,0.14605,0.0077989,1.0108
0.15087,0.0083451,0.15087,0.0083451,1.0115
0.15569,0.00891,0.15569,0.00891,1.0123
0.16048,0.0094937,0.16048,0.0094937,1.013
0.16526,0.010096,0.16526,0.010096,1.0137
0.17002,0.010718,0.17002,0.010718,1.0145
0.17476,0.011359,0.17476,0.011359,1.0153
0.17949,0.012018,0.17949,0.012018,1.0161
0.1842,0.012698,0.1842,0.012698,1.0169
0.1842,0.012698,0.1842,0.012698,1.0169
0.18896,0.013405,0.18896,0.013405,1.0178
0.1937,0.014132,0.1937,0.014132,1.0186
0.19841,0.014879,0.19841,0.014879,1.0195
0.2031,0.015644,0.2031,0.015644,1.0204
0.20777,0.016429,0.20777,0.016429,1.0213
0.21241,0.017233,0.21241,0.017233,1.0222
0.21704,0.018057,0.21704,0.018057,1.0231
0.22164,0.018901,0.22164,0.018901,1.024
0.22622,0.019764,0.22622,0.019764,1.025
0.23078,0.020647,0.23078,0.020647,1.0259
0.23532,0.02155,0.23532,0.02155,1.0269
0.23984,0.022473,0.23984,0.022473,1.0278
0.24434,0.023417,0.24434,0.023417,1.0288
0.24882,0.02438,0.24882,0.02438,1.0298
0.24882,0.02438,0.24882,0.02438,1.0298
0.25334,0.025377,0.25334,0.025377,1.0308
0.25783,0.026394,0.25783,0.026394,1.0318
0.2623,0.027431,0.2623,0.027431,1.0328
0.26674,0.028488,0.26674,0.028488,1.0338
0.27116,0.029565,0.27116,0.029565,1.0348
0.27556,0.030663,0.27556,0.030663,1.0358
0.27993,0.031781,0.27993,0.031781,1.0368
0.28428,0.032919,0.28428,0.032919,1.0378
0.2886,0.034078,0.2886,0.034078,1.0389
0.2929,0.035258,0.2929,0.035258,1.0399
0.29718,0.036458,0.29718,0.036458,1.0409
0.30144,0.037679,0.30144,0.037679,1.042
0.30568,0.03892,0.30568,0.03892,1.043
0.30989,0.040183,0.30989,0.040183,1.044
0.30989,0.040183,0.30989,0.040183,1.044
0.31411,0.041475,0.31411,0.041475,1.0451
0.3183,0.042787,0.3183,0.042787,1.0461
0.32247,0.044119,0.32247,0.044119,1.0471
0.32661,0.045472,0.32661,0.045472,1.0482
0.33073,0.046844,0.33073,0.046844,1.0492
0.33482,0.048237,0.33482,0.048237,1.0502
0.33889,0.04965,0.33889,0.04965,1.0513
0.34293,0.051083,0.34293,0.051083,1.0523
0.34695,0.052536,0.34695,0.052536,1.0533
0.35095,0.054009,0.35095,0.054009,1.0543
0.35492,0.055502,0.35492,0.055502,1.0553
0.35887,0.057015,0.35887,0.057015,1.0564
0.3628,0.058549,0.3628,0.058549,1.0574
0.36671,0.060102,0.36671,0.060102,1.0584
0.36671,0.060102,0.36671,0.060102,1.0584
0.37058,0.061674,0.37058,0.061674,1.0594
0.37444,0.063264,0.37444,0.063264,1.0603
0.37826,0.064873,0.37826,0.064873,1.0613
0.38207,0.0665,0.38207,0.0665,1.0623
0.38584,0.068146,0.38584,0.068146,1.0633
0.3896,0.06981,0.3896,0.06981,1.0642
0.39333,0.071492,0.39333,0.071492,1.0652
0.39703,0.073192,0.39703,0.073192,1.0661
0.40071,0.07491,0.40071,0.07491,1.0671
0.40437,0.076647,0.40437,0.076647,1.068
0.40801,0.078401,0.40801,0.078401,1.069
0.41162,0.080172,0.41162,0.080172,1.0699
0.41521,0.081962,0.41521,0.081962,1.0708
0.41878,0.083769,0.41878,0.083769,1.0717
0.41878,0.083769,0.41878,0.083769,1.0717
0.42231,0.085582,0.42231,0.085582,1.0726
0.42581,0.08741,0.42581,0.08741,1.0735
0.42928,0.089254,0.42928,0.089254,1.0744
0.43273,0.091113,0.43273,0.091113,1.0752
0.43616,0.092987,0.43616,0.092987,1.0761
0.43957,0.094877,0.43957,0.094877,1.077
0.44295,0.096782,0.44295,0.096782,1.0778
0.44631,0.098701,0.44631,0.098701,1.0786
0.44965,0.10064,0.44965,0.10064,1.0795
0.45297,0.10258,0.45297,0.10258,1.0803
0.45626,0.10455,0.45626,0.10455,1.0811
0.45954,0.10652,0.45954,0.10652,1.0819
0.46279,0.10852,0.46279,0.10852,1.0827
0.46602,0.11052,0.46602,0.11052,1.0835
0.46602,0.11052,0.46602,0.11052,1.0835
0.46921,0.11252,0.46921,0.11252,1.0843
0.47238,0.11454,0.47238,0.11454,1.085
0.47552,0.11657,0.47552,0.11657,1.0858
0.47864,0.11861,0.47864,0.11861,1.0865
0.48175,0.12066,0.48175,0.12066,1.0873
0.48483,0.12272,0.48483,0.12272,1.088
0.48789,0.1248,0.48789,0.1248,1.0887
0.49093,0.12688,0.49093,0.12688,1.0895
0.49395,0.12898,0.49395,0.12898,1.0902
0.49695,0.13109,0.49695,0.13109,1.0909
0.49993,0.13321,0.49993,0.13321,1.0916
0.50289,0.13534,0.50289,0.13534,1.0922
0.50583,0.13748,0.50583,0.13748,1.0929
0.50876,0.13963,0.50876,0.13963,1.0936
0.50876,0.13963,0.50876,0.13963,1.0936
0.51164,0.14177,0.51164,0.14177,1.0942
0.51451,0.14393,0.51451,0.14393,1.0949
0.51736,0.14609,0.51736,0.14609,1.0955
0.52019,0.14827,0.52019,0.14827,1.0962
0.523,0.15045,0.523,0.15045,1.0968
0.5258,0.15264,0.5258,0.15264,1.0974
0.52857,0.15484,0.52857,0.15484,1.098
0.53133,0.15705,0.53133,0.15705,1.0986
0.53407,0.15926,0.53407,0.15926,1.0992
0.5368,0.16148,0.5368,0.16148,1.0998
0.5395,0.16372,0.5395,0.16372,1.1004
0.54219,0.16595,0.54219,0.16595,1.101
0.54486,0.1682,0.54486,0.1682,1.1016
0.54752,0.17045,0.54752,0.17045,1.1021
0.54752,0.17045,0.54752,0.17045,1.1021
0.55015,0.17271,0.55015,0.17271,1.1027
0.55277,0.17496,0.55277,0.17496,1.1033
0.55536,0.17723,0.55536,0.17723,1.1038
0.55794,0.1795,0.55794,0.1795,1.1043
0.56051,0.18178,0.56051,0.18178,1.1049
0.56306,0.18406,0.56306,0.18406,1.1054
0.56559,0.18635,0.56559,0.18635,1.1059
0.56811,0.18864,0.56811,0.18864,1.1064
0.57061,0.19095,0.57061,0.19095,1.1069
0.5731,0.19325,0.5731,0.19325,1.1074
0.57557,0.19556,0.57557,0.19556,1.1079
0.57803,0.19788,0.57803,0.19788,1.1084
0.58048,0.2002,0.58048,0.2002,1.1089
0.58291,0.20253,0.58291,0.20253,1.1094
0.58291,0.20253,0.58291,0.20253,1.1094
0.58532,0.20486,0.58532,0.20486,1.1099
0.58772,0.20719,0.58772,0.20719,1.1103
0.5901,0.20953,0.5901,0.20953,1.1108
0.59247,0.21187,0.59247,0.21187,1.1112
0.59483,0.21422,0.59483,0.21422,1.1117
0.59717,0.21657,0.59717,0.21657,1.1121
0.5995,0.21892,0.5995,0.21892,1.1126
0.60181,0.22128,0.60181,0.22128,1.113
0.60411,0.22364,0.60411,0.22364,1.1135
0.6064,0.22601,0.6064,0.22601,1.1139
0.60868,0.22838,0.60868,0.22838,1.1143
0.61094,0.23075,0.61094,0.23075,1.1147
0.61319,0.23313,0.61319,0.23313,1.1151
0.61543,0.23551,0.61543,0.23551,1.1155
0.61543,0.23551,0.61543,0.23551,1.1155
0.61766,0.2379,0.61766,0.2379,1.116
0.61988,0.24029,0.61988,0.24029,1.1164
0.62208,0.24268,0.62208,0.24268,1.1167
0.62427,0.24507,0.62427,0.24507,1.1171
0.62645,0.24747,0.62645,0.24747,1.1175
0.62861,0.24987,0.62861,0.24987,1.1179
0.63077,0.25227,0.63077,0.25227,1.1183
0.63291,0.25468,0.63291,0.25468,1.1187
0.63504,0.25708,0.63504,0.25708,1.119
0.63716,0.2595,0.63716,0.2595,1.1194
0.63927,0.26191,0.63927,0.26191,1.1198
0.64137,0.26432,0.64137,0.26432,1.1201
0.64346,0.26674,0.64346,0.26674,1.1205
0.64553,0.26916,0.64553,0.26916,1.1208
0.64553,0.26916,0.64553,0.26916,1.1208
0.6476,0.27159,0.6476,0.27159,1.1212
0.64966,0.27402,0.64966,0.27402,1.1215
0.65171,0.27645,0.65171,0.27645,1.1219
0.65375,0.27888,0.65375,0.27888,1.1222
0.65577,0.28132,0.65577,0.28132,1.1226
0.65779,0.28376,0.65779,0.28376,1.1229
0.65979,0.2862,0.65979,0.2862,1.1232
0.66179,0.28864,0.66179,0.28864,1.1236
0.66377,0.29108,0.66377,0.29108,1.1239
0.66575,0.29352,0.66575,0.29352,1.1242
0.66772,0.29597,0.66772,0.29597,1.1245
0.66967,0.29841,0.66967,0.29841,1.1248
0.67162,0.30086,0.67162,0.30086,1.1252
0.67355,0.30331,0.67355,0.30331,1.1255
0.67355,0.30331,0.67355,0.30331,1.1255
0.67548,0.30577,0.67548,0.30577,1.1258
0.67741,0.30823,0.67741,0.30823,1.1261
0.67932,0.31069,0.67932,0.31069,1.1264
0.68122,0.31316,0.68122,0.31316,1.1267
0.68312,0.31562,0.68312,0.31562,1.127
0.685,0.31808,0.685,0.31808,1.1273
0.68688,0.32055,0.68688,0.32055,1.1276
0.68874,0.32302,0.68874,0.32302,1.1278
0.6906,0.32548,0.6906,0.32548,1.1281
0.69245,0.32795,0.69245,0.32795,1.1284
0.69429,0.33042,0.69429,0.33042,1.1287
0.69612,0.33289,0.69612,0.33289,1.129
0.69794,0.33537,0.69794,0.33537,1.1293
0.69976,0.33784,0.69976,0.33784,1.1295
0.69976,0.33784,0.69976,0.33784,1.1295
0.70157,0.34032,0.70157,0.34032,1.1298
0.70337,0.3428,0.70337,0.3428,1.1301
0.70517,0.34529,0.70517,0.34529,1.1303
0.70695,0.34777,0.70695,0.34777,1.1306
0.70873,0.35026,0.70873,0.35026,1.1309
0.7105,0.35274,0.7105,0.35274,1.1311
0.71226,0.35523,0.71226,0.35523,1.1314
0.71401,0.35772,0.71401,0.35772,1.1316
0.71576,0.3602,0.71576,0.3602,1.1319
0.71749,0.36269,0.71749,0.36269,1.1321
0.71922,0.36518,0.71922,0.36518,1.1324
0.72094,0.36767,0.72094,0.36767,1.1326
0.72265,0.37016,0.72265,0.37016,1.1329
0.72436,0.37265,0.72436,0.37265,1.1331
0.72436,0.37265,0.72436,0.37265,1.1331
0.72606,0.37515,0.72606,0.37515,1.1334
0.72776,0.37765,0.72776,0.37765,1.1336
0.72945,0.38015,0.72945,0.38015,1.1339
0.73113,0.38265,0.73113,0.38265,1.1341
0.7328,0.38515,0.7328,0.38515,1.1343
0.73447,0.38765,0.73447,0.38765,1.1346
0.73613,0.39015,0.73613,0.39015,1.1348
0.73778,0.39266,0.73778,0.39266,1.135
0.73942,0.39516,0.73942,0.39516,1.1353
0.74106,0.39766,0.74106,0.39766,1.1355
0.74268,0.40016,0.74268,0.40016,1.1357
0.74431,0.40266,0.74431,0.40266,1.1359
0.74592,0.40517,0.74592,0.40517,1.1362
0.74753,0.40767,0.74753,0.40767,1.1364
0.74753,0.40767,0.74753,0.40767,1.1364
0.74913,0.41018,0.74913,0.41018,1.1366
0.75073,0.4127,0.75073,0.4127,1.1368
0.75233,0.41521,0.75233,0.41521,1.1371
0.75391,0.41772,0.75391,0.41772,1.1373
0.75549,0.42024,0.75549,0.42024,1.1375
0.75706,0.42275,0.75706,0.42275,1.1377
0.75863,0.42526,0.75863,0.42526,1.1379
0.76018,0.42778,0.76018,0.42778,1.1381
0.76174,0.43029,0.76174,0.43029,1.1383
0.76328,0.4328,0.76328,0.4328,1.1385
0.76482,0.43531,0.76482,0.43531,1.1387
0.76635,0.43782,0.76635,0.43782,1.1389
0.76787,0.44034,0.76787,0.44034,1.1391
0.76939,0.44285,0.76939,0.44285,1.1394
0.76939,0.44285,0.76939,0.44285,1.1394
0.77091,0.44537,0.77091,0.44537,1.1396
0.77242,0.44789,0.77242,0.44789,1.1398
0.77392,0.45042,0.77392,0.45042,1.14
0.77542,0.45294,0.77542,0.45294,1.1402
0.77691,0.45546,0.77691,0.45546,1.1403
0.7784,0.45798,0.7784,0.45798,1.1405
0.77988,0.46051,0.77988,0.46051,1.1407
0.78135,0.46303,0.78135,0.46303,1.1409
0.78282,0.46555,0.78282,0.46555,1.1411
0.78428,0.46807,0.78428,0.46807,1.1413
0.78573,0.47058,0.78573,0.47058,1.1415
0.78718,0.4731,0.78718,0.4731,1.1417
0.78862,0.47562,0.78862,0.47562,1.1419
0.79005,0.47814,0.79005,0.47814,1.1421
0.79005,0.47814,0.79005,0.47814,1.1421
0.79149,0.48067,0.79149,0.48067,1.1423
0.79292,0.4832,0.79292,0.4832,1.1424
0.79434,0.48573,0.79434,0.48573,1.1426
0.79576,0.48826,0.79576,0.48826,1.1428
0.79717,0.49079,0.79717,0.49079,1.143
0.79858,0.49331,0.79858,0.49331,1.1432
0.79998,0.49584,0.79998,0.49584,1.1434
0.80137,0.49837,0.80137,0.49837,1.1435
0.80276,0.50089,0.80276,0.50089,1.1437
0.80414,0.50342,0.80414,0.50342,1.1439
0.80551,0.50594,0.80551,0.50594,1.1441
0.80688,0.50846,0.80688,0.50846,1.1442
0.80824,0.51099,0.80824,0.51099,1.1444
0.8096,0.51351,0.8096,0.51351,1.1446
0.8096,0.51351,0.8096,0.51351,1.1446
0.81096,0.51604,0.81096,0.51604,1.1448
0.81231,0.51858,0.81231,0.51858,1.1449
0.81366,0.52111,0.81366,0.52111,1.1451
0.815,0.52364,0.815,0.52364,1.1453
0.81634,0.52618,0.81634,0.52618,1.1455
0.81767,0.52871,0.81767,0.52871,1.1456
0.81899,0.53124,0.81899,0.53124,1.1458
0.82031,0.53377,0.82031,0.53377,1.146
0.82162,0.5363,0.82162,0.5363,1.1461
0.82293,0.53882,0.82293,0.53882,1.1463
0.82423,0.54135,0.82423,0.54135,1.1465
0.82553,0.54387,0.82553,0.54387,1.1466
0.82682,0.5464,0.82682,0.5464,1.1468
0.8281,0.54892,0.8281,0.54892,1.147
0.8281,0.54892,0.8281,0.54892,1.147
0.82939,0.55146,0.82939,0.55146,1.1471
0.83067,0.554,0.83067,0.554,1.1473
0.83195,0.55653,0.83195,0.55653,1.1474
0.83322,0.55907,0.83322,0.55907,1.1476
0.83448,0.5616,0.83448,0.5616,1.1478
0.83574,0.56413,0.83574,0.56413,1.1479
0.83699,0.56667,0.83699,0.56667,1.1481
0.83824,0.5692,0.83824,0.5692,1.1482
0.83948,0.57173,0.83948,0.57173,1.1484
0.84072,0.57425,0.84072,0.57425,1.1486
0.84195,0.57678,0.84195,0.57678,1.1487
0.84318,0.57931,0.84318,0.57931,1.1489
0.8444,0.58183,0.8444,0.58183,1.149
0.84561,0.58436,0.84561,0.58436,1.1492
0.84561,0.58436,0.84561,0.58436,1.1492
0.84683,0.58689,0.84683,0.58689,1.1493
0.84804,0.58943,0.84804,0.58943,1.1495
0.84925,0.59197,0.84925,0.59197,1.1496
0.85045,0.5945,0.85045,0.5945,1.1498
0.85165,0.59704,0.85165,0.59704,1.1499
0.85284,0.59957,0.85284,0.59957,1.1501
0.85402,0.6021,0.85402,0.6021,1.1502
0.8552,0.60463,0.8552,0.60463,1.1504
0.85638,0.60716,0.85638,0.60716,1.1505
0.85755,0.60968,0.85755,0.60968,1.1507
0.85871,0.61221,0.85871,0.61221,1.1508
0.85987,0.61474,0.85987,0.61474,1.151
0.86102,0.61726,0.86102,0.61726,1.1511
0.86217,0.61978,0.86217,0.61978,1.1513
0.86217,0.61978,0.86217,0.61978,1.1513
0.86332,0.62232,0.86332,0.62232,1.1514
0.86447,0.62486,0.86447,0.62486,1.1516
0.86561,0.62739,0.86561,0.62739,1.1517
0.86674,0.62992,0.86674,0.62992,1.1519
0.86787,0.63245,0.86787,0.63245,1.152
0.869,0.63499,0.869,0.63499,1.1522
0.87012,0.63751,0.87012,0.63751,1.1523
0.87123,0.64004,0.87123,0.64004,1.1525
0.87234,0.64257,0.87234,0.64257,1.1526
0.87345,0.64509,0.87345,0.64509,1.1527
0.87455,0.64762,0.87455,0.64762,1.1529
0.87564,0.65014,0.87564,0.65014,1.153
0.87673,0.65266,0.87673,0.65266,1.1532
0.87782,0.65518,0.87782,0.65518,1.1533
0.87782,0.65518,0.87782,0.65518,1.1533
0.8789,0.65772,0.8789,0.65772,1.1535
0.87999,0.66025,0.87999,0.66025,1.1536
0.88106,0.66278,0.88106,0.66278,1.1537
0.88213,0.66531,0.88213,0.66531,1.1539
0.8832,0.66784,0.8832,0.66784,1.154
0.88426,0.67037,0.88426,0.67037,1.1542
0.88532,0.67289,0.88532,0.67289,1.1543
0.88637,0.67542,0.88637,0.67542,1.1544
0.88742,0.67794,0.88742,0.67794,1.1546
0.88846,0.68046,0.88846,0.68046,1.1547
0.8895,0.68298,0.8895,0.68298,1.1549
0.89053,0.6855,0.89053,0.6855,1.155
0.89155,0.68802,0.89155,0.68802,1.1551
0.89258,0.69053,0.89258,0.69053,1.1553
0.89258,0.69053,0.89258,0.69053,1.1553
0.8936,0.69306,0.8936,0.69306,1.1554
0.89462,0.69559,0.89462,0.69559,1.1555
0.89563,0.69812,0.89563,0.69812,1.1557
0.89664,0.70064,0.89664,0.70064,1.1558
0.89765,0.70317,0.89765,0.70317,1.156
0.89865,0.70569,0.89865,0.70569,1.1561
0.89964,0.70821,0.89964,0.70821,1.1562
0.90063,0.71073,0.90063,0.71073,1.1564
0.90162,0.71325,0.90162,0.71325,1.1565
0.9026,0.71577,0.9026,0.71577,1.1566
0.90357,0.71828,0.90357,0.71828,1.1568
0.90454,0.72079,0.90454,0.72079,1.1569
0.90551,0.72331,0.90551,0.72331,1.157
0.90647,0.72582,0.90647,0.72582,1.1572
0.90647,0.72582,0.90647,0.72582,1.1572
0.90743,0.72834,0.90743,0.72834,1.1573
0.90839,0.73086,0.90839,0.73086,1.1574
0.90935,0.73339,0.90935,0.73339,1.1576
0.91029,0.73591,0.91029,0.73591,1.1577
0.91124,0.73842,0.91124,0.73842,1.1578
0.91218,0.74094,0.91218,0.74094,1.158
0.91311,0.74346,0.91311,0.74346,1.1581
0.91404,0.74597,0.91404,0.74597,1.1582
0.91497,0.74848,0.91497,0.74848,1.1584
0.91589,0.75099,0.91589,0.75099,1.1585
0.9168,0.7535,0.9168,0.7535,1.1586
0.91771,0.75601,0.91771,0.75601,1.1587
0.91862,0.75851,0.91862,0.75851,1.1589
0.91952,0.76102,0.91952,0.76102,1.159
0.91952,0.76102,0.91952,0.76102,1.159
0.92042,0.76353,0.92042,0.76353,1.1591
0.92132,0.76605,0.92132,0.76605,1.1593
0.92221,0.76856,0.92221,0.76856,1.1594
0.9231,0.77108,0.9231,0.77108,1.1595
0.92399,0.77359,0.92399,0.77359,1.1597
0.92486,0.7761,0.92486,0.7761,1.1598
0.92574,0.7786,0.92574,0.7786,1.1599
0.92661,0.78111,0.92661,0.78111,1.16
0.92747,0.78362,0.92747,0.78362,1.1602
0.92834,0.78612,0.92834,0.78612,1.1603
0.92919,0.78862,0.92919,0.78862,1.1604
0.93004,0.79112,0.93004,0.79112,1.1606
0.93089,0.79362,0.93089,0.79362,1.1607
0.93173,0.79611,0.93173,0.79611,1.1608
0.93173,0.79611,0.93173,0.79611,1.1608
0.93258,0.79862,0.93258,0.79862,1.1609
0.93341,0.80113,0.93341,0.80113,1.1611
0.93425,0.80364,0.93425,0.80364,1.1612
0.93508,0.80614,0.93508,0.80614,1.1613
0.9359,0.80864,0.9359,0.80864,1.1615
0.93672,0.81114,0.93672,0.81114,1.1616
0.93754,0.81364,0.93754,0.81364,1.1617
0.93835,0.81614,0.93835,0.81614,1.1618
0.93916,0.81864,0.93916,0.81864,1.162
0.93996,0.82113,0.93996,0.82113,1.1621
0.94075,0.82362,0.94075,0.82362,1.1622
0.94155,0.82611,0.94155,0.82611,1.1623
0.94234,0.8286,0.94234,0.8286,1.1625
0.94312,0.83109,0.94312,0.83109,1.1626
0.94312,0.83109,0.94312,0.83109,1.1626
0.9439,0.83359,0.9439,0.83359,1.1627
0.94468,0.83609,0.94468,0.83609,1.1629
0.94546,0.83859,0.94546,0.83859,1.163
0.94623,0.84108,0.94623,0.84108,1.1631
0.947,0.84357,0.947,0.84357,1.1632
0.94776,0.84607,0.94776,0.84607,1.1634
0.94851,0.84856,0.94851,0.84856,1.1635
0.94927,0.85104,0.94927,0.85104,1.1636
0.95002,0.85353,0.95002,0.85353,1.1637
0.95076,0.85601,0.95076,0.85601,1.1639
0.9515,0.8585,0.9515,0.8585,1.164
0.95223,0.86098,0.95223,0.86098,1.1641
0.95296,0.86346,0.95296,0.86346,1.1642
0.95369,0.86593,0.95369,0.86593,1.1644
0.95369,0.86593,0.95369,0.86593,1.1644
0.95442,0.86842,0.95442,0.86842,1.1645
0.95514,0.87091,0.95514,0.87091,1.1646
0.95585,0.8734,0.95585,0.8734,1.1647
0.95657,0.87588,0.95657,0.87588,1.1649
0.95727,0.87836,0.95727,0.87836,1.165
0.95798,0.88085,0.95798,0.88085,1.1651
0.95868,0.88332,0.95868,0.88332,1.1652
0.95937,0.8858,0.95937,0.8858,1.1654
0.96006,0.88828,0.96006,0.88828,1.1655
0.96075,0.89075,0.96075,0.89075,1.1656
0.96143,0.89322,0.96143,0.89322,1.1657
0.9621,0.89569,0.9621,0.89569,1.1659
0.96278,0.89816,0.96278,0.89816,1.166
0.96345,0.90063,0.96345,0.90063,1.1661
0.96345,0.90063,0.96345,0.90063,1.1661
0.96411,0.9031,0.96411,0.9031,1.1662
0.96478,0.90558,0.96478,0.90558,1.1664
0.96544,0.90806,0.96544,0.90806,1.1665
0.96609,0.91053,0.96609,0.91053,1.1666
0.96674,0.913,0.96674,0.913,1.1668
0.96738,0.91547,0.96738,0.91547,1.1669
0.96803,0.91794,0.96803,0.91794,1.167
0.96866,0.9204,0.96866,0.9204,1.1671
0.9693,0.92286,0.9693,0.92286,1.1673
0.96992,0.92533,0.96992,0.92533,1.1674
0.97055,0.92779,0.97055,0.92779,1.1675
0.97117,0.93024,0.97117,0.93024,1.1676
0.97178,0.9327,0.97178,0.9327,1.1677
0.97239,0.93515,0.97239,0.93515,1.1679
0.97239,0.93515,0.97239,0.93515,1.1679
0.973,0.93762,0.973,0.93762,1.168
0.97361,0.94008,0.97361,0.94008,1.1681
0.97421,0.94255,0.97421,0.94255,1.1682
0.9748,0.94501,0.9748,0.94501,1.1684
0.9754,0.94746,0.9754,0.94746,1.1685
0.97598,0.94992,0.97598,0.94992,1.1686
0.97657,0.95238,0.97657,0.95238,1.1688
0.97715,0.95483,0.97715,0.95483,1.1689
0.97773,0.95728,0.97773,0.95728,1.169
0.97831,0.95973,0.97831,0.95973,1.1691
0.97889,0.96217,0.97889,0.96217,1.1693
0.97948,0.96462,0.97948,0.96462,1.1694
0.98007,0.96706,0.98007,0.96706,1.1695
0.98066,0.9695,0.98066,0.9695,1.1696
0.98066,0.9695,0.98066,0.9695,1.1696
0.98125,0.97195,0.98125,0.97195,1.1698
0.98185,0.97441,0.98185,0.97441,1.1699
0.98245,0.97685,0.98245,0.97685,1.17
0.98305,0.9793,0.98305,0.9793,1.1701
0.98365,0.98175,0.98365,0.98175,1.1703
0.98425,0.98419,0.98425,0.98419,1.1704
0.98486,0.98663,0.98486,0.98663,1.1705
0.98547,0.98907,0.98547,0.98907,1.1706
0.98607,0.9915,0.98607,0.9915,1.1708
0.98668,0.99394,0.98668,0.99394,1.1709
0.9873,0.99637,0.9873,0.99637,1.171
0.98791,0.9988,0.98791,0.9988,1.1711
0.98853,1.0012,0.98853,1.0012,1.1713
0.98915,1.0037,0.98915,1.0037,1.1714
0.98915,1.0037,0.98915,1.0037,1.1714
0.98977,1.0061,0.98977,1.0061,1.1715
0.99039,1.0085,0.99039,1.0085,1.1716
0.99102,1.011,0.99102,1.011,1.1718
0.99164,1.0134,0.99164,1.0134,1.1719
0.99228,1.0158,0.99228,1.0158,1.172
0.99291,1.0183,0.99291,1.0183,1.1721
0.99354,1.0207,0.99354,1.0207,1.1723
0.99417,1.0231,0.99417,1.0231,1.1724
0.99481,1.0255,0.99481,1.0255,1.1725
0.99545,1.0279,0.99545,1.0279,1.1726
0.99608,1.0304,0.99608,1.0304,1.1728
0.99673,1.0328,0.99673,1.0328,1.1729
0.99737,1.0352,0.99737,1.0352,1.173
0.99801,1.0376,0.99801,1.0376,1.1731
0.99801,1.0376,0.99801,1.0376,1.1731
0.99866,1.04,0.99866,1.04,1.1733
0.99932,1.0425,0.99932,1.0425,1.1734
0.99997,1.0449,0.99997,1.0449,1.1735
1.0006,1.0473,1.0006,1.0473,1.1737
1.0013,1.0497,1.0013,1.0497,1.1738
1.0019,1.0521,1.0019,1.0521,1.1739
1.0026,1.0545,1.0026,1.0545,1.174
1.0032,1.0569,1.0032,1.0569,1.1742
1.0039,1.0593,1.0039,1.0593,1.1743
1.0046,1.0617,1.0046,1.0617,1.1744
1.0052,1.0642,1.0052,1.0642,1.1745
1.0059,1.0666,1.0059,1.0666,1.1747
1.0066,1.069,1.0066,1.069,1.1748
1.0072,1.0713,1.0072,1.0713,1.1749
1.0072,1.0713,1.0072,1.0713,1.1749
1.0079,1.0738,1.0079,1.0738,1.175
1.0086,1.0762,1.0086,1.0762,1.1752
1.0093,1.0786,1.0093,1.0786,1.1753
1.0099,1.081,1.0099,1.081,1.1754
1.0106,1.0834,1.0106,1.0834,1.1756
1.0113,1.0858,1.0113,1.0858,1.1757
1.012,1.0882,1.012,1.0882,1.1758
1.0127,1.0905,1.0127,1.0905,1.1759
1.0133,1.0929,1.0133,1.0929,1.1761
1.014,1.0953,1.014,1.0953,1.1762
1.0147,1.0977,1.0147,1.0977,1.1763
1.0154,1.1001,1.0154,1.1001,1.1765
1.0161,1.1025,1.0161,1.1025,1.1766
1.0168,1.1049,1.0168,1.1049,1.1767
1.0168,1.1049,1.0168,1.1049,1.1767
1.0175,1.1072,1.0175,1.1072,1.1768
1.0182,1.1096,1.0182,1.1096,1.177
1.0189,1.112,1.0189,1.112,1.1771
1.0196,1.1144,1.0196,1.1144,1.1772
1.0203,1.1168,1.0203,1.1168,1.1774
1.021,1.1192,1.021,1.1192,1.1775
1.0217,1.1215,1.0217,1.1215,1.1776
1.0224,1.1239,1.0224,1.1239,1.1777
1.0231,1.1263,1.0231,1.1263,1.1779
1.0238,1.1287,1.0238,1.1287,1.178
1.0245,1.131,1.0245,1.131,1.1781
1.0252,1.1334,1.0252,1.1334,1.1783
1.0259,1.1358,1.0259,1.1358,1.1784
1.0266,1.1381,1.0266,1.1381,1.1785
1.0266,1.1381,1.0266,1.1381,1.1785
1.0274,1.1405,1.0274,1.1405,1.1786
1.0281,1.1429,1.0281,1.1429,1.1788
1.0288,1.1452,1.0288,1.1452,1.1789
1.0295,1.1476,1.0295,1.1476,1.179
1.0302,1.15,1.0302,1.15,1.1792
1.031,1.1523,1.031,1.1523,1.1793
1.0317,1.1547,1.0317,1.1547,1.1794
1.0324,1.1571,1.0324,1.1571,1.1796
1.0331,1.1594,1.0331,1.1594,1.1797
1.0338,1.1618,1.0338,1.1618,1.1798
1.0346,1.1641,1.0346,1.1641,1.18
1.0353,1.1665,1.0353,1.1665,1.1801
1.036,1.1688,1.036,1.1688,1.1802
1.0368,1.1712,1.0368,1.1712,1.1803
1.0368,1.1712,1.0368,1.1712,1.1803
1.0375,1.1735,1.0375,1.1735,1.1805
1.0382,1.1759,1.0382,1.1759,1.1806
1.039,1.1782,1.039,1.1782,1.1807
1.0397,1.1806,1.0397,1.1806,1.1809
1.0404,1.1829,1.0404,1.1829,1.181
1.0412,1.1853,1.0412,1.1853,1.1811
1.0419,1.1876,1.0419,1.1876,1.1813
1.0427,1.19,1.0427,1.19,1.1814
1.0434,1.1923,1.0434,1.1923,1.1815
1.0442,1.1946,1.0442,1.1946,1.1817
1.0449,1.197,1.0449,1.197,1.1818
1.0456,1.1993,1.0456,1.1993,1.1819
1.0464,1.2016,1.0464,1.2016,1.1821
1.0471,1.204,1.0471,1.204,1.1822
1.0471,1.204,1.0471,1.204,1.1822
1.0479,1.2063,1.0479,1.2063,1.1823
1.0487,1.2086,1.0487,1.2086,1.1825
1.0494,1.211,1.0494,1.211,1.1826
1.0502,1.2133,1.0502,1.2133,1.1827
1.0509,1.2156,1.0509,1.2156,1.1829
1.0516,1.218,1.0516,1.218,1.183
1.0524,1.2203,1.0524,1.2203,1.1831
1.0532,1.2226,1.0532,1.2226,1.1833
1.0539,1.2249,1.0539,1.2249,1.1834
1.0547,1.2272,1.0547,1.2272,1.1835
1.0555,1.2296,1.0555,1.2296,1.1837
1.0562,1.2319,1.0562,1.2319,1.1838
1.057,1.2342,1.057,1.2342,1.1839
1.0577,1.2365,1.0577,1.2365,1.1841
1.0577,1.2365,1.0577,1.2365,1.1841
1.0585,1.2388,1.0585,1.2388,1.1842
1.0593,1.2411,1.0593,1.2411,1.1843
1.0601,1.2435,1.0601,1.2435,1.1845
1.0608,1.2458,1.0608,1.2458,1.1846
1.0616,1.2481,1.0616,1.2481,1.1847
1.0624,1.2504,1.0624,1.2504,1.1849
1.0631,1.2527,1.0631,1.2527,1.185
1.0639,1.255,1.0639,1.255,1.1851
1.0646,1.2573,1.0646,1.2573,1.1853
1.0654,1.2596,1.0654,1.2596,1.1854
1.0662,1.2619,1.0662,1.2619,1.1855
1.067,1.2642,1.067,1.2642,1.1857
1.0678,1.2665,1.0678,1.2665,1.1858
1.0686,1.2688,1.0686,1.2688,1.1859
1.0686,1.2688,1.0686,1.2688,1.1859
1.0693,1.2711,1.0693,1.2711,1.1861
1.0701,1.2734,1.0701,1.2734,1.1862
1.0709,1.2757,1.0709,1.2757,1.1863
1.0716,1.278,1.0716,1.278,1.1865
1.0724,1.2803,1.0724,1.2803,1.1866
1.0732,1.2826,1.0732,1.2826,1.1868
1.074,1.2849,1.074,1.2849,1.1869
1.0748,1.2872,1.0748,1.2872,1.187
1.0756,1.2894,1.0756,1.2894,1.1872
1.0764,1.2917,1.0764,1.2917,1.1873
1.0772,1.294,1.0772,1.294,1.1874
1.0779,1.2963,1.0779,1.2963,1.1876
1.0787,1.2986,1.0787,1.2986,1.1877
1.0795,1.3008,1.0795,1.3008,1.1878
1.0795,1.3008,1.0795,1.3008,1.1878
1.0803,1.3031,1.0803,1.3031,1.188
1.0811,1.3054,1.0811,1.3054,1.1881
1.0819,1.3077,1.0819,1.3077,1.1883
1.0827,1.31,1.0827,1.31,1.1884
1.0835,1.3122,1.0835,1.3122,1.1885
1.0843,1.3145,1.0843,1.3145,1.1887
1.0851,1.3168,1.0851,1.3168,1.1888
1.0858,1.3191,1.0858,1.3191,1.1889
1.0866,1.3213,1.0866,1.3213,1.1891
1.0874,1.3236,1.0874,1.3236,1.1892
1.0882,1.3259,1.0882,1.3259,1.1894
1.089,1.3281,1.089,1.3281,1.1895
1.0898,1.3304,1.0898,1.3304,1.1896
1.0906,1.3326,1.0906,1.3326,1.1898
1.0906,1.3326,1.0906,1.3326,1.1898
1.0914,1.3349,1.0914,1.3349,1.1899
1.0922,1.3372,1.0922,1.3372,1.19
1.093,1.3394,1.093,1.3394,1.1902
1.0938,1.3417,1.0938,1.3417,1.1903
1.0946,1.344,1.0946,1.344,1.1905
1.0954,1.3462,1.0954,1.3462,1.1906
1.0962,1.3485,1.0962,1.3485,1.1907
1.097,1.3507,1.097,1.3507,1.1909
1.0978,1.353,1.0978,1.353,1.191
1.0986,1.3552,1.0986,1.3552,1.1912
1.0994,1.3575,1.0994,1.3575,1.1913
1.1002,1.3597,1.1002,1.3597,1.1914
1.101,1.362,1.101,1.362,1.1916
1.1018,1.3642,1.1018,1.3642,1.1917
1.1018,1.3642,1.1018,1.3642,1.1917
1.1026,1.3665,1.1026,1.3665,1.1919
1.1034,1.3687,1.1034,1.3687,1.192
1.1043,1.371,1.1043,1.371,1.1921
1.1051,1.3732,1.1051,1.3732,1.1923
1.1059,1.3754,1.1059,1.3754,1.1924
1.1066,1.3777,1.1066,1.3777,1.1925
1.1074,1.3799,1.1074,1.3799,1.1927
1.1082,1.3822,1.1082,1.3822,1.1928
1.1091,1.3844,1.1091,1.3844,1.193
1.1099,1.3866,1.1099,1.3866,1.1931
1.1107,1.3889,1.1107,1.3889,1.1932
1.1115,1.3911,1.1115,1.3911,1.1934
1.1123,1.3933,1.1123,1.3933,1.1935
1.1131,1.3956,1.1131,1.3956,1.1937
1.1131,1.3956,1.1131,1.3956,1.1937
1.1139,1.3978,1.1139,1.3978,1.1938
1.1148,1.4,1.1148,1.4,1.1939
1.1156,1.4023,1.1156,1.4023,1.1941
1.1164,1.4045,1.1164,1.4045,1.1942
1.1172,1.4067,1.1172,1.4067,1.1944
1.118,1.4089,1.118,1.4089,1.1945
1.1188,1.4112,1.1188,1.4112,1.1946
1.1196,1.4134,1.1196,1.4134,1.1948
1.1204,1.4156,1.1204,1.4156,1.1949
1.1212,1.4178,1.1212,1.4178,1.1951
1.1221,1.42,1.1221,1.42,1.1952
1.1229,1.4223,1.1229,1.4223,1.1954
1.1237,1.4245,1.1237,1.4245,1.1955
1.1245,1.4267,1.1245,1.4267,1.1956
1.1245,1.4267,1.1245,1.4267,1.1956
1.1253,1.4289,1.1253,1.4289,1.1958
1.1261,1.4311,1.1261,1.4311,1.1959
1.1269,1.4333,1.1269,1.4333,1.1961
1.1277,1.4356,1.1277,1.4356,1.1962
1.1285,1.4378,1.1285,1.4378,1.1963
1.1293,1.44,1.1293,1.44,1.1965
1.1301,1.4422,1.1301,1.4422,1.1966
1.131,1.4444,1.131,1.4444,1.1968
1.1318,1.4466,1.1318,1.4466,1.1969
1.1326,1.4488,1.1326,1.4488,1.197
1.1334,1.451,1.1334,1.451,1.1972
1.1342,1.4532,1.1342,1.4532,1.1973
1.1351,1.4554,1.1351,1.4554,1.1975
1.1359,1.4576,1.1359,1.4576,1.1976
1.1359,1.4576,1.1359,1.4576,1.1976
1.1367,1.4598,1.1367,1.4598,1.1978
1.1375,1.462,1.1375,1.462,1.1979
1.1383,1.4642,1.1383,1.4642,1.198
1.1391,1.4664,1.1391,1.4664,1.1982
1.1399,1.4686,1.1399,1.4686,1.1983
1.1407,1.4708,1.1407,1.4708,1.1985
1.1415,1.473,1.1415,1.473,1.1986
1.1423,1.4752,1.1423,1.4752,1.1987
1.1432,1.4774,1.1432,1.4774,1.1989
1.144,1.4796,1.144,1.4796,1.199
1.1448,1.4818,1.1448,1.4818,1.1992
1.1456,1.484,1.1456,1.484,1.1993
1.1464,1.4862,1.1464,1.4862,1.1995
1.1473,1.4884,1.1473,1.4884,1.1996
1.1473,1.4884,1.1473,1.4884,1.1996
1.1481,1.4906,1.1481,1.4906,1.1997
1.1489,1.4927,1.1489,1.4927,1.1999
1.1497,1.4949,1.1497,1.4949,1.2
1.1505,1.4971,1.1505,1.4971,1.2002
1.1513,1.4993,1.1513,1.4993,1.2003
1.1521,1.5015,1.1521,1.5015,1.2005
1.1529,1.5037,1.1529,1.5037,1.2006
1.1537,1.5059,1.1537,1.5059,1.2007
1.1545,1.5081,1.1545,1.5081,1.2009
1.1553,1.5102,1.1553,1.5102,1.201
1.1561,1.5124,1.1561,1.5124,1.2012
1.157,1.5146,1.157,1.5146,1.2013
1.1578,1.5168,1.1578,1.5168,1.2014
1.1586,1.5189,1.1586,1.5189,1.2016
1.1586,1.5189,1.1586,1.5189,1.2016
1.1594,1.5211,1.1594,1.5211,1.2017
1.1602,1.5233,1.1602,1.5233,1.2019
1.161,1.5255,1.161,1.5255,1.202
1.1619,1.5277,1.1619,1.5277,1.2022
1.1627,1.5298,1.1627,1.5298,1.2023
1.1635,1.532,1.1635,1.532,1.2024
1.1643,1.5342,1.1643,1.5342,1.2026
1.1651,1.5364,1.1651,1.5364,1.2027
1.1659,1.5385,1.1659,1.5385,1.2029
1.1667,1.5407,1.1667,1.5407,1.203
1.1675,1.5429,1.1675,1.5429,1.2032
1.1682,1.545,1.1682,1.545,1.2033
1.169,1.5472,1.169,1.5472,1.2034
1.1699,1.5494,1.1699,1.5494,1.2036
1.1699,1.5494,1.1699,1.5494,1.2036
1.1707,1.5515,1.1707,1.5515,1.2037
1.1715,1.5537,1.1715,1.5537,1.2039
1.1723,1.5559,1.1723,1.5559,1.204
1.1731,1.558,1.1731,1.558,1.2042
1.1739,1.5602,1.1739,1.5602,1.2043
1.1748,1.5624,1.1748,1.5624,1.2044
1.1756,1.5645,1.1756,1.5645,1.2046
1.1764,1.5667,1.1764,1.5667,1.2047
1.1772,1.5689,1.1772,1.5689,1.2049
1.178,1.571,1.178,1.571,1.205
1.1787,1.5732,1.1787,1.5732,1.2051
1.1795,1.5753,1.1795,1.5753,1.2053
1.1803,1.5775,1.1803,1.5775,1.2054
1.1811,1.5797,1.1811,1.5797,1.2056
1.1811,1.5797,1.1811,1.5797,1.2056
1.1819,1.5818,1.1819,1.5818,1.2057
1.1827,1.584,1.1827,1.584,1.2059
1.1835,1.5861,1.1835,1.5861,1.206
1.1843,1.5883,1.1843,1.5883,1.2061
1.1851,1.5905,1.1851,1.5905,1.2063
1.1859,1.5926,1.1859,1.5926,1.2064
1.1867,1.5948,1.1867,1.5948,1.2066
1.1875,1.5969,1.1875,1.5969,1.2067
1.1883,1.5991,1.1883,1.5991,1.2068
1.1891,1.6012,1.1891,1.6012,1.207
1.1899,1.6034,1.1899,1.6034,1.2071
1.1907,1.6055,1.1907,1.6055,1.2073
1.1915,1.6077,1.1915,1.6077,1.2074
1.1923,1.6098,1.1923,1.6098,1.2076
1.1923,1.6098,1.1923,1.6098,1.2076
1.1931,1.612,1.1931,1.612,1.2077
1.1939,1.6142,1.1939,1.6142,1.2078
1.1946,1.6163,1.1946,1.6163,1.208
1.1954,1.6185,1.1954,1.6185,1.2081
1.1962,1.6206,1.1962,1.6206,1.2083
1.197,1.6228,1.197,1.6228,1.2084
1.1978,1.6249,1.1978,1.6249,1.2085
1.1985,1.6271,1.1985,1.6271,1.2087
1.1993,1.6292,1.1993,1.6292,1.2088
1.2001,1.6314,1.2001,1.6314,1.209
1.2009,1.6335,1.2009,1.6335,1.2091
1.2017,1.6356,1.2017,1.6356,1.2093
1.2025,1.6378,1.2025,1.6378,1.2094
1.2033,1.6399,1.2033,1.6399,1.2095
1.2033,1.6399,1.2033,1.6399,1.2095
1.2041,1.6421,1.2041,1.6421,1.2097
1.2049,1.6442,1.2049,1.6442,1.2098
1.2056,1.6464,1.2056,1.6464,1.21
1.2064,1.6485,1.2064,1.6485,1.2101
1.2072,1.6507,1.2072,1.6507,1.2102
1.208,1.6528,1.208,1.6528,1.2104
1.2088,1.655,1.2088,1.655,1.2105
1.2095,1.6571,1.2095,1.6571,1.2107
1.2103,1.6593,1.2103,1.6593,1.2108
1.2111,1.6614,1.2111,1.6614,1.2109
1.2118,1.6635,1.2118,1.6635,1.2111
1.2126,1.6657,1.2126,1.6657,1.2112
1.2134,1.6678,1.2134,1.6678,1.2114
1.2141,1.67,1.2141,1.67,1.2115
1.2141,1.67,1.2141,1.67,1.2115
1.2149,1.6721,1.2149,1.6721,1.2116
1.2156,1.6742,1.2156,1.6742,1.2118
1.2164,1.6764,1.2164,1.6764,1.2119
1.2172,1.6785,1.2172,1.6785,1.2121
1.218,1.6807,1.218,1.6807,1.2122
1.2187,1.6828,1.2187,1.6828,1.2123
1.2195,1.685,1.2195,1.685,1.2125
1.2203,1.6871,1.2203,1.6871,1.2126
1.2211,1.6892,1.2211,1.6892,1.2128
1.2218,1.6914,1.2218,1.6914,1.2129
1.2226,1.6935,1.2226,1.6935,1.213
1.2234,1.6957,1.2234,1.6957,1.2132
1.2241,1.6978,1.2241,1.6978,1.2133
1.2249,1.6999,1.2249,1.6999,1.2134
1.2249,1.6999,1.2249,1.6999,1.2134
1.2256,1.7021,1.2256,1.7021,1.2136
1.2264,1.7042,1.2264,1.7042,1.2137
1.2271,1.7064,1.2271,1.7064,1.2139
1.2279,1.7085,1.2279,1.7085,1.214
1.2286,1.7106,1.2286,1.7106,1.2141
1.2294,1.7128,1.2294,1.7128,1.2143
1.2301,1.7149,1.2301,1.7149,1.2144
1.2309,1.717,1.2309,1.717,1.2145
1.2316,1.7192,1.2316,1.7192,1.2147
1.2323,1.7213,1.2323,1.7213,1.2148
1.2331,1.7235,1.2331,1.7235,1.215
1.2338,1.7256,1.2338,1.7256,1.2151
1.2346,1.7277,1.2346,1.7277,1.2152
1.2353,1.7299,1.2353,1.7299,1.2154
1.2353,1.7299,1.2353,1.7299,1.2154
1.2361,1.732,1.2361,1.732,1.2155
1.2369,1.7341,1.2369,1.7341,1.2156
1.2376,1.7363,1.2376,1.7363,1.2158
1.2384,1.7384,1.2384,1.7384,1.2159
1.2391,1.7406,1.2391,1.7406,1.2161
1.2399,1.7427,1.2399,1.7427,1.2162
1.2406,1.7448,1.2406,1.7448,1.2163
1.2413,1.747,1.2413,1.747,1.2165
1.2421,1.7491,1.2421,1.7491,1.2166
1.2428,1.7512,1.2428,1.7512,1.2167
1.2435,1.7534,1.2435,1.7534,1.2169
1.2443,1.7555,1.2443,1.7555,1.217
1.245,1.7577,1.245,1.7577,1.2171
1.2457,1.7598,1.2457,1.7598,1.2173
1.2457,1.7598,1.2457,1.7598,1.2173
1.2465,1.7619,1.2465,1.7619,1.2174
1.2472,1.7641,1.2472,1.7641,1.2176
1.2479,1.7662,1.2479,1.7662,1.2177
1.2486,1.7683,1.2486,1.7683,1.2178
1.2493,1.7705,1.2493,1.7705,1.218
1.25,1.7726,1.25,1.7726,1.2181
1.2508,1.7748,1.2508,1.7748,1.2182
1.2515,1.7769,1.2515,1.7769,1.2184
1.2522,1.779,1.2522,1.779,1.2185
1.2529,1.7812,1.2529,1.7812,1.2186
1.2536,1.7833,1.2536,1.7833,1.2188
1.2544,1.7854,1.2544,1.7854,1.2189
1.2551,1.7876,1.2551,1.7876,1.219
1.2558,1.7897,1.2558,1.7897,1.2192
1.2558,1.7897,1.2558,1.7897,1.2192
1.2565,1.7919,1.2565,1.7919,1.2193
1.2573,1.794,1.2573,1.794,1.2194
1.258,1.7961,1.258,1.7961,1.2196
1.2587,1.7983,1.2587,1.7983,1.2197
1.2594,1.8004,1.2594,1.8004,1.2198
1.2601,1.8026,1.2601,1.8026,1.22
1.2608,1.8047,1.2608,1.8047,1.2201
1.2616,1.8068,1.2616,1.8068,1.2202
1.2623,1.809,1.2623,1.809,1.2204
1.263,1.8111,1.263,1.8111,1.2205
1.2637,1.8133,1.2637,1.8133,1.2206
1.2644,1.8154,1.2644,1.8154,1.2208
1.265,1.8175,1.265,1.8175,1.2209
1.2657,1.8197,1.2657,1.8197,1.221
1.2657,1.8197,1.2657,1.8197,1.221
1.2664,1.8218,1.2664,1.8218,1.2212
1.2671,1.824,1.2671,1.824,1.2213
1.2678,1.8261,1.2678,1.8261,1.2214
1.2685,1.8282,1.2685,1.8282,1.2215
1.2692,1.8304,1.2692,1.8304,1.2217
1.2699,1.8325,1.2699,1.8325,1.2218
1.2705,1.8347,1.2705,1.8347,1.2219
1.2712,1.8368,1.2712,1.8368,1.2221
1.2719,1.839,1.2719,1.839,1.2222
1.2726,1.8411,1.2726,1.8411,1.2223
1.2733,1.8432,1.2733,1.8432,1.2225
1.274,1.8454,1.274,1.8454,1.2226
1.2747,1.8475,1.2747,1.8475,1.2227
1.2754,1.8497,1.2754,1.8497,1.2228
1.2754,1.8497,1.2754,1.8497,1.2228
1.2761,1.8518,1.2761,1.8518,1.223
1.2768,1.854,1.2768,1.854,1.2231
1.2774,1.8561,1.2774,1.8561,1.2232
1.2781,1.8582,1.2781,1.8582,1.2234
1.2788,1.8604,1.2788,1.8604,1.2235
1.2795,1.8625,1.2795,1.8625,1.2236
1.2802,1.8647,1.2802,1.8647,1.2237
1.2808,1.8668,1.2808,1.8668,1.2239
1.2815,1.869,1.2815,1.869,1.224
1.2822,1.8711,1.2822,1.8711,1.2241
1.2828,1.8733,1.2828,1.8733,1.2243
1.2835,1.8754,1.2835,1.8754,1.2244
1.2842,1.8776,1.2842,1.8776,1.2245
1.2848,1.8797,1.2848,1.8797,1.2246
1.2848,1.8797,1.2848,1.8797,1.2246
1.2855,1.8819,1.2855,1.8819,1.2248
1.2861,1.884,1.2861,1.884,1.2249
1.2868,1.8862,1.2868,1.8862,1.225
1.2874,1.8883,1.2874,1.8883,1.2251
1.2881,1.8905,1.2881,1.8905,1.2253
1.2887,1.8926,1.2887,1.8926,1.2254
1.2894,1.8948,1.2894,1.8948,1.2255
1.29,1.8969,1.29,1.8969,1.2257
1.2906,1.8991,1.2906,1.8991,1.2258
1.2913,1.9012,1.2913,1.9012,1.2259
1.2919,1.9034,1.2919,1.9034,1.226
1.2926,1.9055,1.2926,1.9055,1.2261
1.2933,1.9077,1.2933,1.9077,1.2263
1.2939,1.9098,1.2939,1.9098,1.2264
1.2939,1.9098,1.2939,1.9098,1.2264
1.2946,1.912,1.2946,1.912,1.2265
1.2952,1.9141,1.2952,1.9141,1.2266
1.2959,1.9163,1.2959,1.9163,1.2268
1.2965,1.9184,1.2965,1.9184,1.2269
1.2972,1.9206,1.2972,1.9206,1.227
1.2978,1.9228,1.2978,1.9228,1.2271
1.2985,1.9249,1.2985,1.9249,1.2273
1.2991,1.9271,1.2991,1.9271,1.2274
1.2997,1.9292,1.2997,1.9292,1.2275
1.3004,1.9314,1.3004,1.9314,1.2276
1.301,1.9335,1.301,1.9335,1.2278
1.3016,1.9357,1.3016,1.9357,1.2279
1.3023,1.9378,1.3023,1.9378,1.228
1.3029,1.94,1.3029,1.94,1.2281
1.3029,1.94,1.3029,1.94,1.2281
1.3035,1.9422,1.3035,1.9422,1.2282
1.3041,1.9443,1.3041,1.9443,1.2284
1.3047,1.9465,1.3047,1.9465,1.2285
1.3054,1.9487,1.3054,1.9487,1.2286
1.306,1.9508,1.306,1.9508,1.2287
1.3066,1.953,1.3066,1.953,1.2288
1.3072,1.9552,1.3072,1.9552,1.229
1.3078,1.9573,1.3078,1.9573,1.2291
1.3084,1.9595,1.3084,1.9595,1.2292
1.309,1.9616,1.309,1.9616,1.2293
1.3096,1.9638,1.3096,1.9638,1.2294
1.3102,1.966,1.3102,1.966,1.2296
1.3108,1.9681,1.3108,1.9681,1.2297
1.3114,1.9703,1.3114,1.9703,1.2298
1.3114,1.9703,1.3114,1.9703,1.2298
1.312,1.9725,1.312,1.9725,1.2299
1.3126,1.9746,1.3126,1.9746,1.23
1.3132,1.9768,1.3132,1.9768,1.2302
1.3138,1.979,1.3138,1.979,1.2303
1.3144,1.9811,1.3144,1.9811,1.2304
1.315,1.9833,1.315,1.9833,1.2305
1.3156,1.9855,1.3156,1.9855,1.2306
1.3162,1.9877,1.3162,1.9877,1.2308
1.3169,1.9898,1.3169,1.9898,1.2309
1.3175,1.992,1.3175,1.992,1.231
1.318,1.9942,1.318,1.9942,1.2311
1.3186,1.9963,1.3186,1.9963,1.2312
1.3192,1.9985,1.3192,1.9985,1.2313
1.3198,2.0007,1.3198,2.0007,1.2314
1.3198,2.0007,1.3198,2.0007,1.2314
1.3204,2.0028,1.3204,2.0028,1.2316
1.321,2.005,1.321,2.005,1.2317
1.3216,2.0072,1.3216,2.0072,1.2318
1.3222,2.0094,1.3222,2.0094,1.2319
1.3228,2.0116,1.3228,2.0116,1.232
1.3233,2.0137,1.3233,2.0137,1.2321
1.3239,2.0159,1.3239,2.0159,1.2323
1.3245,2.0181,1.3245,2.0181,1.2324
1.325,2.0203,1.325,2.0203,1.2325
1.3256,2.0225,1.3256,2.0225,1.2326
1.3262,2.0246,1.3262,2.0246,1.2327
1.3267,2.0268,1.3267,2.0268,1.2328
1.3273,2.029,1.3273,2.029,1.2329
1.3278,2.0312,1.3278,2.0312,1.2331
1.3278,2.0312,1.3278,2.0312,1.2331
1.3284,2.0334,1.3284,2.0334,1.2332
1.329,2.0355,1.329,2.0355,1.2333
1.3295,2.0377,1.3295,2.0377,1.2334
1.3301,2.0399,1.3301,2.0399,1.2335
1.3306,2.0421,1.3306,2.0421,1.2336
1.3311,2.0443,1.3311,2.0443,1.2337
1.3317,2.0465,1.3317,2.0465,1.2338
1.3322,2.0487,1.3322,2.0487,1.2339
1.3328,2.0509,1.3328,2.0509,1.2341
1.3333,2.053,1.3333,2.053,1.2342
1.3339,2.0552,1.3339,2.0552,1.2343
1.3344,2.0574,1.3344,2.0574,1.2344
1.335,2.0596,1.335,2.0596,1.2345
1.3356,2.0618,1.3356,2.0618,1.2346
1.3356,2.0618,1.3356,2.0618,1.2346
1.3361,2.064,1.3361,2.064,1.2347
1.3367,2.0662,1.3367,2.0662,1.2348
1.3372,2.0684,1.3372,2.0684,1.2349
1.3378,2.0706,1.3378,2.0706,1.2351
1.3383,2.0728,1.3383,2.0728,1.2352
1.3389,2.075,1.3389,2.075,1.2353
1.3394,2.0772,1.3394,2.0772,1.2354
1.3399,2.0794,1.3399,2.0794,1.2355
1.3405,2.0815,1.3405,2.0815,1.2356
1.341,2.0837,1.341,2.0837,1.2357
1.3415,2.0859,1.3415,2.0859,1.2358
1.3421,2.0881,1.3421,2.0881,1.2359
1.3426,2.0903,1.3426,2.0903,1.236
1.3431,2.0925,1.3431,2.0925,1.2361
1.3431,2.0925,1.3431,2.0925,1.2361
1.3436,2.0947,1.3436,2.0947,1.2362
1.3442,2.0969,1.3442,2.0969,1.2363
1.3447,2.0991,1.3447,2.0991,1.2364
1.3452,2.1013,1.3452,2.1013,1.2366
1.3457,2.1036,1.3457,2.1036,1.2367
1.3462,2.1058,1.3462,2.1058,1.2368
1.3467,2.108,1.3467,2.108,1.2369
1.3472,2.1102,1.3472,2.1102,1.237
1.3477,2.1124,1.3477,2.1124,1.2371
1.3482,2.1146,1.3482,2.1146,1.2372
1.3487,2.1168,1.3487,2.1168,1.2373
1.3492,2.119,1.3492,2.119,1.2374
1.3497,2.1212,1.3497,2.1212,1.2375
1.3502,2.1234,1.3502,2.1234,1.2376
1.3502,2.1234,1.3502,2.1234,1.2376
1.3507,2.1256,1.3507,2.1256,1.2377
1.3512,2.1278,1.3512,2.1278,1.2378
1.3517,2.13,1.3517,2.13,1.2379
1.3522,2.1323,1.3522,2.1323,1.238
1.3526,2.1345,1.3526,2.1345,1.2381
1.3531,2.1367,1.3531,2.1367,1.2382
1.3536,2.1389,1.3536,2.1389,1.2383
1.3541,2.1411,1.3541,2.1411,1.2384
1.3546,2.1433,1.3546,2.1433,1.2385
1.3551,2.1456,1.3551,2.1456,1.2386
1.3556,2.1478,1.3556,2.1478,1.2387
1.3561,2.15,1.3561,2.15,1.2388
1.3566,2.1522,1.3566,2.1522,1.2389
1.3571,2.1544,1.3571,2.1544,1.239
1.3571,2.1544,1.3571,2.1544,1.239
1.3576,2.1566,1.3576,2.1566,1.2391
1.3581,2.1589,1.3581,2.1589,1.2392
1.3586,2.1611,1.3586,2.1611,1.2393
1.359,2.1633,1.359,2.1633,1.2394
1.3595,2.1655,1.3595,2.1655,1.2395
1.36,2.1678,1.36,2.1678,1.2396
1.3605,2.17,1.3605,2.17,1.2397
1.3609,2.1722,1.3609,2.1722,1.2398
1.3614,2.1744,1.3614,2.1744,1.2399
1.3619,2.1767,1.3619,2.1767,1.24
1.3624,2.1789,1.3624,2.1789,1.2401
1.3628,2.1811,1.3628,2.1811,1.2402
1.3633,2.1833,1.3633,2.1833,1.2403
1.3637,2.1856,1.3637,2.1856,1.2404
1.3637,2.1856,1.3637,2.1856,1.2404
1.3642,2.1878,1.3642,2.1878,1.2405
1.3647,2.19,1.3647,2.19,1.2406
1.3651,2.1923,1.3651,2.1923,1.2407
1.3656,2.1945,1.3656,2.1945,1.2408
1.366,2.1967,1.366,2.1967,1.2409
1.3665,2.199,1.3665,2.199,1.241
1.3669,2.2012,1.3669,2.2012,1.2411
1.3673,2.2034,1.3673,2.2034,1.2412
1.3678,2.2057,1.3678,2.2057,1.2413
1.3682,2.2079,1.3682,2.2079,1.2414
1.3686,2.2102,1.3686,2.2102,1.2415
1.3691,2.2124,1.3691,2.2124,1.2416
1.3695,2.2146,1.3695,2.2146,1.2417
1.3699,2.2169,1.3699,2.2169,1.2417
1.3699,2.2169,1.3699,2.2169,1.2417
1.3704,2.2191,1.3704,2.2191,1.2418
1.3708,2.2213,1.3708,2.2213,1.2419
1.3712,2.2236,1.3712,2.2236,1.242
1.3716,2.2258,1.3716,2.2258,1.2421
1.372,2.2281,1.372,2.2281,1.2422
1.3725,2.2303,1.3725,2.2303,1.2423
1.3729,2.2326,1.3729,2.2326,1.2424
1.3733,2.2348,1.3733,2.2348,1.2425
1.3737,2.2371,1.3737,2.2371,1.2426
1.3742,2.2393,1.3742,2.2393,1.2427
1.3746,2.2416,1.3746,2.2416,1.2428
1.375,2.2438,1.375,2.2438,1.2429
1.3755,2.2461,1.3755,2.2461,1.2429
1.3759,2.2483,1.3759,2.2483,1.243
1.3759,2.2483,1.3759,2.2483,1.243
1.3763,2.2506,1.3763,2.2506,1.2431
1.3767,2.2528,1.3767,2.2528,1.2432
1.3772,2.2551,1.3772,2.2551,1.2433
1.3776,2.2573,1.3776,2.2573,1.2434
1.378,2.2596,1.378,2.2596,1.2435
1.3784,2.2618,1.3784,2.2618,1.2436
1.3788,2.2641,1.3788,2.2641,1.2437
1.3792,2.2664,1.3792,2.2664,1.2438
1.3796,2.2686,1.3796,2.2686,1.2438
1.38,2.2709,1.38,2.2709,1.2439
1.3805,2.2731,1.3805,2.2731,1.244
1.3809,2.2754,1.3809,2.2754,1.2441
1.3813,2.2776,1.3813,2.2776,1.2442
1.3816,2.2799,1.3816,2.2799,1.2443
1.3816,2.2799,1.3816,2.2799,1.2443
1.382,2.2822,1.382,2.2822,1.2444
1.3824,2.2844,1.3824,2.2844,1.2445
1.3828,2.2867,1.3828,2.2867,1.2445
1.3832,2.289,1.3832,2.289,1.2446
1.3836,2.2912,1.3836,2.2912,1.2447
1.384,2.2935,1.384,2.2935,1.2448
1.3844,2.2958,1.3844,2.2958,1.2449
1.3848,2.298,1.3848,2.298,1.245
1.3851,2.3003,1.3851,2.3003,1.2451
1.3855,2.3026,1.3855,2.3026,1.2451
1.3859,2.3048,1.3859,2.3048,1.2452
1.3863,2.3071,1.3863,2.3071,1.2453
1.3866,2.3094,1.3866,2.3094,1.2454
1.387,2.3116,1.387,2.3116,1.2455
1.387,2.3116,1.387,2.3116,1.2455
1.3874,2.3139,1.3874,2.3139,1.2456
1.3877,2.3162,1.3877,2.3162,1.2457
1.3881,2.3185,1.3881,2.3185,1.2457
1.3884,2.3208,1.3884,2.3208,1.2458
1.3888,2.323,1.3888,2.323,1.2459
1.3892,2.3253,1.3892,2.3253,1.246
1.3895,2.3276,1.3895,2.3276,1.2461
1.3899,2.3299,1.3899,2.3299,1.2462
1.3902,2.3321,1.3902,2.3321,1.2462
1.3905,2.3344,1.3905,2.3344,1.2463
1.3909,2.3367,1.3909,2.3367,1.2464
1.3912,2.339,1.3912,2.339,1.2465
1.3916,2.3412,1.3916,2.3412,1.2466
1.3919,2.3435,1.3919,2.3435,1.2466


==> data_FS_case2_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.32571,-0.12845
-0.32357,-0.12488
-0.32131,-0.12134
-0.31894,-0.11783
-0.31894,-0.11783
-0.31581,-0.1135
-0.31254,-0.10932
-0.30913,-0.10526
-0.30559,-0.10133
-0.30192,-0.097522
-0.29812,-0.093834
-0.2942,-0.090259
-0.29016,-0.086794
-0.28601,-0.083431
-0.28175,-0.080168
-0.27739,-0.076997
-0.27293,-0.073915
-0.26838,-0.070918
-0.26374,-0.068
-0.26374,-0.068
-0.259,-0.065152
-0.2542,-0.062393
-0.24936,-0.059718
-0.24447,-0.057121
-0.23953,-0.054599
-0.23454,-0.052148
-0.22952,-0.049764
-0.22445,-0.047444
-0.21934,-0.045185
-0.21419,-0.042986
-0.209,-0.040844
-0.20377,-0.038758
-0.1985,-0.036725
-0.19319,-0.034744
-0.19319,-0.034744
-0.1881,-0.032907
-0.183,-0.031121
-0.17787,-0.029386
-0.17273,-0.0277
-0.16756,-0.026062
-0.16237,-0.024473
-0.15717,-0.02293
-0.15194,-0.021435
-0.14669,-0.019986
-0.14142,-0.018584
-0.13613,-0.017228
-0.13081,-0.015918
-0.12547,-0.014655
-0.1201,-0.013438
-0.1201,-0.013438
-0.11957,-0.01332
-0.11903,-0.013202
-0.1185,-0.013085
-0.11796,-0.012968
-0.11743,-0.012852
-0.11689,-0.012736
-0.11636,-0.012621
-0.11582,-0.012506
-0.11529,-0.012391
-0.11475,-0.012277
-0.11421,-0.012164
-0.11368,-0.012051
-0.11314,-0.011938
-0.1126,-0.011826
-0.1126,-0.011826
-0.11207,-0.011715
-0.11153,-0.011605
-0.111,-0.011495
-0.11047,-0.011386
-0.10993,-0.011277
-0.1094,-0.011169
-0.10886,-0.011061
-0.10833,-0.010953
-0.10779,-0.010846
-0.10726,-0.01074
-0.10672,-0.010634
-0.10618,-0.010528
-0.10565,-0.010423
-0.10511,-0.010318
-0.10511,-0.010318
-0.10458,-0.010215
-0.10405,-0.010112
-0.10351,-0.010009
-0.10298,-0.0099074
-0.10245,-0.0098059
-0.10191,-0.0097049
-0.10138,-0.0096044
-0.10084,-0.0095043
-0.10031,-0.0094047
-0.099775,-0.0093056
-0.09924,-0.0092069
-0.098705,-0.0091088
-0.098169,-0.0090111
-0.097634,-0.0089139
-0.097634,-0.0089139
-0.097102,-0.0088179
-0.09657,-0.0087223
-0.096038,-0.0086273
-0.095505,-0.0085327
-0.094973,-0.0084386
-0.09444,-0.0083449
-0.093907,-0.0082518
-0.093373,-0.0081591
-0.09284,-0.0080669
-0.092306,-0.0079752
-0.091773,-0.007884
-0.091239,-0.0077933
-0.090705,-0.007703
-0.09017,-0.0076132
-0.09017,-0.0076132
-0.089639,-0.0075246
-0.089108,-0.0074364
-0.088577,-0.0073487
-0.088046,-0.0072615
-0.087514,-0.0071748
-0.086983,-0.0070885
-0.086451,-0.0070028
-0.085919,-0.0069175
-0.085387,-0.0068327
-0.084854,-0.0067484
-0.084322,-0.0066646
-0.083789,-0.0065813
-0.083256,-0.0064985
-0.082723,-0.0064161
-0.082723,-0.0064161
-0.082193,-0.0063348
-0.081663,-0.006254
-0.081133,-0.0061737
-0.080603,-0.0060938
-0.080073,-0.0060145
-0.079543,-0.0059356
-0.079012,-0.0058572
-0.078481,-0.0057794
-0.077951,-0.005702
-0.07742,-0.0056251
-0.076889,-0.0055487
-0.076357,-0.0054728
-0.075826,-0.0053973
-0.075294,-0.0053224
-0.075294,-0.0053224
-0.074766,-0.0052485
-0.074237,-0.005175
-0.073709,-0.005102
-0.07318,-0.0050295
-0.072651,-0.0049576
-0.072122,-0.0048861
-0.071593,-0.0048151
-0.071064,-0.0047446
-0.070535,-0.0046746
-0.070005,-0.0046051
-0.069476,-0.0045361
-0.068946,-0.0044676
-0.068416,-0.0043995
-0.067886,-0.004332
-0.067886,-0.004332
-0.067359,-0.0042654
-0.066832,-0.0041993
-0.066305,-0.0041337
-0.065778,-0.0040685
-0.065251,-0.0040039
-0.064723,-0.0039398
-0.064196,-0.0038762
-0.063668,-0.003813
-0.063141,-0.0037504
-0.062613,-0.0036883
-0.062085,-0.0036267
-0.061557,-0.0035655
-0.061029,-0.0035049
-0.060501,-0.0034448
-0.060501,-0.0034448
-0.059976,-0.0033855
-0.05945,-0.0033267
-0.058925,-0.0032684
-0.058399,-0.0032106
-0.057874,-0.0031534
-0.057348,-0.0030966
-0.056823,-0.0030403
-0.056297,-0.0029845
-0.055771,-0.0029293
-0.055245,-0.0028745
-0.054719,-0.0028203
-0.054193,-0.0027665
-0.053667,-0.0027133
-0.053141,-0.0026605
-0.053141,-0.0026605
-0.052618,-0.0026085
-0.052094,-0.0025571
-0.05157,-0.0025061
-0.051047,-0.0024556
-0.050523,-0.0024057
-0.049999,-0.0023562
-0.049476,-0.0023073
-0.048952,-0.0022588
-0.048428,-0.0022109
-0.047904,-0.0021635
-0.047381,-0.0021166
-0.046857,-0.0020702
-0.046333,-0.0020243
-0.045809,-0.0019789
-0.045809,-0.0019789
-0.045287,-0.0019342
-0.044766,-0.00189
-0.044244,-0.0018463
-0.043722,-0.0018031
-0.043201,-0.0017605
-0.042679,-0.0017183
-0.042158,-0.0016767
-0.041636,-0.0016355
-0.041115,-0.0015949
-0.040593,-0.0015548
-0.040071,-0.0015152
-0.03955,-0.0014761
-0.039029,-0.0014375
-0.038507,-0.0013994
-0.038507,-0.0013994
-0.037987,-0.0013619
-0.037468,-0.001325
-0.036948,-0.0012886
-0.036429,-0.0012527
-0.035909,-0.0012172
-0.03539,-0.0011823
-0.034871,-0.001148
-0.034352,-0.0011141
-0.033832,-0.0010807
-0.033313,-0.0010478
-0.032794,-0.0010155
-0.032275,-0.00098363
-0.031757,-0.0009523
-0.031238,-0.00092147
-0.031238,-0.00092147
-0.03072,-0.00089123
-0.030203,-0.00086149
-0.029686,-0.00083227
-0.029169,-0.00080356
-0.028652,-0.00077535
-0.028135,-0.00074765
-0.027618,-0.00072046
-0.027101,-0.00069378
-0.026585,-0.0006676
-0.026068,-0.00064193
-0.025552,-0.00061677
-0.025036,-0.00059211
-0.024519,-0.00056796
-0.024003,-0.00054432
-0.024003,-0.00054432
-0.023488,-0.00052122
-0.022974,-0.00049863
-0.022459,-0.00047655
-0.021944,-0.00045497
-0.02143,-0.0004339
-0.020916,-0.00041333
-0.020402,-0.00039327
-0.019888,-0.00037371
-0.019374,-0.00035466
-0.01886,-0.0003361
-0.018347,-0.00031805
-0.017833,-0.00030051
-0.01732,-0.00028346
-0.016807,-0.00026692
-0.016807,-0.00026692
-0.016295,-0.0002509
-0.015783,-0.00023537
-0.015271,-0.00022035
-0.014759,-0.00020583
-0.014247,-0.0001918
-0.013736,-0.00017828
-0.013224,-0.00016526
-0.012713,-0.00015273
-0.012203,-0.0001407
-0.011692,-0.00012917
-0.011182,-0.00011814
-0.010671,-0.0001076
-0.010161,-9.7562e-05
-0.0096514,-8.8016e-05
-0.0096514,-8.8016e-05
-0.0096004,-8.7089e-05
-0.0095495,-8.6166e-05
-0.0094985,-8.5249e-05
-0.0094475,-8.4337e-05
-0.0093966,-8.3429e-05
-0.0093456,-8.2527e-05
-0.0092947,-8.1629e-05
-0.0092437,-8.0736e-05
-0.0091928,-7.9849e-05
-0.0091418,-7.8966e-05
-0.0090909,-7.8088e-05
-0.0090399,-7.7215e-05
-0.008989,-7.6347e-05
-0.008938,-7.5484e-05
-0.008938,-7.5484e-05
-0.0088871,-7.4626e-05
-0.0088362,-7.3773e-05
-0.0087852,-7.2925e-05
-0.0087343,-7.2082e-05
-0.0086834,-7.1243e-05
-0.0086324,-7.041e-05
-0.0085815,-6.9582e-05
-0.0085306,-6.8758e-05
-0.0084797,-6.794e-05
-0.0084288,-6.7126e-05
-0.0083778,-6.6318e-05
-0.0083269,-6.5514e-05
-0.008276,-6.4715e-05
-0.0082251,-6.3921e-05
-0.0082251,-6.3921e-05
-0.0081742,-6.3132e-05
-0.0081233,-6.2349e-05
-0.0080724,-6.157e-05
-0.0080215,-6.0796e-05
-0.0079706,-6.0026e-05
-0.0079197,-5.9262e-05
-0.0078688,-5.8503e-05
-0.0078179,-5.7749e-05
-0.007767,-5.6999e-05
-0.0077162,-5.6255e-05
-0.0076653,-5.5515e-05
-0.0076144,-5.4781e-05
-0.0075635,-5.4051e-05
-0.0075126,-5.3326e-05
-0.0075126,-5.3326e-05
-0.0074618,-5.2606e-05
-0.0074109,-5.1891e-05
-0.00736,-5.1181e-05
-0.0073092,-5.0476e-05
-0.0072583,-4.9776e-05
-0.0072075,-4.9081e-05
-0.0071566,-4.8391e-05
-0.0071057,-4.7705e-05
-0.0070549,-4.7025e-05
-0.007004,-4.6349e-05
-0.0069532,-4.5679e-05
-0.0069023,-4.5013e-05
-0.0068515,-4.4352e-05
-0.0068007,-4.3696e-05
-0.0068007,-4.3696e-05
-0.0067498,-4.3045e-05
-0.006699,-4.2399e-05
-0.0066482,-4.1758e-05
-0.0065973,-4.1122e-05
-0.0065465,-4.0491e-05
-0.0064957,-3.9864e-05
-0.0064448,-3.9243e-05
-0.006394,-3.8626e-05
-0.0063432,-3.8015e-05
-0.0062924,-3.7408e-05
-0.0062416,-3.6806e-05
-0.0061908,-3.6209e-05
-0.0061399,-3.5617e-05
-0.0060891,-3.503e-05
-0.0060891,-3.503e-05
-0.0060383,-3.4448e-05
-0.0059875,-3.3871e-05
-0.0059367,-3.3298e-05
-0.0058859,-3.2731e-05
-0.0058351,-3.2168e-05
-0.0057844,-3.1611e-05
-0.0057336,-3.1058e-05
-0.0056828,-3.051e-05
-0.005632,-2.9967e-05
-0.0055812,-2.9429e-05
-0.0055304,-2.8896e-05
-0.0054796,-2.8368e-05
-0.0054289,-2.7844e-05
-0.0053781,-2.7326e-05
-0.0053781,-2.7326e-05
-0.0053273,-2.6812e-05
-0.0052766,-2.6304e-05
-0.0052258,-2.58e-05
-0.005175,-2.5301e-05
-0.0051243,-2.4807e-05
-0.0050735,-2.4318e-05
-0.0050228,-2.3834e-05
-0.004972,-2.3355e-05
-0.0049213,-2.288e-05
-0.0048705,-2.2411e-05
-0.0048198,-2.1946e-05
-0.004769,-2.1486e-05
-0.0047183,-2.1031e-05
-0.0046675,-2.0581e-05
-0.0046675,-2.0581e-05
-0.0046168,-2.0136e-05
-0.0045661,-1.9696e-05
-0.0045153,-1.9261e-05
-0.0044646,-1.8831e-05
-0.0044139,-1.8405e-05
-0.0043632,-1.7984e-05
-0.0043124,-1.7569e-05
-0.0042617,-1.7158e-05
-0.004211,-1.6752e-05
-0.0041603,-1.6351e-05
-0.0041096,-1.5954e-05
-0.0040589,-1.5563e-05
-0.0040082,-1.5177e-05
-0.0039574,-1.4795e-05
-0.0039574,-1.4795e-05
-0.0039067,-1.4418e-05
-0.003856,-1.4047e-05
-0.0038053,-1.368e-05
-0.0037547,-1.3317e-05
-0.003704,-1.296e-05
-0.0036533,-1.2608e-05
-0.0036026,-1.226e-05
-0.0035519,-1.1918e-05
-0.0035012,-1.158e-05
-0.0034505,-1.1247e-05
-0.0033999,-1.0919e-05
-0.0033492,-1.0596e-05
-0.0032985,-1.0278e-05
-0.0032478,-9.9646e-06
-0.0032478,-9.9646e-06
-0.0031972,-9.6561e-06
-0.0031465,-9.3525e-06
-0.0030958,-9.0537e-06
-0.0030452,-8.7598e-06
-0.0029945,-8.4707e-06
-0.0029439,-8.1866e-06
-0.0028932,-7.9072e-06
-0.0028426,-7.6328e-06
-0.0027919,-7.3632e-06
-0.0027413,-7.0985e-06
-0.0026906,-6.8386e-06
-0.00264,-6.5836e-06
-0.0025894,-6.3334e-06
-0.0025387,-6.0881e-06
-0.0025387,-6.0881e-06
-0.0024881,-5.8477e-06
-0.0024375,-5.6121e-06
-0.0023868,-5.3814e-06
-0.0023362,-5.1555e-06
-0.0022856,-4.9345e-06
-0.002235,-4.7183e-06
-0.0021844,-4.507e-06
-0.0021337,-4.3005e-06
-0.0020831,-4.0989e-06
-0.0020325,-3.9022e-06
-0.0019819,-3.7102e-06
-0.0019313,-3.5232e-06
-0.0018807,-3.341e-06
-0.0018301,-3.1636e-06
-0.0018301,-3.1636e-06
-0.0017795,-2.9911e-06
-0.0017289,-2.8234e-06
-0.0016783,-2.6606e-06
-0.0016277,-2.5026e-06
-0.0015771,-2.3494e-06
-0.0015265,-2.2011e-06
-0.001476,-2.0577e-06
-0.0014254,-1.919e-06
-0.0013748,-1.7853e-06
-0.0013242,-1.6563e-06
-0.0012737,-1.5322e-06
-0.0012231,-1.413e-06
-0.0011725,-1.2985e-06
-0.001122,-1.189e-06
-0.001122,-1.189e-06
-0.0010714,-1.0842e-06
-0.0010208,-9.8428e-07
-0.00097028,-8.892e-07
-0.00091972,-7.9895e-07
-0.00086917,-7.1353e-07
-0.00081862,-6.3295e-07
-0.00076807,-5.5719e-07
-0.00071753,-4.8627e-07
-0.00066698,-4.2017e-07
-0.00061644,-3.5891e-07
-0.00056591,-3.0247e-07
-0.00051537,-2.5086e-07
-0.00046484,-2.0408e-07
-0.00041431,-1.6212e-07
-0.00041431,-1.6212e-07
-0.00036378,-1.2499e-07
-0.00031326,-9.2682e-08
-0.00026273,-6.5197e-08
-0.00021221,-4.2535e-08
-0.0001617,-2.4696e-08
-0.00011118,-1.1677e-08
-6.067e-05,-3.4783e-09
-1.0161e-05,-9.94e-11
-4.0343e-05,-1.5389e-09
-9.0848e-05,-7.7959e-09
-0.00014136,-1.8871e-08
-0.00019186,-3.4765e-08
-0.00024238,-5.548e-08
-0.00029289,-8.1014e-08
-0.00029289,-8.1014e-08
-0.00034341,-1.1137e-07
-0.00039393,-1.4655e-07
-0.00044445,-1.8655e-07
-0.00049498,-2.3138e-07
-0.00054551,-2.8103e-07
-0.00059604,-3.355e-07
-0.00064657,-3.948e-07
-0.00069711,-4.5893e-07
-0.00074765,-5.2789e-07
-0.00079819,-6.0167e-07
-0.00084873,-6.8029e-07
-0.00089927,-7.6373e-07
-0.00094982,-8.52e-07
-0.0010004,-9.4511e-07
0,0
0.00099937,-9.4308e-07
0.00094892,-8.5027e-07
0.00089847,-7.6225e-07
0.00084801,-6.7905e-07
0.00079755,-6.0064e-07
0.00074709,-5.2704e-07
0.00069662,-4.5825e-07
0.00064615,-3.9426e-07
0.00059568,-3.3507e-07
0.00054521,-2.807e-07
0.00049473,-2.3113e-07
0.00044426,-1.8637e-07
0.00039378,-1.4643e-07
0.00034329,-1.1129e-07
0.00029281,-8.0963e-08
0.00029281,-8.0963e-08
0.00024232,-5.5451e-08
0.00019183,-3.4751e-08
0.00014134,-1.8865e-08
9.084e-05,-7.7943e-09
4.0341e-05,-1.5387e-09
1.016e-05,-9.9404e-11
6.0666e-05,-3.4778e-09
0.00011117,-1.1674e-08
0.00016167,-2.4687e-08
0.00021217,-4.2516e-08
0.00026266,-6.5161e-08
0.00031316,-9.262e-08
0.00036365,-1.2489e-07
0.00041414,-1.6198e-07
0.00041414,-1.6198e-07
0.00046462,-2.0388e-07
0.00051511,-2.5058e-07
0.00056559,-3.021e-07
0.00061606,-3.5843e-07
0.00066654,-4.1957e-07
0.00071701,-4.8552e-07
0.00076748,-5.5627e-07
0.00081795,-6.3183e-07
0.00086841,-7.122e-07
0.00091888,-7.9737e-07
0.00096933,-8.8734e-07
0.0010198,-9.8212e-07
0.0010702,-1.0817e-06
0.0011207,-1.1861e-06
0.0011207,-1.1861e-06
0.0011711,-1.2953e-06
0.0012216,-1.4093e-06
0.001272,-1.528e-06
0.0013225,-1.6516e-06
0.0013729,-1.78e-06
0.0014234,-1.9132e-06
0.0014738,-2.0511e-06
0.0015242,-2.1939e-06
0.0015746,-2.3415e-06
0.0016251,-2.4938e-06
0.0016755,-2.651e-06
0.0017259,-2.8129e-06
0.0017763,-2.9796e-06
0.0018268,-3.1512e-06
0.0018268,-3.1512e-06
0.0018772,-3.3275e-06
0.0019276,-3.5086e-06
0.001978,-3.6945e-06
0.0020284,-3.8852e-06
0.0020788,-4.0806e-06
0.0021292,-4.2809e-06
0.0021796,-4.4859e-06
0.00223,-4.6957e-06
0.0022804,-4.9103e-06
0.0023308,-5.1297e-06
0.0023812,-5.3538e-06
0.0024315,-5.5828e-06
0.0024819,-5.8165e-06
0.0025323,-6.055e-06
0.0025323,-6.055e-06
0.0025827,-6.2983e-06
0.002633,-6.5463e-06
0.0026834,-6.7992e-06
0.0027338,-7.0568e-06
0.0027842,-7.3192e-06
0.0028345,-7.5863e-06
0.0028849,-7.8583e-06
0.0029352,-8.135e-06
0.0029856,-8.4164e-06
0.0030359,-8.7027e-06
0.0030863,-8.9937e-06
0.0031366,-9.2895e-06
0.003187,-9.59e-06
0.0032373,-9.8953e-06
0.0032373,-9.8953e-06
0.0032877,-1.0205e-05
0.003338,-1.052e-05
0.0033883,-1.084e-05
0.0034387,-1.1164e-05
0.003489,-1.1493e-05
0.0035393,-1.1827e-05
0.0035897,-1.2166e-05
0.00364,-1.2509e-05
0.0036903,-1.2858e-05
0.0037406,-1.3211e-05
0.0037909,-1.3568e-05
0.0038412,-1.3931e-05
0.0038915,-1.4298e-05
0.0039418,-1.467e-05
0.0039418,-1.467e-05
0.0039922,-1.5047e-05
0.0040425,-1.5428e-05
0.0040927,-1.5814e-05
0.004143,-1.6205e-05
0.0041933,-1.6601e-05
0.0042436,-1.7002e-05
0.0042939,-1.7407e-05
0.0043442,-1.7817e-05
0.0043945,-1.8232e-05
0.0044448,-1.8651e-05
0.004495,-1.9075e-05
0.0045453,-1.9504e-05
0.0045956,-1.9938e-05
0.0046458,-2.0376e-05
0.0046458,-2.0376e-05
0.0046961,-2.082e-05
0.0047464,-2.1268e-05
0.0047966,-2.172e-05
0.0048469,-2.2178e-05
0.0048972,-2.264e-05
0.0049474,-2.3107e-05
0.0049977,-2.3578e-05
0.0050479,-2.4055e-05
0.0050981,-2.4536e-05
0.0051484,-2.5022e-05
0.0051986,-2.5512e-05
0.0052489,-2.6008e-05
0.0052991,-2.6508e-05
0.0053493,-2.7012e-05
0.0053493,-2.7012e-05
0.0053996,-2.7522e-05
0.0054498,-2.8036e-05
0.0055,-2.8555e-05
0.0055502,-2.9079e-05
0.0056004,-2.9607e-05
0.0056507,-3.014e-05
0.0057009,-3.0678e-05
0.0057511,-3.1221e-05
0.0058013,-3.1768e-05
0.0058515,-3.232e-05
0.0059017,-3.2877e-05
0.0059519,-3.3439e-05
0.0060021,-3.4005e-05
0.0060523,-3.4576e-05
0.0060523,-3.4576e-05
0.0061025,-3.5151e-05
0.0061527,-3.5732e-05
0.0062029,-3.6317e-05
0.006253,-3.6907e-05
0.0063032,-3.7501e-05
0.0063534,-3.81e-05
0.0064036,-3.8704e-05
0.0064537,-3.9313e-05
0.0065039,-3.9926e-05
0.0065541,-4.0544e-05
0.0066042,-4.1167e-05
0.0066544,-4.1795e-05
0.0067046,-4.2427e-05
0.0067547,-4.3064e-05
0.0067547,-4.3064e-05
0.0068049,-4.3705e-05
0.006855,-4.4352e-05
0.0069052,-4.5003e-05
0.0069553,-4.5658e-05
0.0070055,-4.6319e-05
0.0070556,-4.6984e-05
0.0071057,-4.7654e-05
0.0071559,-4.8328e-05
0.007206,-4.9008e-05
0.0072561,-4.9692e-05
0.0073063,-5.038e-05
0.0073564,-5.1073e-05
0.0074065,-5.1771e-05
0.0074566,-5.2474e-05
0.0074566,-5.2474e-05
0.0075067,-5.3182e-05
0.0075569,-5.3894e-05
0.007607,-5.461e-05
0.0076571,-5.5332e-05
0.0077072,-5.6058e-05
0.0077573,-5.6789e-05
0.0078074,-5.7525e-05
0.0078575,-5.8265e-05
0.0079076,-5.901e-05
0.0079577,-5.9759e-05
0.0080078,-6.0514e-05
0.0080578,-6.1273e-05
0.0081079,-6.2036e-05
0.008158,-6.2805e-05
0.008158,-6.2805e-05
0.0082081,-6.3578e-05
0.0082582,-6.4355e-05
0.0083082,-6.5138e-05
0.0083583,-6.5925e-05
0.0084084,-6.6717e-05
0.0084584,-6.7513e-05
0.0085085,-6.8314e-05
0.0085586,-6.912e-05
0.0086086,-6.993e-05
0.0086587,-7.0745e-05
0.0087087,-7.1565e-05
0.0087588,-7.239e-05
0.0088088,-7.3219e-05
0.0088589,-7.4052e-05
0.0088589,-7.4052e-05
0.0089089,-7.4891e-05
0.0089589,-7.5734e-05
0.009009,-7.6582e-05
0.009059,-7.7434e-05
0.009109,-7.8291e-05
0.0091591,-7.9153e-05
0.0092091,-8.002e-05
0.0092591,-8.0891e-05
0.0093091,-8.1767e-05
0.0093591,-8.2647e-05
0.0094092,-8.3532e-05
0.0094592,-8.4422e-05
0.0095092,-8.5316e-05
0.0095592,-8.6215e-05
0.0095592,-8.6215e-05
0.010059,-9.5462e-05
0.010559,-0.00010517
0.011058,-0.00011535
0.011557,-0.00012598
0.012056,-0.00013708
0.012554,-0.00014863
0.013052,-0.00016065
0.01355,-0.00017312
0.014047,-0.00018605
0.014544,-0.00019943
0.015041,-0.00021327
0.015537,-0.00022756
0.016034,-0.00024231
0.016529,-0.0002575
0.016529,-0.0002575
0.017025,-0.00027316
0.017521,-0.00028927
0.018016,-0.00030583
0.018511,-0.00032283
0.019006,-0.00034028
0.0195,-0.00035817
0.019994,-0.00037651
0.020487,-0.00039528
0.020981,-0.0004145
0.021473,-0.00043415
0.021966,-0.00045425
0.022458,-0.00047478
0.02295,-0.00049574
0.023441,-0.00051714
0.023441,-0.00051714
0.023933,-0.00053901
0.024425,-0.00056132
0.024916,-0.00058405
0.025407,-0.00060721
0.025897,-0.0006308
0.026387,-0.00065481
0.026877,-0.00067925
0.027366,-0.00070411
0.027854,-0.0007294
0.028343,-0.0007551
0.028831,-0.00078123
0.029319,-0.00080777
0.029806,-0.00083473
0.030293,-0.0008621
0.030293,-0.0008621
0.03078,-0.00088996
0.031268,-0.00091823
0.031755,-0.00094691
0.032241,-0.00097601
0.032727,-0.0010055
0.033213,-0.0010354
0.033698,-0.0010657
0.034183,-0.0010964
0.034667,-0.0011276
0.035151,-0.0011591
0.035634,-0.001191
0.036117,-0.0012233
0.0366,-0.001256
0.037082,-0.0012891
0.037082,-0.0012891
0.037566,-0.0013227
0.038049,-0.0013567
0.038531,-0.0013911
0.039013,-0.0014259
0.039495,-0.0014611
0.039976,-0.0014966
0.040456,-0.0015325
0.040937,-0.0015689
0.041416,-0.0016055
0.041896,-0.0016426
0.042375,-0.0016801
0.042853,-0.0017179
0.043331,-0.0017561
0.043808,-0.0017947
0.043808,-0.0017947
0.044287,-0.0018338
0.044766,-0.0018733
0.045244,-0.0019131
0.045721,-0.0019533
0.046198,-0.0019939
0.046675,-0.0020348
0.047151,-0.0020761
0.047627,-0.0021178
0.048102,-0.0021598
0.048576,-0.0022021
0.04905,-0.0022449
0.049524,-0.0022879
0.049997,-0.0023313
0.05047,-0.0023751
0.05047,-0.0023751
0.050945,-0.0024195
0.051419,-0.0024641
0.051892,-0.0025091
0.052365,-0.0025545
0.052837,-0.0026002
0.053309,-0.0026463
0.053781,-0.0026926
0.054252,-0.0027393
0.054722,-0.0027864
0.055192,-0.0028338
0.055661,-0.0028815
0.05613,-0.0029295
0.056599,-0.0029779
0.057067,-0.0030266
0.057067,-0.0030266
0.057536,-0.0030758
0.058006,-0.0031254
0.058475,-0.0031754
0.058943,-0.0032256
0.059411,-0.0032761
0.059878,-0.003327
0.060345,-0.0033782
0.060811,-0.0034297
0.061277,-0.0034814
0.061742,-0.0035335
0.062206,-0.003586
0.06267,-0.0036387
0.063134,-0.0036917
0.063597,-0.003745
0.063597,-0.003745
0.064062,-0.0037989
0.064527,-0.0038531
0.064991,-0.0039076
0.065455,-0.0039624
0.065918,-0.0040175
0.06638,-0.0040729
0.066842,-0.0041286
0.067304,-0.0041846
0.067765,-0.0042408
0.068225,-0.0042973
0.068685,-0.0043541
0.069144,-0.0044112
0.069603,-0.0044686
0.070061,-0.0045262
0.070061,-0.0045262
0.070522,-0.0045845
0.070982,-0.004643
0.071442,-0.0047018
0.071901,-0.0047609
0.072359,-0.0048202
0.072817,-0.0048798
0.073274,-0.0049397
0.073731,-0.0049998
0.074187,-0.0050602
0.074642,-0.0051208
0.075098,-0.0051817
0.075552,-0.0052428
0.076006,-0.0053042
0.076459,-0.0053659
0.076459,-0.0053659
0.076915,-0.0054282
0.077371,-0.0054907
0.077826,-0.0055535
0.07828,-0.0056165
0.078733,-0.0056798
0.079187,-0.0057433
0.079639,-0.005807
0.080091,-0.005871
0.080542,-0.0059352
0.080993,-0.0059996
0.081444,-0.0060642
0.081893,-0.0061291
0.082343,-0.0061942
0.082791,-0.0062596
0.082791,-0.0062596
0.083242,-0.0063256
0.083693,-0.0063918
0.084143,-0.0064582
0.084593,-0.0065249
0.085042,-0.0065917
0.08549,-0.0066588
0.085938,-0.0067261
0.086385,-0.0067936
0.086832,-0.0068613
0.087278,-0.0069292
0.087724,-0.0069973
0.088169,-0.0070655
0.088613,-0.007134
0.089057,-0.0072027
0.089057,-0.0072027
0.089504,-0.0072721
0.08995,-0.0073417
0.090395,-0.0074114
0.09084,-0.0074814
0.091284,-0.0075515
0.091728,-0.0076218
0.092171,-0.0076923
0.092614,-0.007763
0.093056,-0.0078338
0.093497,-0.0079049
0.093938,-0.0079761
0.094378,-0.0080474
0.094818,-0.008119
0.095257,-0.0081907
0.095257,-0.0081907
0.095699,-0.0082631
0.096141,-0.0083357
0.096581,-0.0084084
0.097022,-0.0084813
0.097461,-0.0085544
0.0979,-0.0086276
0.098339,-0.008701
0.098777,-0.0087745
0.099214,-0.0088482
0.099651,-0.008922
0.10009,-0.008996
0.10052,-0.0090701
0.10096,-0.0091443
0.10139,-0.0092187
0.10139,-0.0092187
0.10183,-0.0092938
0.10227,-0.0093691
0.1027,-0.0094444
0.10314,-0.0095199
0.10357,-0.0095956
0.10401,-0.0096713
0.10444,-0.0097472
0.10488,-0.0098232
0.10531,-0.0098994
0.10574,-0.0099757
0.10617,-0.010052
0.1066,-0.010129
0.10703,-0.010205
0.10746,-0.010282
0.10746,-0.010282
0.11177,-0.011061
0.11601,-0.011849
0.12021,-0.012645
0.12436,-0.013446
0.12845,-0.014251
0.1325,-0.015059
0.13651,-0.015867
0.14048,-0.016673
0.14441,-0.017476
0.1483,-0.018274
0.15215,-0.019065
0.15597,-0.019847
0.15976,-0.020619
0.16352,-0.021377
0.16352,-0.021377
0.16742,-0.022155
0.17129,-0.022911
0.17512,-0.023642
0.1789,-0.024346
0.18266,-0.02502
0.18639,-0.025661
0.19008,-0.026265
0.19376,-0.02683
0.19741,-0.02735
0.20104,-0.027823
0.20465,-0.028243
0.20825,-0.028605
0.21185,-0.028906
0.21543,-0.029137
0.21543,-0.029137
0.21898,-0.029293
0.22252,-0.029368
0.22603,-0.029357
0.22953,-0.029254
0.23301,-0.029053
0.23648,-0.028748
0.23995,-0.028333
0.24342,-0.027802
0.24688,-0.02715
0.25034,-0.026371
0.2538,-0.02546
0.25727,-0.024413
0.26074,-0.023227
0.26421,-0.021899
0.26421,-0.021899
0.26696,-0.020749
0.26967,-0.01953
0.27234,-0.018246


==> data_FS_case2_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,6.9495e-07,0.001,6.9495e-07,1
0.00094949,6.265e-07,0.00094949,6.265e-07,1
0.00089898,5.616e-07,0.00089898,5.616e-07,1
0.00084847,5.0025e-07,0.00084847,5.0025e-07,1
0.00079797,4.4245e-07,0.00079797,4.4245e-07,1
0.00074746,3.882e-07,0.00074746,3.882e-07,1
0.00069695,3.3749e-07,0.00069695,3.3749e-07,1
0.00064644,2.9034e-07,0.00064644,2.9034e-07,1
0.00059593,2.4673e-07,0.00059593,2.4673e-07,1
0.00054543,2.0667e-07,0.00054543,2.0667e-07,1
0.00049492,1.7016e-07,0.00049492,1.7016e-07,1
0.00044441,1.372e-07,0.00044441,1.372e-07,1
0.0003939,1.0778e-07,0.0003939,1.0778e-07,1
0.00034339,8.1911e-08,0.00034339,8.1911e-08,1
0.00029289,5.9586e-08,0.00029289,5.9586e-08,1
0.00029289,5.9586e-08,0.00029289,5.9586e-08,1
0.00024238,4.0806e-08,0.00024238,4.0806e-08,1
0.00019187,2.5571e-08,0.00019187,2.5571e-08,1
0.00014136,1.3881e-08,0.00014136,1.3881e-08,1
9.0855e-05,5.7352e-09,9.0855e-05,5.7352e-09,1
4.0347e-05,1.133e-09,4.0347e-05,1.133e-09,1
1.0161e-05,7.413e-11,1.0161e-05,7.413e-11,1
6.0668e-05,2.5585e-09,6.0668e-05,2.5585e-09,1
0.00011118,8.5865e-09,0.00011118,8.5865e-09,1
0.00016168,1.8159e-08,0.00016168,1.8159e-08,1
0.00021219,3.1275e-08,0.00021219,3.1275e-08,1
0.0002627,4.7936e-08,0.0002627,4.7936e-08,1
0.00031321,6.8142e-08,0.00031321,6.8142e-08,1
0.00036372,9.1894e-08,0.00036372,9.1894e-08,1
0.00041422,1.1919e-07,0.00041422,1.1919e-07,1
0.00041422,1.1919e-07,0.00041422,1.1919e-07,1
0.00046473,1.5004e-07,0.00046473,1.5004e-07,1
0.00051524,1.8443e-07,0.00051524,1.8443e-07,1
0.00056575,2.2236e-07,0.00056575,2.2236e-07,1
0.00061625,2.6385e-07,0.00061625,2.6385e-07,1
0.00066676,3.0888e-07,0.00066676,3.0888e-07,1
0.00071727,3.5746e-07,0.00071727,3.5746e-07,1
0.00076778,4.0959e-07,0.00076778,4.0959e-07,1
0.00081828,4.6527e-07,0.00081828,4.6527e-07,1
0.00086879,5.245e-07,0.00086879,5.245e-07,1
0.0009193,5.8728e-07,0.0009193,5.8728e-07,1
0.00096981,6.536e-07,0.00096981,6.536e-07,1
0.0010203,7.2348e-07,0.0010203,7.2348e-07,1
0.0010708,7.9691e-07,0.0010708,7.9691e-07,1
0.0011213,8.7389e-07,0.0011213,8.7389e-07,1
0.0011213,8.7389e-07,0.0011213,8.7389e-07,1
0.0011718,9.5442e-07,0.0011718,9.5442e-07,1
0.0012223,1.0385e-06,0.0012223,1.0385e-06,1
0.0012728,1.1261e-06,0.0012728,1.1261e-06,1
0.0013234,1.2173e-06,0.0013234,1.2173e-06,1
0.0013739,1.3121e-06,0.0013739,1.3121e-06,1
0.0014244,1.4104e-06,0.0014244,1.4104e-06,1
0.0014749,1.5122e-06,0.0014749,1.5122e-06,1
0.0015254,1.6176e-06,0.0015254,1.6176e-06,1
0.0015759,1.7266e-06,0.0015759,1.7266e-06,1
0.0016264,1.8391e-06,0.0016264,1.8391e-06,1
0.0016769,1.9552e-06,0.0016769,1.9552e-06,1
0.0017274,2.0748e-06,0.0017274,2.0748e-06,1
0.0017779,2.198e-06,0.0017779,2.198e-06,1
0.0018284,2.3247e-06,0.0018284,2.3247e-06,1
0.0018284,2.3247e-06,0.0018284,2.3247e-06,1
0.0018789,2.455e-06,0.0018789,2.455e-06,0.99999
0.0019294,2.5888e-06,0.0019294,2.5888e-06,0.99999
0.0019799,2.7262e-06,0.0019799,2.7262e-06,0.99999
0.0020305,2.8672e-06,0.0020305,2.8672e-06,0.99999
0.002081,3.0117e-06,0.002081,3.0117e-06,0.99999
0.0021315,3.1598e-06,0.0021315,3.1598e-06,0.99999
0.002182,3.3115e-06,0.002182,3.3115e-06,0.99999
0.0022325,3.4667e-06,0.0022325,3.4667e-06,0.99999
0.002283,3.6254e-06,0.002283,3.6254e-06,0.99999
0.0023335,3.7877e-06,0.0023335,3.7877e-06,0.99999
0.002384,3.9536e-06,0.002384,3.9536e-06,0.99999
0.0024345,4.1231e-06,0.0024345,4.1231e-06,0.99999
0.002485,4.2961e-06,0.002485,4.2961e-06,0.99999
0.0025355,4.4726e-06,0.0025355,4.4726e-06,0.99999
0.0025355,4.4726e-06,0.0025355,4.4726e-06,0.99999
0.002586,4.6527e-06,0.002586,4.6527e-06,0.99999
0.0026365,4.8364e-06,0.0026365,4.8364e-06,0.99999
0.002687,5.0237e-06,0.002687,5.0237e-06,0.99999
0.0027375,5.2145e-06,0.0027375,5.2145e-06,0.99999
0.002788,5.4089e-06,0.002788,5.4089e-06,0.99999
0.0028385,5.6068e-06,0.0028385,5.6068e-06,0.99999
0.0028891,5.8083e-06,0.0028891,5.8083e-06,0.99999
0.0029396,6.0134e-06,0.0029396,6.0134e-06,0.99999
0.0029901,6.222e-06,0.0029901,6.222e-06,0.99999
0.0030406,6.4342e-06,0.0030406,6.4342e-06,0.99999
0.0030911,6.65e-06,0.0030911,6.65e-06,0.99999
0.0031416,6.8693e-06,0.0031416,6.8693e-06,0.99999
0.0031921,7.0922e-06,0.0031921,7.0922e-06,0.99999
0.0032426,7.3186e-06,0.0032426,7.3186e-06,0.99998
0.0032426,7.3186e-06,0.0032426,7.3186e-06,0.99998
0.0032931,7.5487e-06,0.0032931,7.5487e-06,0.99998
0.0033436,7.7823e-06,0.0033436,7.7823e-06,0.99998
0.0033941,8.0194e-06,0.0033941,8.0194e-06,0.99998
0.0034446,8.2601e-06,0.0034446,8.2601e-06,0.99998
0.0034951,8.5044e-06,0.0034951,8.5044e-06,0.99998
0.0035456,8.7523e-06,0.0035456,8.7523e-06,0.99998
0.0035961,9.0037e-06,0.0035961,9.0037e-06,0.99998
0.0036466,9.2587e-06,0.0036466,9.2587e-06,0.99998
0.0036971,9.5173e-06,0.0036971,9.5173e-06,0.99998
0.0037476,9.7794e-06,0.0037476,9.7794e-06,0.99998
0.0037981,1.0045e-05,0.0037981,1.0045e-05,0.99998
0.0038486,1.0314e-05,0.0038486,1.0314e-05,0.99998
0.0038991,1.0587e-05,0.0038991,1.0587e-05,0.99998
0.0039496,1.0864e-05,0.0039496,1.0864e-05,0.99998
0.0039496,1.0864e-05,0.0039496,1.0864e-05,0.99998
0.0040002,1.1144e-05,0.0040002,1.1144e-05,0.99998
0.0040507,1.1427e-05,0.0040507,1.1427e-05,0.99998
0.0041012,1.1714e-05,0.0041012,1.1714e-05,0.99998
0.0041517,1.2005e-05,0.0041517,1.2005e-05,0.99998
0.0042022,1.2299e-05,0.0042022,1.2299e-05,0.99997
0.0042527,1.2597e-05,0.0042527,1.2597e-05,0.99997
0.0043032,1.2899e-05,0.0043032,1.2899e-05,0.99997
0.0043537,1.3204e-05,0.0043537,1.3204e-05,0.99997
0.0044042,1.3512e-05,0.0044042,1.3512e-05,0.99997
0.0044547,1.3824e-05,0.0044547,1.3824e-05,0.99997
0.0045052,1.414e-05,0.0045052,1.414e-05,0.99997
0.0045557,1.4459e-05,0.0045557,1.4459e-05,0.99997
0.0046062,1.4782e-05,0.0046062,1.4782e-05,0.99997
0.0046567,1.5109e-05,0.0046567,1.5109e-05,0.99997
0.0046567,1.5109e-05,0.0046567,1.5109e-05,0.99997
0.0047072,1.5439e-05,0.0047072,1.5439e-05,0.99997
0.0047577,1.5772e-05,0.0047577,1.5772e-05,0.99997
0.0048082,1.611e-05,0.0048082,1.611e-05,0.99997
0.0048587,1.645e-05,0.0048587,1.645e-05,0.99997
0.0049092,1.6795e-05,0.0049092,1.6795e-05,0.99997
0.0049597,1.7143e-05,0.0049597,1.7143e-05,0.99996
0.0050102,1.7494e-05,0.0050102,1.7494e-05,0.99996
0.0050607,1.7849e-05,0.0050607,1.7849e-05,0.99996
0.0051112,1.8208e-05,0.0051112,1.8208e-05,0.99996
0.0051617,1.857e-05,0.0051617,1.857e-05,0.99996
0.0052122,1.8936e-05,0.0052122,1.8936e-05,0.99996
0.0052627,1.9305e-05,0.0052627,1.9305e-05,0.99996
0.0053132,1.9678e-05,0.0053132,1.9678e-05,0.99996
0.0053637,2.0055e-05,0.0053637,2.0055e-05,0.99996
0.0053637,2.0055e-05,0.0053637,2.0055e-05,0.99996
0.0054142,2.0435e-05,0.0054142,2.0435e-05,0.99996
0.0054647,2.0819e-05,0.0054647,2.0819e-05,0.99996
0.0055152,2.1206e-05,0.0055152,2.1206e-05,0.99996
0.0055657,2.1597e-05,0.0055657,2.1597e-05,0.99996
0.0056162,2.1991e-05,0.0056162,2.1991e-05,0.99995
0.0056667,2.2389e-05,0.0056667,2.2389e-05,0.99995
0.0057172,2.2791e-05,0.0057172,2.2791e-05,0.99995
0.0057677,2.3196e-05,0.0057677,2.3196e-05,0.99995
0.0058182,2.3605e-05,0.0058182,2.3605e-05,0.99995
0.0058687,2.4017e-05,0.0058687,2.4017e-05,0.99995
0.0059192,2.4433e-05,0.0059192,2.4433e-05,0.99995
0.0059697,2.4853e-05,0.0059697,2.4853e-05,0.99995
0.0060202,2.5276e-05,0.0060202,2.5276e-05,0.99995
0.0060707,2.5702e-05,0.0060707,2.5702e-05,0.99995
0.0060707,2.5702e-05,0.0060707,2.5702e-05,0.99995
0.0061212,2.6133e-05,0.0061212,2.6133e-05,0.99995
0.0061717,2.6567e-05,0.0061717,2.6567e-05,0.99994
0.0062222,2.7004e-05,0.0062222,2.7004e-05,0.99994
0.0062727,2.7445e-05,0.0062727,2.7445e-05,0.99994
0.0063232,2.789e-05,0.0063232,2.789e-05,0.99994
0.0063737,2.8338e-05,0.0063737,2.8338e-05,0.99994
0.0064242,2.879e-05,0.0064242,2.879e-05,0.99994
0.0064747,2.9245e-05,0.0064747,2.9245e-05,0.99994
0.0065252,2.9704e-05,0.0065252,2.9704e-05,0.99994
0.0065757,3.0167e-05,0.0065757,3.0167e-05,0.99994
0.0066262,3.0633e-05,0.0066262,3.0633e-05,0.99994
0.0066767,3.1102e-05,0.0066767,3.1102e-05,0.99994
0.0067272,3.1576e-05,0.0067272,3.1576e-05,0.99993
0.0067777,3.2053e-05,0.0067777,3.2053e-05,0.99993
0.0067777,3.2053e-05,0.0067777,3.2053e-05,0.99993
0.0068282,3.2533e-05,0.0068282,3.2533e-05,0.99993
0.0068787,3.3017e-05,0.0068787,3.3017e-05,0.99993
0.0069292,3.3505e-05,0.0069292,3.3505e-05,0.99993
0.0069797,3.3996e-05,0.0069797,3.3996e-05,0.99993
0.0070302,3.4491e-05,0.0070302,3.4491e-05,0.99993
0.0070807,3.4989e-05,0.0070807,3.4989e-05,0.99993
0.0071312,3.5492e-05,0.0071312,3.5492e-05,0.99993
0.0071817,3.5997e-05,0.0071817,3.5997e-05,0.99993
0.0072322,3.6506e-05,0.0072322,3.6506e-05,0.99992
0.0072827,3.7019e-05,0.0072827,3.7019e-05,0.99992
0.0073332,3.7536e-05,0.0073332,3.7536e-05,0.99992
0.0073836,3.8056e-05,0.0073836,3.8056e-05,0.99992
0.0074341,3.8579e-05,0.0074341,3.8579e-05,0.99992
0.0074846,3.9106e-05,0.0074846,3.9106e-05,0.99992
0.0074846,3.9106e-05,0.0074846,3.9106e-05,0.99992
0.0075351,3.9637e-05,0.0075351,3.9637e-05,0.99992
0.0075856,4.0171e-05,0.0075856,4.0171e-05,0.99992
0.0076361,4.0709e-05,0.0076361,4.0709e-05,0.99992
0.0076866,4.1251e-05,0.0076866,4.1251e-05,0.99991
0.0077371,4.1796e-05,0.0077371,4.1796e-05,0.99991
0.0077876,4.2345e-05,0.0077876,4.2345e-05,0.99991
0.0078381,4.2897e-05,0.0078381,4.2897e-05,0.99991
0.0078886,4.3453e-05,0.0078886,4.3453e-05,0.99991
0.0079391,4.4013e-05,0.0079391,4.4013e-05,0.99991
0.0079896,4.4576e-05,0.0079896,4.4576e-05,0.99991
0.0080401,4.5142e-05,0.0080401,4.5142e-05,0.99991
0.0080906,4.5713e-05,0.0080906,4.5713e-05,0.99991
0.0081411,4.6287e-05,0.0081411,4.6287e-05,0.9999
0.0081916,4.6864e-05,0.0081916,4.6864e-05,0.9999
0.0081916,4.6864e-05,0.0081916,4.6864e-05,0.9999
0.008242,4.7445e-05,0.008242,4.7445e-05,0.9999
0.0082925,4.803e-05,0.0082925,4.803e-05,0.9999
0.008343,4.8618e-05,0.008343,4.8618e-05,0.9999
0.0083935,4.921e-05,0.0083935,4.921e-05,0.9999
0.008444,4.9806e-05,0.008444,4.9806e-05,0.9999
0.0084945,5.0405e-05,0.0084945,5.0405e-05,0.9999
0.008545,5.1007e-05,0.008545,5.1007e-05,0.99989
0.0085955,5.1614e-05,0.0085955,5.1614e-05,0.99989
0.008646,5.2224e-05,0.008646,5.2224e-05,0.99989
0.0086965,5.2837e-05,0.0086965,5.2837e-05,0.99989
0.008747,5.3454e-05,0.008747,5.3454e-05,0.99989
0.0087975,5.4075e-05,0.0087975,5.4075e-05,0.99989
0.008848,5.4699e-05,0.008848,5.4699e-05,0.99989
0.0088984,5.5327e-05,0.0088984,5.5327e-05,0.99989
0.0088984,5.5327e-05,0.0088984,5.5327e-05,0.99989
0.0089489,5.5958e-05,0.0089489,5.5958e-05,0.99988
0.0089994,5.6594e-05,0.0089994,5.6594e-05,0.99988
0.0090499,5.7232e-05,0.0090499,5.7232e-05,0.99988
0.0091004,5.7875e-05,0.0091004,5.7875e-05,0.99988
0.0091509,5.852e-05,0.0091509,5.852e-05,0.99988
0.0092014,5.917e-05,0.0092014,5.917e-05,0.99988
0.0092519,5.9823e-05,0.0092519,5.9823e-05,0.99988
0.0093024,6.048e-05,0.0093024,6.048e-05,0.99988
0.0093529,6.114e-05,0.0093529,6.114e-05,0.99987
0.0094033,6.1804e-05,0.0094033,6.1804e-05,0.99987
0.0094538,6.2471e-05,0.0094538,6.2471e-05,0.99987
0.0095043,6.3142e-05,0.0095043,6.3142e-05,0.99987
0.0095548,6.3817e-05,0.0095548,6.3817e-05,0.99987
0.0096053,6.4495e-05,0.0096053,6.4495e-05,0.99987
0.0096053,6.4495e-05,0.0096053,6.4495e-05,0.99987
0.01011,7.1477e-05,0.01011,7.1477e-05,0.99985
0.010615,7.8819e-05,0.010615,7.8819e-05,0.99984
0.01112,8.652e-05,0.01112,8.652e-05,0.99982
0.011624,9.4583e-05,0.011624,9.4583e-05,0.9998
0.012129,0.00010301,0.012129,0.00010301,0.99979
0.012634,0.00011179,0.012634,0.00011179,0.99977
0.013138,0.00012093,0.013138,0.00012093,0.99975
0.013643,0.00013044,0.013643,0.00013044,0.99973
0.014147,0.00014031,0.014147,0.00014031,0.99971
0.014651,0.00015053,0.014651,0.00015053,0.99969
0.015156,0.00016112,0.015156,0.00016112,0.99967
0.01566,0.00017208,0.01566,0.00017208,0.99965
0.016164,0.00018339,0.016164,0.00018339,0.99962
0.016668,0.00019506,0.016668,0.00019506,0.9996
0.016668,0.00019506,0.016668,0.00019506,0.9996
0.017173,0.00020711,0.017173,0.00020711,0.99957
0.017677,0.00021952,0.017677,0.00021952,0.99955
0.018182,0.00023229,0.018182,0.00023229,0.99952
0.018686,0.00024543,0.018686,0.00024543,0.9995
0.01919,0.00025892,0.01919,0.00025892,0.99947
0.019694,0.00027278,0.019694,0.00027278,0.99944
0.020198,0.000287,0.020198,0.000287,0.99941
0.020702,0.00030158,0.020702,0.00030158,0.99938
0.021205,0.00031652,0.021205,0.00031652,0.99935
0.021709,0.00033182,0.021709,0.00033182,0.99932
0.022212,0.00034749,0.022212,0.00034749,0.99929
0.022716,0.00036351,0.022716,0.00036351,0.99926
0.023219,0.0003799,0.023219,0.0003799,0.99922
0.023722,0.00039665,0.023722,0.00039665,0.99919
0.023722,0.00039665,0.023722,0.00039665,0.99919
0.024226,0.0004138,0.024226,0.0004138,0.99915
0.02473,0.0004313,0.02473,0.0004313,0.99912
0.025234,0.00044917,0.025234,0.00044917,0.99908
0.025737,0.00046739,0.025737,0.00046739,0.99904
0.026241,0.00048598,0.026241,0.00048598,0.99901
0.026744,0.00050493,0.026744,0.00050493,0.99897
0.027247,0.00052424,0.027247,0.00052424,0.99893
0.02775,0.0005439,0.02775,0.0005439,0.99889
0.028253,0.00056393,0.028253,0.00056393,0.99885
0.028756,0.00058432,0.028756,0.00058432,0.99881
0.029258,0.00060507,0.029258,0.00060507,0.99877
0.029761,0.00062618,0.029761,0.00062618,0.99872
0.030263,0.00064765,0.030263,0.00064765,0.99868
0.030765,0.00066948,0.030765,0.00066948,0.99864
0.030765,0.00066948,0.030765,0.00066948,0.99864
0.031268,0.00069173,0.031268,0.00069173,0.99859
0.031772,0.00071434,0.031772,0.00071434,0.99854
0.032274,0.0007373,0.032274,0.0007373,0.9985
0.032777,0.00076062,0.032777,0.00076062,0.99845
0.03328,0.00078431,0.03328,0.00078431,0.9984
0.033782,0.00080835,0.033782,0.00080835,0.99835
0.034284,0.00083274,0.034284,0.00083274,0.99831
0.034786,0.0008575,0.034786,0.0008575,0.99826
0.035288,0.00088261,0.035288,0.00088261,0.99821
0.03579,0.00090808,0.03579,0.00090808,0.99815
0.036291,0.00093391,0.036291,0.00093391,0.9981
0.036793,0.00096009,0.036793,0.00096009,0.99805
0.037294,0.00098663,0.037294,0.00098663,0.998
0.037795,0.0010135,0.037795,0.0010135,0.99794
0.037795,0.0010135,0.037795,0.0010135,0.99794
0.038297,0.0010409,0.038297,0.0010409,0.99789
0.038799,0.0010686,0.038799,0.0010686,0.99783
0.039301,0.0010966,0.039301,0.0010966,0.99777
0.039803,0.001125,0.039803,0.001125,0.99772
0.040305,0.0011538,0.040305,0.0011538,0.99766
0.040806,0.0011829,0.040806,0.0011829,0.9976
0.041307,0.0012124,0.041307,0.0012124,0.99754
0.041808,0.0012422,0.041808,0.0012422,0.99748
0.042309,0.0012724,0.042309,0.0012724,0.99742
0.042809,0.0013029,0.042809,0.0013029,0.99736
0.043309,0.0013338,0.043309,0.0013338,0.9973
0.043809,0.001365,0.043809,0.001365,0.99724
0.044309,0.0013966,0.044309,0.0013966,0.99717
0.044809,0.0014285,0.044809,0.0014285,0.99711
0.044809,0.0014285,0.044809,0.0014285,0.99711
0.04531,0.001461,0.04531,0.001461,0.99705
0.045811,0.0014937,0.045811,0.0014937,0.99698
0.046312,0.0015268,0.046312,0.0015268,0.99691
0.046813,0.0015603,0.046813,0.0015603,0.99685
0.047313,0.0015941,0.047313,0.0015941,0.99678
0.047813,0.0016283,0.047813,0.0016283,0.99671
0.048313,0.0016628,0.048313,0.0016628,0.99664
0.048813,0.0016976,0.048813,0.0016976,0.99657
0.049312,0.0017329,0.049312,0.0017329,0.9965
0.049812,0.0017684,0.049812,0.0017684,0.99643
0.05031,0.0018043,0.05031,0.0018043,0.99636
0.050809,0.0018405,0.050809,0.0018405,0.99629
0.051308,0.0018771,0.051308,0.0018771,0.99621
0.051806,0.0019141,0.051806,0.0019141,0.99614
0.051806,0.0019141,0.051806,0.0019141,0.99614
0.052306,0.0019515,0.052306,0.0019515,0.99607
0.052806,0.0019893,0.052806,0.0019893,0.99599
0.053306,0.0020275,0.053306,0.0020275,0.99592
0.053805,0.0020659,0.053805,0.0020659,0.99584
0.054304,0.0021048,0.054304,0.0021048,0.99576
0.054803,0.0021439,0.054803,0.0021439,0.99568
0.055302,0.0021834,0.055302,0.0021834,0.99561
0.0558,0.0022233,0.0558,0.0022233,0.99553
0.056298,0.0022635,0.056298,0.0022635,0.99545
0.056796,0.002304,0.056796,0.002304,0.99537
0.057293,0.0023449,0.057293,0.0023449,0.99529
0.05779,0.0023861,0.05779,0.0023861,0.9952
0.058287,0.0024276,0.058287,0.0024276,0.99512
0.058784,0.0024695,0.058784,0.0024695,0.99504
0.058784,0.0024695,0.058784,0.0024695,0.99504
0.059283,0.0025119,0.059283,0.0025119,0.99495
0.059782,0.0025547,0.059782,0.0025547,0.99487
0.06028,0.0025978,0.06028,0.0025978,0.99478
0.060778,0.0026413,0.060778,0.0026413,0.9947
0.061276,0.0026851,0.061276,0.0026851,0.99461
0.061773,0.0027292,0.061773,0.0027292,0.99452
0.06227,0.0027736,0.06227,0.0027736,0.99444
0.062767,0.0028184,0.062767,0.0028184,0.99435
0.063264,0.0028635,0.063264,0.0028635,0.99426
0.06376,0.002909,0.06376,0.002909,0.99417
0.064256,0.0029548,0.064256,0.0029548,0.99408
0.064751,0.0030009,0.064751,0.0030009,0.99399
0.065247,0.0030473,0.065247,0.0030473,0.9939
0.065742,0.0030941,0.065742,0.0030941,0.9938
0.065742,0.0030941,0.065742,0.0030941,0.9938
0.066239,0.0031415,0.066239,0.0031415,0.99371
0.066737,0.0031892,0.066737,0.0031892,0.99362
0.067233,0.0032372,0.067233,0.0032372,0.99352
0.06773,0.0032856,0.06773,0.0032856,0.99343
0.068226,0.0033343,0.068226,0.0033343,0.99333
0.068722,0.0033833,0.068722,0.0033833,0.99323
0.069218,0.0034326,0.069218,0.0034326,0.99314
0.069713,0.0034823,0.069713,0.0034823,0.99304
0.070208,0.0035322,0.070208,0.0035322,0.99294
0.070703,0.0035825,0.070703,0.0035825,0.99284
0.071197,0.0036332,0.071197,0.0036332,0.99274
0.071691,0.0036841,0.071691,0.0036841,0.99264
0.072185,0.0037354,0.072185,0.0037354,0.99254
0.072678,0.003787,0.072678,0.003787,0.99244
0.072678,0.003787,0.072678,0.003787,0.99244
0.073174,0.0038392,0.073174,0.0038392,0.99234
0.07367,0.0038918,0.07367,0.0038918,0.99223
0.074165,0.0039447,0.074165,0.0039447,0.99213
0.07466,0.0039979,0.07466,0.0039979,0.99202
0.075155,0.0040514,0.075155,0.0040514,0.99192
0.075649,0.0041052,0.075649,0.0041052,0.99181
0.076143,0.0041593,0.076143,0.0041593,0.99171
0.076637,0.0042138,0.076637,0.0042138,0.9916
0.07713,0.0042686,0.07713,0.0042686,0.99149
0.077623,0.0043237,0.077623,0.0043237,0.99139
0.078115,0.0043791,0.078115,0.0043791,0.99128
0.078608,0.0044348,0.078608,0.0044348,0.99117
0.0791,0.0044908,0.0791,0.0044908,0.99106
0.079591,0.0045471,0.079591,0.0045471,0.99095
0.079591,0.0045471,0.079591,0.0045471,0.99095
0.080086,0.0046042,0.080086,0.0046042,0.99084
0.08058,0.0046615,0.08058,0.0046615,0.99072
0.081074,0.0047192,0.081074,0.0047192,0.99061
0.081567,0.0047771,0.081567,0.0047771,0.9905
0.08206,0.0048354,0.08206,0.0048354,0.99038
0.082553,0.004894,0.082553,0.004894,0.99027
0.083045,0.0049528,0.083045,0.0049528,0.99015
0.083537,0.005012,0.083537,0.005012,0.99004
0.084028,0.0050715,0.084028,0.0050715,0.98992
0.08452,0.0051313,0.08452,0.0051313,0.9898
0.08501,0.0051914,0.08501,0.0051914,0.98969
0.085501,0.0052518,0.085501,0.0052518,0.98957
0.085991,0.0053125,0.085991,0.0053125,0.98945
0.086481,0.0053735,0.086481,0.0053735,0.98933
0.086481,0.0053735,0.086481,0.0053735,0.98933
0.086973,0.0054353,0.086973,0.0054353,0.98921
0.087466,0.0054973,0.087466,0.0054973,0.98909
0.087958,0.0055596,0.087958,0.0055596,0.98897
0.08845,0.0056223,0.08845,0.0056223,0.98885
0.088941,0.0056852,0.088941,0.0056852,0.98872
0.089432,0.0057485,0.089432,0.0057485,0.9886
0.089922,0.005812,0.089922,0.005812,0.98848
0.090412,0.0058758,0.090412,0.0058758,0.98835
0.090902,0.0059399,0.090902,0.0059399,0.98823
0.091392,0.0060044,0.091392,0.0060044,0.9881
0.091881,0.0060691,0.091881,0.0060691,0.98798
0.092369,0.0061341,0.092369,0.0061341,0.98785
0.092857,0.0061994,0.092857,0.0061994,0.98772
0.093345,0.006265,0.093345,0.006265,0.98759
0.093345,0.006265,0.093345,0.006265,0.98759
0.093836,0.0063314,0.093836,0.0063314,0.98747
0.094327,0.006398,0.094327,0.006398,0.98734
0.094817,0.006465,0.094817,0.006465,0.98721
0.095307,0.0065322,0.095307,0.0065322,0.98708
0.095797,0.0065997,0.095797,0.0065997,0.98694
0.096286,0.0066675,0.096286,0.0066675,0.98681
0.096774,0.0067357,0.096774,0.0067357,0.98668
0.097263,0.006804,0.097263,0.006804,0.98655
0.097751,0.0068727,0.097751,0.0068727,0.98641
0.098238,0.0069417,0.098238,0.0069417,0.98628
0.098725,0.0070109,0.098725,0.0070109,0.98615
0.099212,0.0070805,0.099212,0.0070805,0.98601
0.099698,0.0071503,0.099698,0.0071503,0.98588
0.10018,0.0072204,0.10018,0.0072204,0.98574
0.10018,0.0072204,0.10018,0.0072204,0.98574
0.10067,0.0072913,0.10067,0.0072913,0.9856
0.10116,0.0073625,0.10116,0.0073625,0.98546
0.10165,0.007434,0.10165,0.007434,0.98533
0.10214,0.0075058,0.10214,0.0075058,0.98519
0.10263,0.0075778,0.10263,0.0075778,0.98505
0.10311,0.0076501,0.10311,0.0076501,0.98491
0.1036,0.0077227,0.1036,0.0077227,0.98477
0.10409,0.0077956,0.10409,0.0077956,0.98463
0.10457,0.0078687,0.10457,0.0078687,0.98448
0.10506,0.0079422,0.10506,0.0079422,0.98434
0.10554,0.0080159,0.10554,0.0080159,0.9842
0.10603,0.0080899,0.10603,0.0080899,0.98406
0.10651,0.0081641,0.10651,0.0081641,0.98391
0.107,0.0082386,0.107,0.0082386,0.98377
0.107,0.0082386,0.107,0.0082386,0.98377
0.10748,0.008314,0.10748,0.008314,0.98362
0.10797,0.0083897,0.10797,0.0083897,0.98348
0.10846,0.0084656,0.10846,0.0084656,0.98333
0.10894,0.0085418,0.10894,0.0085418,0.98318
0.10943,0.0086183,0.10943,0.0086183,0.98304
0.10992,0.008695,0.10992,0.008695,0.98289
0.1104,0.008772,0.1104,0.008772,0.98274
0.11088,0.0088493,0.11088,0.0088493,0.98259
0.11137,0.0089268,0.11137,0.0089268,0.98244
0.11185,0.0090046,0.11185,0.0090046,0.98229
0.11234,0.0090827,0.11234,0.0090827,0.98214
0.11282,0.0091611,0.11282,0.0091611,0.98199
0.1133,0.0092397,0.1133,0.0092397,0.98184
0.11378,0.0093186,0.11378,0.0093186,0.98169
0.11378,0.0093186,0.11378,0.0093186,0.98169
0.11862,0.010128,0.11862,0.010128,0.98013
0.12341,0.010963,0.12341,0.010963,0.97853
0.12817,0.011824,0.12817,0.011824,0.97688
0.13289,0.01271,0.13289,0.01271,0.97519
0.13757,0.013621,0.13757,0.013621,0.97346
0.14222,0.014555,0.14222,0.014555,0.97168
0.14684,0.015514,0.14684,0.015514,0.96987
0.15143,0.016496,0.15143,0.016496,0.96802
0.15598,0.017503,0.15598,0.017503,0.96613
0.16051,0.018532,0.16051,0.018532,0.9642
0.16501,0.019586,0.16501,0.019586,0.96224
0.16948,0.020663,0.16948,0.020663,0.96024
0.17393,0.021764,0.17393,0.021764,0.95821
0.17836,0.022889,0.17836,0.022889,0.95614
0.17836,0.022889,0.17836,0.022889,0.95614
0.18296,0.024093,0.18296,0.024093,0.95395
0.18753,0.02532,0.18753,0.02532,0.95172
0.19206,0.026571,0.19206,0.026571,0.94947
0.19655,0.027848,0.19655,0.027848,0.9472
0.201,0.02915,0.201,0.02915,0.9449
0.20542,0.030477,0.20542,0.030477,0.94259
0.2098,0.031831,0.2098,0.031831,0.94025
0.21415,0.033216,0.21415,0.033216,0.93789
0.21847,0.034632,0.21847,0.034632,0.93552
0.22275,0.03608,0.22275,0.03608,0.93313
0.22701,0.037563,0.22701,0.037563,0.93073
0.23123,0.039087,0.23123,0.039087,0.92832
0.23542,0.04065,0.23542,0.04065,0.9259
0.23958,0.042262,0.23958,0.042262,0.92348
0.23958,0.042262,0.23958,0.042262,0.92348
0.24368,0.043907,0.24368,0.043907,0.92107
0.24772,0.045599,0.24772,0.045599,0.91868
0.25171,0.047335,0.25171,0.047335,0.9163
0.25564,0.049127,0.25564,0.049127,0.91395
0.25951,0.050973,0.25951,0.050973,0.91163
0.26332,0.052884,0.26332,0.052884,0.90934
0.26707,0.054863,0.26707,0.054863,0.90709
0.27077,0.056912,0.27077,0.056912,0.90488
0.2744,0.059047,0.2744,0.059047,0.90272
0.27796,0.061266,0.27796,0.061266,0.9006
0.28147,0.063573,0.28147,0.063573,0.89854
0.2849,0.065981,0.2849,0.065981,0.89654
0.28827,0.068489,0.28827,0.068489,0.8946
0.29157,0.071098,0.29157,0.071098,0.89272
0.29157,0.071098,0.29157,0.071098,0.89272
0.29414,0.073242,0.29414,0.073242,0.89128
0.29662,0.075413,0.29662,0.075413,0.88991
0.29902,0.077618,0.29902,0.077618,0.88859
0.30135,0.079848,0.30135,0.079848,0.88734
0.3036,0.082112,0.3036,0.082112,0.88614
0.30579,0.084392,0.30579,0.084392,0.88498
0.30792,0.086708,0.30792,0.086708,0.88388
0.30998,0.089039,0.30998,0.089039,0.88282
0.31198,0.09139,0.31198,0.09139,0.88181
0.31393,0.093765,0.31393,0.093765,0.88083
0.31589,0.09615,0.31589,0.09615,0.87988
0.31788,0.098551,0.31788,0.098551,0.87897
0.3199,0.10097,0.3199,0.10097,0.87808
0.32194,0.1034,0.32194,0.1034,0.87722
0.32194,0.1034,0.32194,0.1034,0.87722
0.32383,0.10562,0.32383,0.10562,0.87646
0.32574,0.10786,0.32574,0.10786,0.87571
0.32766,0.11009,0.32766,0.11009,0.87499
0.3296,0.11233,0.3296,0.11233,0.87427
0.33155,0.11455,0.33155,0.11455,0.87358
0.33352,0.11677,0.33352,0.11677,0.87289
0.3355,0.119,0.3355,0.119,0.87221
0.33749,0.12123,0.33749,0.12123,0.87155
0.33949,0.12345,0.33949,0.12345,0.87089
0.3415,0.12567,0.3415,0.12567,0.87024
0.34352,0.12787,0.34352,0.12787,0.86959
0.34556,0.13008,0.34556,0.13008,0.86895
0.3476,0.13228,0.3476,0.13228,0.86831
0.34965,0.13448,0.34965,0.13448,0.86767
0.34965,0.13448,0.34965,0.13448,0.86767
0.35169,0.13666,0.35169,0.13666,0.86703
0.35373,0.13883,0.35373,0.13883,0.8664
0.35578,0.14099,0.35578,0.14099,0.86577
0.35783,0.14314,0.35783,0.14314,0.86514
0.35989,0.14528,0.35989,0.14528,0.8645
0.36195,0.14741,0.36195,0.14741,0.86387
0.36401,0.14954,0.36401,0.14954,0.86323
0.36607,0.15166,0.36607,0.15166,0.86258
0.36813,0.15377,0.36813,0.15377,0.86194
0.37019,0.15588,0.37019,0.15588,0.86128
0.37225,0.15797,0.37225,0.15797,0.86063
0.3743,0.16006,0.3743,0.16006,0.85996
0.37637,0.16213,0.37637,0.16213,0.85929
0.37841,0.1642,0.37841,0.1642,0.85862
0.37841,0.1642,0.37841,0.1642,0.85862
0.38048,0.16626,0.38048,0.16626,0.85793
0.38253,0.16831,0.38253,0.16831,0.85724
0.38458,0.17035,0.38458,0.17035,0.85653
0.38661,0.17238,0.38661,0.17238,0.85583
0.38865,0.1744,0.38865,0.1744,0.85511
0.39067,0.1767,0.39067,0.1767,0.85438
0.39269,0.17957,0.39269,0.17957,0.85365
0.3947,0.18244,0.3947,0.18244,0.85291
0.39668,0.18532,0.39668,0.18532,0.85216
0.39867,0.18821,0.39867,0.18821,0.85139
0.40065,0.1911,0.40065,0.1911,0.85062
0.4026,0.19401,0.4026,0.19401,0.84984
0.40456,0.19692,0.40456,0.19692,0.84905
0.40649,0.19984,0.40649,0.19984,0.84825
0.40649,0.19984,0.40649,0.19984,0.84825
0.40843,0.20279,0.40843,0.20279,0.84743
0.41036,0.20575,0.41036,0.20575,0.8466
0.41227,0.20871,0.41227,0.20871,0.84576
0.41415,0.21168,0.41415,0.21168,0.84491
0.41603,0.21466,0.41603,0.21466,0.84405
0.41788,0.21763,0.41788,0.21763,0.84318
0.41971,0.22062,0.41971,0.22062,0.8423
0.42152,0.2236,0.42152,0.2236,0.8414
0.42333,0.2266,0.42333,0.2266,0.8405
0.42511,0.22959,0.42511,0.22959,0.83958
0.42686,0.2326,0.42686,0.2326,0.83865
0.42859,0.23561,0.42859,0.23561,0.83772
0.43031,0.23862,0.43031,0.23862,0.83677
0.43201,0.24164,0.43201,0.24164,0.8358
0.43201,0.24164,0.43201,0.24164,0.8358
0.43369,0.2447,0.43369,0.2447,0.83482
0.43535,0.24775,0.43535,0.24775,0.83383
0.43699,0.25081,0.43699,0.25081,0.83282
0.43862,0.25387,0.43862,0.25387,0.8318
0.44021,0.25693,0.44021,0.25693,0.83078
0.44177,0.26,0.44177,0.26,0.82974
0.4433,0.26306,0.4433,0.26306,0.82869
0.4448,0.26612,0.4448,0.26612,0.82763
0.4463,0.26919,0.4463,0.26919,0.82656
0.44776,0.27226,0.44776,0.27226,0.82548
0.4492,0.27533,0.4492,0.27533,0.82439
0.4506,0.2784,0.4506,0.2784,0.82328
0.45197,0.28147,0.45197,0.28147,0.82216
0.45332,0.28455,0.45332,0.28455,0.82104
0.45332,0.28455,0.45332,0.28455,0.82104
0.45466,0.28765,0.45466,0.28765,0.81989
0.45598,0.29075,0.45598,0.29075,0.81873
0.45726,0.29385,0.45726,0.29385,0.81756
0.45851,0.29694,0.45851,0.29694,0.81638
0.45973,0.30003,0.45973,0.30003,0.81519
0.46092,0.30312,0.46092,0.30312,0.814
0.46207,0.30621,0.46207,0.30621,0.81279
0.4632,0.30929,0.4632,0.30929,0.81157
0.46431,0.31237,0.46431,0.31237,0.81034
0.46539,0.31545,0.46539,0.31545,0.8091
0.46644,0.31852,0.46644,0.31852,0.80785
0.46746,0.3216,0.46746,0.3216,0.80659
0.46845,0.32467,0.46845,0.32467,0.80532
0.46941,0.32774,0.46941,0.32774,0.80404
0.46941,0.32774,0.46941,0.32774,0.80404
0.47035,0.33082,0.47035,0.33082,0.80275
0.47125,0.3339,0.47125,0.3339,0.80144
0.47212,0.33697,0.47212,0.33697,0.80012
0.47297,0.34003,0.47297,0.34003,0.7988
0.47379,0.34309,0.47379,0.34309,0.79747
0.47458,0.34614,0.47458,0.34614,0.79613
0.47535,0.34919,0.47535,0.34919,0.79478
0.47609,0.35223,0.47609,0.35223,0.79342
0.4768,0.35526,0.4768,0.35526,0.79205
0.47748,0.35829,0.47748,0.35829,0.79067
0.47813,0.36131,0.47813,0.36131,0.78929
0.47875,0.36433,0.47875,0.36433,0.78789
0.47934,0.36735,0.47934,0.36735,0.78649
0.47991,0.37035,0.47991,0.37035,0.78507
0.47991,0.37035,0.47991,0.37035,0.78507
0.48045,0.37336,0.48045,0.37336,0.78365
0.48096,0.37636,0.48096,0.37636,0.78221
0.48145,0.37935,0.48145,0.37935,0.78077
0.4819,0.38234,0.4819,0.38234,0.77932
0.48233,0.38531,0.48233,0.38531,0.77787
0.48273,0.38828,0.48273,0.38828,0.7764
0.48311,0.39124,0.48311,0.39124,0.77493
0.48346,0.39419,0.48346,0.39419,0.77345
0.48378,0.39713,0.48378,0.39713,0.77196
0.48409,0.40006,0.48409,0.40006,0.77046
0.48437,0.40299,0.48437,0.40299,0.76896
0.48463,0.40591,0.48463,0.40591,0.76744
0.48487,0.40882,0.48487,0.40882,0.76592
0.48507,0.41173,0.48507,0.41173,0.76439
0.48507,0.41173,0.48507,0.41173,0.76439
0.48526,0.41463,0.48526,0.41463,0.76285
0.48542,0.41752,0.48542,0.41752,0.7613
0.48555,0.4204,0.48555,0.4204,0.75975
0.48567,0.42327,0.48567,0.42327,0.75818
0.48576,0.42613,0.48576,0.42613,0.75661
0.48582,0.42898,0.48582,0.42898,0.75504
0.48586,0.43183,0.48586,0.43183,0.75345
0.48589,0.43466,0.48589,0.43466,0.75186
0.48588,0.43748,0.48588,0.43748,0.75026
0.48586,0.4403,0.48586,0.4403,0.74866
0.48582,0.4431,0.48582,0.4431,0.74704
0.48575,0.4459,0.48575,0.4459,0.74542
0.48566,0.44869,0.48566,0.44869,0.74379
0.48555,0.45147,0.48555,0.45147,0.74215
0.48555,0.45147,0.48555,0.45147,0.74215
0.48543,0.45425,0.48543,0.45425,0.7405
0.48528,0.45702,0.48528,0.45702,0.73884
0.48511,0.45977,0.48511,0.45977,0.73718
0.48492,0.46252,0.48492,0.46252,0.73551
0.48471,0.46525,0.48471,0.46525,0.73384
0.48448,0.46798,0.48448,0.46798,0.73215
0.48424,0.47069,0.48424,0.47069,0.73046
0.48397,0.47339,0.48397,0.47339,0.72877
0.48369,0.47609,0.48369,0.47609,0.72706
0.48338,0.47877,0.48338,0.47877,0.72535
0.48306,0.48145,0.48306,0.48145,0.72363
0.48273,0.48412,0.48273,0.48412,0.7219
0.48237,0.48678,0.48237,0.48678,0.72017
0.482,0.48943,0.482,0.48943,0.71842
0.482,0.48943,0.482,0.48943,0.71842
0.48161,0.49208,0.48161,0.49208,0.71667
0.4812,0.49471,0.4812,0.49471,0.7149
0.48077,0.49734,0.48077,0.49734,0.71314
0.48033,0.49996,0.48033,0.49996,0.71136
0.47987,0.50256,0.47987,0.50256,0.70958
0.4794,0.50516,0.4794,0.50516,0.70779
0.47891,0.50774,0.47891,0.50774,0.70599
0.47841,0.51032,0.47841,0.51032,0.70419
0.47789,0.51288,0.47789,0.51288,0.70238
0.47736,0.51544,0.47736,0.51544,0.70057
0.47681,0.51798,0.47681,0.51798,0.69874
0.47625,0.52052,0.47625,0.52052,0.69691
0.47567,0.52305,0.47567,0.52305,0.69508
0.47508,0.52556,0.47508,0.52556,0.69323


==> data_FS_case4_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,3.2852e-08,0.001,3.2852e-08,1
0.0010505,3.6287e-08,0.0010505,3.6287e-08,1
0.001101,3.9896e-08,0.001101,3.9896e-08,1
0.0011515,4.3671e-08,0.0011515,4.3671e-08,1
0.001202,4.7606e-08,0.001202,4.7606e-08,1
0.0012525,5.1702e-08,0.0012525,5.1702e-08,1
0.001303,5.5959e-08,0.001303,5.5959e-08,1
0.0013536,6.0379e-08,0.0013536,6.0379e-08,1
0.0014041,6.4962e-08,0.0014041,6.4962e-08,1
0.0014546,6.9707e-08,0.0014546,6.9707e-08,1
0.0015051,7.4615e-08,0.0015051,7.4615e-08,1
0.0015556,7.9687e-08,0.0015556,7.9687e-08,1
0.0016061,8.4922e-08,0.0016061,8.4922e-08,1
0.0016566,9.0321e-08,0.0016566,9.0321e-08,1
0.0017071,9.5885e-08,0.0017071,9.5885e-08,1
0.0017071,9.5885e-08,0.0017071,9.5885e-08,1
0.0017576,1.0177e-07,0.0017576,1.0177e-07,1
0.0018081,1.0781e-07,0.0018081,1.0781e-07,1
0.0018586,1.1403e-07,0.0018586,1.1403e-07,1
0.0019091,1.2042e-07,0.0019091,1.2042e-07,1
0.0019596,1.2696e-07,0.0019596,1.2696e-07,1
0.0020101,1.3366e-07,0.0020101,1.3366e-07,1
0.0020607,1.4051e-07,0.0020607,1.4051e-07,1
0.0021112,1.4752e-07,0.0021112,1.4752e-07,1
0.0021617,1.5469e-07,0.0021617,1.5469e-07,1
0.0022122,1.6201e-07,0.0022122,1.6201e-07,1
0.0022627,1.6949e-07,0.0022627,1.6949e-07,1
0.0023132,1.7713e-07,0.0023132,1.7713e-07,1
0.0023637,1.8493e-07,0.0023637,1.8493e-07,1
0.0024142,1.9289e-07,0.0024142,1.9289e-07,1
0.0024142,1.9289e-07,0.0024142,1.9289e-07,1
0.0024647,2.0142e-07,0.0024647,2.0142e-07,1
0.0025152,2.1016e-07,0.0025152,2.1016e-07,1
0.0025657,2.1906e-07,0.0025657,2.1906e-07,1
0.0026162,2.2811e-07,0.0026162,2.2811e-07,1
0.0026667,2.3729e-07,0.0026667,2.3729e-07,1
0.0027172,2.4662e-07,0.0027172,2.4662e-07,1
0.0027678,2.5609e-07,0.0027678,2.5609e-07,1
0.0028183,2.6571e-07,0.0028183,2.6571e-07,1
0.0028688,2.7547e-07,0.0028688,2.7547e-07,1
0.0029193,2.854e-07,0.0029193,2.854e-07,1
0.0029698,2.9548e-07,0.0029698,2.9548e-07,1
0.0030203,3.057e-07,0.0030203,3.057e-07,1
0.0030708,3.1607e-07,0.0030708,3.1607e-07,1
0.0031213,3.2658e-07,0.0031213,3.2658e-07,1
0.0031213,3.2658e-07,0.0031213,3.2658e-07,1
0.0031718,3.3831e-07,0.0031718,3.3831e-07,1
0.0032223,3.5015e-07,0.0032223,3.5015e-07,1
0.0032728,3.6212e-07,0.0032728,3.6212e-07,1
0.0033233,3.7421e-07,0.0033233,3.7421e-07,1
0.0033738,3.8641e-07,0.0033738,3.8641e-07,1
0.0034243,3.9875e-07,0.0034243,3.9875e-07,1
0.0034748,4.1128e-07,0.0034748,4.1128e-07,1
0.0035254,4.2394e-07,0.0035254,4.2394e-07,1
0.0035759,4.3673e-07,0.0035759,4.3673e-07,1
0.0036264,4.4964e-07,0.0036264,4.4964e-07,1
0.0036769,4.6267e-07,0.0036769,4.6267e-07,1
0.0037274,4.7583e-07,0.0037274,4.7583e-07,1
0.0037779,4.8912e-07,0.0037779,4.8912e-07,1
0.0038284,5.0254e-07,0.0038284,5.0254e-07,1
0.0038284,5.0254e-07,0.0038284,5.0254e-07,1
0.0038789,5.1807e-07,0.0038789,5.1807e-07,1
0.0039294,5.3368e-07,0.0039294,5.3368e-07,1
0.0039799,5.4939e-07,0.0039799,5.4939e-07,1
0.0040304,5.6518e-07,0.0040304,5.6518e-07,1
0.0040809,5.8107e-07,0.0040809,5.8107e-07,1
0.0041314,5.9705e-07,0.0041314,5.9705e-07,1
0.0041819,6.1324e-07,0.0041819,6.1324e-07,1
0.0042324,6.2954e-07,0.0042324,6.2954e-07,1
0.0042829,6.4593e-07,0.0042829,6.4593e-07,1
0.0043335,6.6243e-07,0.0043335,6.6243e-07,1
0.004384,6.7902e-07,0.004384,6.7902e-07,1
0.0044345,6.9572e-07,0.0044345,6.9572e-07,1
0.004485,7.1251e-07,0.004485,7.1251e-07,1
0.0045355,7.2942e-07,0.0045355,7.2942e-07,1
0.0045355,7.2942e-07,0.0045355,7.2942e-07,1
0.004586,7.4979e-07,0.004586,7.4979e-07,1
0.0046365,7.702e-07,0.0046365,7.702e-07,1
0.004687,7.9066e-07,0.004687,7.9066e-07,1
0.0047375,8.1117e-07,0.0047375,8.1117e-07,1
0.004788,8.3173e-07,0.004788,8.3173e-07,1
0.0048385,8.5235e-07,0.0048385,8.5235e-07,1
0.004889,8.7303e-07,0.004889,8.7303e-07,1
0.0049395,8.9376e-07,0.0049395,8.9376e-07,1
0.00499,9.1456e-07,0.00499,9.1456e-07,1
0.0050405,9.3543e-07,0.0050405,9.3543e-07,1
0.005091,9.5636e-07,0.005091,9.5636e-07,1
0.0051415,9.7737e-07,0.0051415,9.7737e-07,1
0.0051921,9.9845e-07,0.0051921,9.9845e-07,1
0.0052426,1.0197e-06,0.0052426,1.0197e-06,1
0.0052426,1.0197e-06,0.0052426,1.0197e-06,1
0.0052931,1.0463e-06,0.0052931,1.0463e-06,1
0.0053436,1.073e-06,0.0053436,1.073e-06,1
0.0053941,1.0996e-06,0.0053941,1.0996e-06,1
0.0054446,1.1263e-06,0.0054446,1.1263e-06,1
0.0054951,1.1529e-06,0.0054951,1.1529e-06,1
0.0055456,1.1795e-06,0.0055456,1.1795e-06,1
0.0055961,1.2061e-06,0.0055961,1.2061e-06,1
0.0056466,1.2328e-06,0.0056466,1.2328e-06,1
0.0056971,1.2594e-06,0.0056971,1.2594e-06,1
0.0057476,1.2861e-06,0.0057476,1.2861e-06,1
0.0057981,1.3128e-06,0.0057981,1.3128e-06,1
0.0058486,1.3395e-06,0.0058486,1.3395e-06,1
0.0058991,1.3662e-06,0.0058991,1.3662e-06,1
0.0059496,1.3929e-06,0.0059496,1.3929e-06,1
0.0059496,1.3929e-06,0.0059496,1.3929e-06,1
0.0060001,1.4275e-06,0.0060001,1.4275e-06,1
0.0060506,1.4619e-06,0.0060506,1.4619e-06,1
0.0061011,1.4963e-06,0.0061011,1.4963e-06,1
0.0061516,1.5306e-06,0.0061516,1.5306e-06,1
0.0062022,1.5648e-06,0.0062022,1.5648e-06,1
0.0062527,1.599e-06,0.0062527,1.599e-06,1
0.0063032,1.6331e-06,0.0063032,1.6331e-06,1
0.0063537,1.6672e-06,0.0063537,1.6672e-06,1
0.0064042,1.7012e-06,0.0064042,1.7012e-06,1
0.0064547,1.7352e-06,0.0064547,1.7352e-06,1
0.0065052,1.7691e-06,0.0065052,1.7691e-06,1
0.0065557,1.803e-06,0.0065557,1.803e-06,1
0.0066062,1.8369e-06,0.0066062,1.8369e-06,1
0.0066567,1.8708e-06,0.0066567,1.8708e-06,1
0.0066567,1.8708e-06,0.0066567,1.8708e-06,1
0.0067072,1.9155e-06,0.0067072,1.9155e-06,1
0.0067577,1.9601e-06,0.0067577,1.9601e-06,1
0.0068082,2.005e-06,0.0068082,2.005e-06,1
0.0068587,2.0498e-06,0.0068587,2.0498e-06,1
0.0069092,2.0943e-06,0.0069092,2.0943e-06,1
0.0069597,2.1387e-06,0.0069597,2.1387e-06,1
0.0070102,2.183e-06,0.0070102,2.183e-06,1
0.0070607,2.2271e-06,0.0070607,2.2271e-06,1
0.0071112,2.2711e-06,0.0071112,2.2711e-06,1
0.0071617,2.315e-06,0.0071617,2.315e-06,1
0.0072122,2.3587e-06,0.0072122,2.3587e-06,1
0.0072627,2.4024e-06,0.0072627,2.4024e-06,1
0.0073132,2.4459e-06,0.0073132,2.4459e-06,1
0.0073637,2.4893e-06,0.0073637,2.4893e-06,1
0.0073637,2.4893e-06,0.0073637,2.4893e-06,1
0.0074142,2.5481e-06,0.0074142,2.5481e-06,1
0.0074648,2.6067e-06,0.0074648,2.6067e-06,1
0.0075153,2.6649e-06,0.0075153,2.6649e-06,1
0.0075658,2.7229e-06,0.0075658,2.7229e-06,1
0.0076163,2.7807e-06,0.0076163,2.7807e-06,1
0.0076668,2.8382e-06,0.0076668,2.8382e-06,1
0.0077173,2.8954e-06,0.0077173,2.8954e-06,1
0.0077678,2.9524e-06,0.0077678,2.9524e-06,1
0.0078183,3.0092e-06,0.0078183,3.0092e-06,1
0.0078688,3.0657e-06,0.0078688,3.0657e-06,1
0.0079193,3.122e-06,0.0079193,3.122e-06,1
0.0079698,3.1781e-06,0.0079698,3.1781e-06,1
0.0080203,3.234e-06,0.0080203,3.234e-06,1
0.0080708,3.2897e-06,0.0080708,3.2897e-06,1
0.0080708,3.2897e-06,0.0080708,3.2897e-06,1
0.0081213,3.3663e-06,0.0081213,3.3663e-06,1
0.0081718,3.4424e-06,0.0081718,3.4424e-06,1
0.0082223,3.5182e-06,0.0082223,3.5182e-06,1
0.0082728,3.5935e-06,0.0082728,3.5935e-06,1
0.0083233,3.6684e-06,0.0083233,3.6684e-06,1
0.0083738,3.743e-06,0.0083738,3.743e-06,1
0.0084243,3.8172e-06,0.0084243,3.8172e-06,1
0.0084748,3.891e-06,0.0084748,3.891e-06,1
0.0085253,3.9644e-06,0.0085253,3.9644e-06,1.0001
0.0085758,4.0375e-06,0.0085758,4.0375e-06,1.0001
0.0086263,4.1103e-06,0.0086263,4.1103e-06,1.0001
0.0086768,4.1827e-06,0.0086768,4.1827e-06,1.0001
0.0087273,4.2548e-06,0.0087273,4.2548e-06,1.0001
0.0087778,4.3266e-06,0.0087778,4.3266e-06,1.0001
0.0087778,4.3266e-06,0.0087778,4.3266e-06,1.0001
0.0088283,4.4263e-06,0.0088283,4.4263e-06,1.0001
0.0088788,4.5254e-06,0.0088788,4.5254e-06,1.0001
0.0089293,4.624e-06,0.0089293,4.624e-06,1.0001
0.0089798,4.722e-06,0.0089798,4.722e-06,1.0001
0.0090304,4.8194e-06,0.0090304,4.8194e-06,1.0001
0.0090809,4.9163e-06,0.0090809,4.9163e-06,1.0001
0.0091314,5.0127e-06,0.0091314,5.0127e-06,1.0001
0.0091819,5.1085e-06,0.0091819,5.1085e-06,1.0001
0.0092324,5.2038e-06,0.0092324,5.2038e-06,1.0001
0.0092829,5.2986e-06,0.0092829,5.2986e-06,1.0001
0.0093334,5.3928e-06,0.0093334,5.3928e-06,1.0001
0.0093839,5.4866e-06,0.0093839,5.4866e-06,1.0001
0.0094344,5.58e-06,0.0094344,5.58e-06,1.0001
0.0094849,5.6728e-06,0.0094849,5.6728e-06,1.0001
0.0094849,5.6728e-06,0.0094849,5.6728e-06,1.0001
0.0095354,5.8031e-06,0.0095354,5.8031e-06,1.0001
0.0095859,5.9326e-06,0.0095859,5.9326e-06,1.0001
0.0096364,6.0613e-06,0.0096364,6.0613e-06,1.0001
0.0096869,6.1892e-06,0.0096869,6.1892e-06,1.0001
0.0097374,6.3163e-06,0.0097374,6.3163e-06,1.0001
0.0097879,6.4426e-06,0.0097879,6.4426e-06,1.0001
0.0098384,6.5683e-06,0.0098384,6.5683e-06,1.0001
0.0098889,6.6932e-06,0.0098889,6.6932e-06,1.0001
0.0099394,6.8173e-06,0.0099394,6.8173e-06,1.0001
0.0099899,6.9408e-06,0.0099899,6.9408e-06,1.0001
0.01004,7.0635e-06,0.01004,7.0635e-06,1.0001
0.010091,7.1856e-06,0.010091,7.1856e-06,1.0001
0.010141,7.307e-06,0.010141,7.307e-06,1.0001
0.010192,7.4278e-06,0.010192,7.4278e-06,1.0001
0.010192,7.4278e-06,0.010192,7.4278e-06,1.0001
0.010242,7.4175e-06,0.010242,7.4175e-06,1.0001
0.010293,7.408e-06,0.010293,7.408e-06,1.0001
0.010343,7.3993e-06,0.010343,7.3993e-06,1.0001
0.010394,7.3913e-06,0.010394,7.3913e-06,1.0001
0.010444,7.384e-06,0.010444,7.384e-06,1.0001
0.010495,7.3775e-06,0.010495,7.3775e-06,1.0001
0.010545,7.3717e-06,0.010545,7.3717e-06,1.0001
0.010596,7.3665e-06,0.010596,7.3665e-06,1.0001
0.010646,7.3621e-06,0.010646,7.3621e-06,1.0001
0.010697,7.3584e-06,0.010697,7.3584e-06,1.0001
0.010747,7.3553e-06,0.010747,7.3553e-06,1.0001
0.010798,7.3529e-06,0.010798,7.3529e-06,1.0001
0.010848,7.3512e-06,0.010848,7.3512e-06,1.0001
0.010899,7.3501e-06,0.010899,7.3501e-06,1.0001
0.010899,7.3501e-06,0.010899,7.3501e-06,1.0001
0.010949,7.4964e-06,0.010949,7.4964e-06,1.0001
0.011,7.6419e-06,0.011,7.6419e-06,1.0001
0.01105,7.7866e-06,0.01105,7.7866e-06,1.0001
0.011101,7.9306e-06,0.011101,7.9306e-06,1.0001
0.011151,8.0738e-06,0.011151,8.0738e-06,1.0001
0.011202,8.2163e-06,0.011202,8.2163e-06,1.0001
0.011252,8.358e-06,0.011252,8.358e-06,1.0001
0.011303,8.499e-06,0.011303,8.499e-06,1.0001
0.011353,8.6394e-06,0.011353,8.6394e-06,1.0001
0.011404,8.779e-06,0.011404,8.779e-06,1.0001
0.011454,8.918e-06,0.011454,8.918e-06,1.0001
0.011505,9.0562e-06,0.011505,9.0562e-06,1.0001
0.011555,9.1938e-06,0.011555,9.1938e-06,1.0001
0.011606,9.3308e-06,0.011606,9.3308e-06,1.0001
0.011606,9.3308e-06,0.011606,9.3308e-06,1.0001
0.012111,9.2714e-06,0.012111,9.2714e-06,1.0001
0.012616,9.2779e-06,0.012616,9.2779e-06,1.0001
0.013121,9.3426e-06,0.013121,9.3426e-06,1.0001
0.013626,9.4594e-06,0.013626,9.4594e-06,1.0001
0.014131,9.623e-06,0.014131,9.623e-06,1.0001
0.014635,9.8294e-06,0.014635,9.8294e-06,1.0001
0.01514,1.0075e-05,0.01514,1.0075e-05,1.0002
0.015645,1.0361e-05,0.015645,1.0361e-05,1.0002
0.01615,1.0687e-05,0.01615,1.0687e-05,1.0002
0.016655,1.1044e-05,0.016655,1.1044e-05,1.0002
0.017159,1.1431e-05,0.017159,1.1431e-05,1.0002
0.017664,1.1846e-05,0.017664,1.1846e-05,1.0002
0.018169,1.2287e-05,0.018169,1.2287e-05,1.0002
0.018673,1.2765e-05,0.018673,1.2765e-05,1.0002
0.018673,1.2765e-05,0.018673,1.2765e-05,1.0002
0.019178,1.3676e-05,0.019178,1.3676e-05,1.0003
0.019683,1.4597e-05,0.019683,1.4597e-05,1.0003
0.020188,1.5519e-05,0.020188,1.5519e-05,1.0003
0.020692,1.6444e-05,0.020692,1.6444e-05,1.0003
0.021197,1.7372e-05,0.021197,1.7372e-05,1.0003
0.021702,1.8304e-05,0.021702,1.8304e-05,1.0003
0.022206,1.9241e-05,0.022206,1.9241e-05,1.0003
0.022711,2.0184e-05,0.022711,2.0184e-05,1.0004
0.023215,2.1132e-05,0.023215,2.1132e-05,1.0004
0.02372,2.2087e-05,0.02372,2.2087e-05,1.0004
0.024224,2.3049e-05,0.024224,2.3049e-05,1.0004
0.024729,2.4019e-05,0.024729,2.4019e-05,1.0004
0.025233,2.4997e-05,0.025233,2.4997e-05,1.0004
0.025738,2.5983e-05,0.025738,2.5983e-05,1.0005
0.025738,2.5983e-05,0.025738,2.5983e-05,1.0005
0.026242,2.7471e-05,0.026242,2.7471e-05,1.0005
0.026747,2.8951e-05,0.026747,2.8951e-05,1.0005
0.027251,3.0425e-05,0.027251,3.0425e-05,1.0005
0.027756,3.1893e-05,0.027756,3.1893e-05,1.0005
0.02826,3.3357e-05,0.02826,3.3357e-05,1.0006
0.028764,3.4818e-05,0.028764,3.4818e-05,1.0006
0.029269,3.6276e-05,0.029269,3.6276e-05,1.0006
0.029773,3.7733e-05,0.029773,3.7733e-05,1.0006
0.030277,3.9189e-05,0.030277,3.9189e-05,1.0006
0.030781,4.0646e-05,0.030781,4.0646e-05,1.0007
0.031286,4.2106e-05,0.031286,4.2106e-05,1.0007
0.03179,4.3567e-05,0.03179,4.3567e-05,1.0007
0.032294,4.5029e-05,0.032294,4.5029e-05,1.0007
0.032798,4.6493e-05,0.032798,4.6493e-05,1.0007
0.032798,4.6493e-05,0.032798,4.6493e-05,1.0007
0.033302,4.712e-05,0.033302,4.712e-05,1.0008
0.033806,4.7792e-05,0.033806,4.7792e-05,1.0008
0.03431,4.8495e-05,0.03431,4.8495e-05,1.0008
0.034814,4.923e-05,0.034814,4.923e-05,1.0008
0.035318,4.9995e-05,0.035318,4.9995e-05,1.0009
0.035822,5.0789e-05,0.035822,5.0789e-05,1.0009
0.036326,5.1613e-05,0.036326,5.1613e-05,1.0009
0.03683,5.2464e-05,0.03683,5.2464e-05,1.0009
0.037334,5.3343e-05,0.037334,5.3343e-05,1.001
0.037838,5.4248e-05,0.037838,5.4248e-05,1.001
0.038341,5.518e-05,0.038341,5.518e-05,1.001
0.038845,5.6137e-05,0.038845,5.6137e-05,1.001
0.039348,5.7134e-05,0.039348,5.7134e-05,1.0011
0.039852,5.8167e-05,0.039852,5.8167e-05,1.0011
0.039852,5.8167e-05,0.039852,5.8167e-05,1.0011
0.040356,5.9225e-05,0.040356,5.9225e-05,1.0011
0.04086,6.0307e-05,0.04086,6.0307e-05,1.0012
0.041364,6.1411e-05,0.041364,6.1411e-05,1.0012
0.041867,6.2538e-05,0.041867,6.2538e-05,1.0012
0.042371,6.3688e-05,0.042371,6.3688e-05,1.0012
0.042874,6.486e-05,0.042874,6.486e-05,1.0013
0.043378,6.6053e-05,0.043378,6.6053e-05,1.0013
0.043881,6.7278e-05,0.043881,6.7278e-05,1.0013
0.044385,6.8541e-05,0.044385,6.8541e-05,1.0014
0.044888,6.9824e-05,0.044888,6.9824e-05,1.0014
0.045391,7.1128e-05,0.045391,7.1128e-05,1.0014
0.045894,7.2452e-05,0.045894,7.2452e-05,1.0015
0.046397,7.3796e-05,0.046397,7.3796e-05,1.0015
0.0469,7.516e-05,0.0469,7.516e-05,1.0015
0.0469,7.516e-05,0.0469,7.516e-05,1.0015
0.047404,7.6545e-05,0.047404,7.6545e-05,1.0016
0.047907,7.7963e-05,0.047907,7.7963e-05,1.0016
0.048411,7.9414e-05,0.048411,7.9414e-05,1.0016
0.048914,8.0883e-05,0.048914,8.0883e-05,1.0017
0.049417,8.2371e-05,0.049417,8.2371e-05,1.0017
0.04992,8.3877e-05,0.04992,8.3877e-05,1.0017
0.050423,8.5402e-05,0.050423,8.5402e-05,1.0018
0.050926,8.6946e-05,0.050926,8.6946e-05,1.0018
0.051429,8.8514e-05,0.051429,8.8514e-05,1.0018
0.051931,9.0119e-05,0.051931,9.0119e-05,1.0019
0.052434,9.1742e-05,0.052434,9.1742e-05,1.0019
0.052937,9.3383e-05,0.052937,9.3383e-05,1.0019
0.053439,9.5041e-05,0.053439,9.5041e-05,1.002
0.053941,9.6717e-05,0.053941,9.6717e-05,1.002
0.053941,9.6717e-05,0.053941,9.6717e-05,1.002
0.054444,9.8413e-05,0.054444,9.8413e-05,1.0021
0.054947,0.00010013,0.054947,0.00010013,1.0021
0.05545,0.00010189,0.05545,0.00010189,1.0021
0.055953,0.00010366,0.055953,0.00010366,1.0022
0.056456,0.00010545,0.056456,0.00010545,1.0022
0.056958,0.00010725,0.056958,0.00010725,1.0023
0.057461,0.00010907,0.057461,0.00010907,1.0023
0.057963,0.00011091,0.057963,0.00011091,1.0023
0.058465,0.00011277,0.058465,0.00011277,1.0024
0.058967,0.00011467,0.058967,0.00011467,1.0024
0.059469,0.00011658,0.059469,0.00011658,1.0025
0.059971,0.00011851,0.059971,0.00011851,1.0025
0.060473,0.00012045,0.060473,0.00012045,1.0025
0.060975,0.00012241,0.060975,0.00012241,1.0026
0.060975,0.00012241,0.060975,0.00012241,1.0026
0.061477,0.00012439,0.061477,0.00012439,1.0026
0.06198,0.00012639,0.06198,0.00012639,1.0027
0.062482,0.00012841,0.062482,0.00012841,1.0027
0.062984,0.00013046,0.062984,0.00013046,1.0028
0.063486,0.00013252,0.063486,0.00013252,1.0028
0.063988,0.00013461,0.063988,0.00013461,1.0028
0.06449,0.0001367,0.06449,0.0001367,1.0029
0.064991,0.00013882,0.064991,0.00013882,1.0029
0.065493,0.00014095,0.065493,0.00014095,1.003
0.065994,0.00014309,0.065994,0.00014309,1.003
0.066496,0.00014526,0.066496,0.00014526,1.0031
0.066997,0.00014744,0.066997,0.00014744,1.0031
0.067498,0.00014965,0.067498,0.00014965,1.0032
0.067999,0.00015188,0.067999,0.00015188,1.0032
0.067999,0.00015188,0.067999,0.00015188,1.0032
0.068501,0.00015412,0.068501,0.00015412,1.0033
0.069003,0.00015638,0.069003,0.00015638,1.0033
0.069504,0.00015866,0.069504,0.00015866,1.0034
0.070006,0.00016096,0.070006,0.00016096,1.0034
0.070507,0.00016327,0.070507,0.00016327,1.0034
0.071008,0.00016559,0.071008,0.00016559,1.0035
0.07151,0.00016794,0.07151,0.00016794,1.0035
0.072011,0.0001703,0.072011,0.0001703,1.0036
0.072511,0.00017267,0.072511,0.00017267,1.0036
0.073012,0.00017506,0.073012,0.00017506,1.0037
0.073513,0.00017748,0.073513,0.00017748,1.0037
0.074013,0.00017992,0.074013,0.00017992,1.0038
0.074514,0.00018237,0.074514,0.00018237,1.0039
0.075014,0.00018483,0.075014,0.00018483,1.0039
0.075014,0.00018483,0.075014,0.00018483,1.0039
0.075515,0.00018732,0.075515,0.00018732,1.004
0.076016,0.00018982,0.076016,0.00018982,1.004
0.076517,0.00019234,0.076517,0.00019234,1.0041
0.077018,0.00019487,0.077018,0.00019487,1.0041
0.077518,0.00019742,0.077518,0.00019742,1.0042
0.078019,0.00019999,0.078019,0.00019999,1.0042
0.078519,0.00020257,0.078519,0.00020257,1.0043
0.079019,0.00020517,0.079019,0.00020517,1.0043
0.07952,0.00020778,0.07952,0.00020778,1.0044
0.080019,0.00021041,0.080019,0.00021041,1.0044
0.080519,0.00021305,0.080519,0.00021305,1.0045
0.081019,0.00021571,0.081019,0.00021571,1.0046
0.081518,0.00021839,0.081518,0.00021839,1.0046
0.082018,0.00022108,0.082018,0.00022108,1.0047
0.082018,0.00022108,0.082018,0.00022108,1.0047
0.082518,0.00022379,0.082518,0.00022379,1.0047
0.083019,0.00022653,0.083019,0.00022653,1.0048
0.083519,0.00022928,0.083519,0.00022928,1.0048
0.084019,0.00023205,0.084019,0.00023205,1.0049
0.084519,0.00023483,0.084519,0.00023483,1.005
0.085018,0.00023763,0.085018,0.00023763,1.005
0.085518,0.00024045,0.085518,0.00024045,1.0051
0.086017,0.00024328,0.086017,0.00024328,1.0051
0.086517,0.00024612,0.086517,0.00024612,1.0052
0.087016,0.00024898,0.087016,0.00024898,1.0052
0.087515,0.00025186,0.087515,0.00025186,1.0053
0.088013,0.00025475,0.088013,0.00025475,1.0054
0.088512,0.00025766,0.088512,0.00025766,1.0054
0.089011,0.00026058,0.089011,0.00026058,1.0055
0.089011,0.00026058,0.089011,0.00026058,1.0055
0.08951,0.00026353,0.08951,0.00026353,1.0056
0.09001,0.00026649,0.09001,0.00026649,1.0056
0.090509,0.00026947,0.090509,0.00026947,1.0057
0.091008,0.00027246,0.091008,0.00027246,1.0057
0.091507,0.00027547,0.091507,0.00027547,1.0058
0.092006,0.00027849,0.092006,0.00027849,1.0059
0.092505,0.00028153,0.092505,0.00028153,1.0059
0.093003,0.00028458,0.093003,0.00028458,1.006
0.093502,0.00028765,0.093502,0.00028765,1.0061
0.094,0.00029074,0.094,0.00029074,1.0061
0.094498,0.00029384,0.094498,0.00029384,1.0062
0.094996,0.00029695,0.094996,0.00029695,1.0063
0.095494,0.00030008,0.095494,0.00030008,1.0063
0.095991,0.00030323,0.095991,0.00030323,1.0064
0.095991,0.00030323,0.095991,0.00030323,1.0064
0.09649,0.0003064,0.09649,0.0003064,1.0064
0.096989,0.00030958,0.096989,0.00030958,1.0065
0.097487,0.00031278,0.097487,0.00031278,1.0066
0.097985,0.000316,0.097985,0.000316,1.0066
0.098483,0.00031923,0.098483,0.00031923,1.0067
0.098981,0.00032248,0.098981,0.00032248,1.0068
0.099479,0.00032574,0.099479,0.00032574,1.0069
0.099977,0.00032902,0.099977,0.00032902,1.0069
0.10047,0.00033231,0.10047,0.00033231,1.007
0.10097,0.00033561,0.10097,0.00033561,1.0071
0.10147,0.00033894,0.10147,0.00033894,1.0071
0.10197,0.00034227,0.10197,0.00034227,1.0072
0.10246,0.00034563,0.10246,0.00034563,1.0073
0.10296,0.00034899,0.10296,0.00034899,1.0073
0.10296,0.00034899,0.10296,0.00034899,1.0073
0.10346,0.00035239,0.10346,0.00035239,1.0074
0.10395,0.00035579,0.10395,0.00035579,1.0075
0.10445,0.00035922,0.10445,0.00035922,1.0076
0.10495,0.00036265,0.10495,0.00036265,1.0076
0.10545,0.00036611,0.10545,0.00036611,1.0077
0.10594,0.00036957,0.10594,0.00036957,1.0078
0.10644,0.00037306,0.10644,0.00037306,1.0078
0.10694,0.00037656,0.10694,0.00037656,1.0079
0.10743,0.00038007,0.10743,0.00038007,1.008
0.10793,0.0003836,0.10793,0.0003836,1.0081
0.10843,0.00038715,0.10843,0.00038715,1.0081
0.10892,0.00039071,0.10892,0.00039071,1.0082
0.10942,0.00039429,0.10942,0.00039429,1.0083
0.10991,0.00039788,0.10991,0.00039788,1.0084
0.10991,0.00039788,0.10991,0.00039788,1.0084
0.11041,0.00040149,0.11041,0.00040149,1.0084
0.11091,0.00040513,0.11091,0.00040513,1.0085
0.1114,0.00040877,0.1114,0.00040877,1.0086
0.1119,0.00041243,0.1119,0.00041243,1.0087
0.1124,0.00041611,0.1124,0.00041611,1.0087
0.11289,0.0004198,0.11289,0.0004198,1.0088
0.11339,0.00042351,0.11339,0.00042351,1.0089
0.11388,0.00042723,0.11388,0.00042723,1.009
0.11438,0.00043097,0.11438,0.00043097,1.009
0.11487,0.00043472,0.11487,0.00043472,1.0091
0.11537,0.00043848,0.11537,0.00043848,1.0092
0.11586,0.00044226,0.11586,0.00044226,1.0093
0.11636,0.00044606,0.11636,0.00044606,1.0094
0.11685,0.00044987,0.11685,0.00044987,1.0094
0.11685,0.00044987,0.11685,0.00044987,1.0094
0.1218,0.00048889,0.1218,0.00048889,1.0103
0.12673,0.00052937,0.12673,0.00052937,1.0111
0.13164,0.00057129,0.13164,0.00057129,1.012
0.13653,0.00061463,0.13653,0.00061463,1.0129
0.14141,0.00065937,0.14141,0.00065937,1.0138
0.14626,0.0007055,0.14626,0.0007055,1.0147
0.15109,0.000753,0.15109,0.000753,1.0157
0.15591,0.00080185,0.15591,0.00080185,1.0167
0.1607,0.00085203,0.1607,0.00085203,1.0178
0.16548,0.00090354,0.16548,0.00090354,1.0188
0.17023,0.00095634,0.17023,0.00095634,1.0199
0.17497,0.0010104,0.17497,0.0010104,1.021
0.17969,0.0010658,0.17969,0.0010658,1.0222
0.18439,0.0011224,0.18439,0.0011224,1.0233
0.18439,0.0011224,0.18439,0.0011224,1.0233
0.18921,0.001182,0.18921,0.001182,1.0245
0.19401,0.0012428,0.19401,0.0012428,1.0258
0.19878,0.0013049,0.19878,0.0013049,1.027
0.20352,0.0013681,0.20352,0.0013681,1.0283
0.20824,0.0014324,0.20824,0.0014324,1.0296
0.21294,0.001498,0.21294,0.001498,1.031
0.21761,0.0015646,0.21761,0.0015646,1.0323
0.22226,0.0016324,0.22226,0.0016324,1.0337
0.22688,0.0017012,0.22688,0.0017012,1.0351
0.23148,0.0017712,0.23148,0.0017712,1.0365
0.23606,0.0018422,0.23606,0.0018422,1.0379
0.24062,0.0019142,0.24062,0.0019142,1.0393
0.24515,0.0019873,0.24515,0.0019873,1.0408
0.24966,0.0020613,0.24966,0.0020613,1.0423
0.24966,0.0020613,0.24966,0.0020613,1.0423
0.25432,0.0021393,0.25432,0.0021393,1.0438
0.25895,0.0022183,0.25895,0.0022183,1.0454
0.26356,0.0022982,0.26356,0.0022982,1.047
0.26814,0.0023791,0.26814,0.0023791,1.0486
0.27269,0.0024609,0.27269,0.0024609,1.0502
0.27722,0.0025437,0.27722,0.0025437,1.0518
0.28172,0.0026274,0.28172,0.0026274,1.0535
0.2862,0.002712,0.2862,0.002712,1.0551
0.29065,0.0027974,0.29065,0.0027974,1.0568
0.29508,0.0028838,0.29508,0.0028838,1.0585
0.29948,0.0029709,0.29948,0.0029709,1.0602
0.30387,0.003059,0.30387,0.003059,1.0619
0.30822,0.0031478,0.30822,0.0031478,1.0637
0.31256,0.0032375,0.31256,0.0032375,1.0654
0.31256,0.0032375,0.31256,0.0032375,1.0654
0.31704,0.0033316,0.31704,0.0033316,1.0672
0.32149,0.0034264,0.32149,0.0034264,1.069
0.32592,0.0035221,0.32592,0.0035221,1.0709
0.33033,0.0036186,0.33033,0.0036186,1.0727
0.33471,0.0037158,0.33471,0.0037158,1.0746
0.33906,0.0038137,0.33906,0.0038137,1.0765
0.34339,0.0039124,0.34339,0.0039124,1.0784
0.3477,0.0040119,0.3477,0.0040119,1.0802
0.35198,0.004112,0.35198,0.004112,1.0821
0.35624,0.0042128,0.35624,0.0042128,1.0841
0.36047,0.0043144,0.36047,0.0043144,1.086
0.36468,0.0044166,0.36468,0.0044166,1.0879
0.36888,0.0045195,0.36888,0.0045195,1.0898
0.37304,0.0046231,0.37304,0.0046231,1.0918
0.37304,0.0046231,0.37304,0.0046231,1.0918
0.37734,0.0047311,0.37734,0.0047311,1.0938
0.38162,0.0048399,0.38162,0.0048399,1.0958
0.38587,0.0049493,0.38587,0.0049493,1.0979
0.3901,0.0050593,0.3901,0.0050593,1.0999
0.3943,0.0051699,0.3943,0.0051699,1.102
0.39848,0.0052812,0.39848,0.0052812,1.104
0.40264,0.0053931,0.40264,0.0053931,1.1061
0.40678,0.0055055,0.40678,0.0055055,1.1081
0.41089,0.0056186,0.41089,0.0056186,1.1102
0.41499,0.0057322,0.41499,0.0057322,1.1123
0.41906,0.0058464,0.41906,0.0058464,1.1144
0.42311,0.0059612,0.42311,0.0059612,1.1165
0.42714,0.0060765,0.42714,0.0060765,1.1186
0.43115,0.0061924,0.43115,0.0061924,1.1207
0.43115,0.0061924,0.43115,0.0061924,1.1207
0.43527,0.0063126,0.43527,0.0063126,1.1228
0.43936,0.0064334,0.43936,0.0064334,1.125
0.44344,0.0065548,0.44344,0.0065548,1.1272
0.4475,0.0066766,0.4475,0.0066766,1.1294
0.45153,0.006799,0.45153,0.006799,1.1316
0.45554,0.0069219,0.45554,0.0069219,1.1337
0.45954,0.0070453,0.45954,0.0070453,1.1359
0.46351,0.0071692,0.46351,0.0071692,1.1381
0.46746,0.0072936,0.46746,0.0072936,1.1403
0.4714,0.0074185,0.4714,0.0074185,1.1425
0.47531,0.0075438,0.47531,0.0075438,1.1447
0.47921,0.0076697,0.47921,0.0076697,1.1469
0.48308,0.007796,0.48308,0.007796,1.1492
0.48694,0.0079227,0.48694,0.0079227,1.1514
0.48694,0.0079227,0.48694,0.0079227,1.1514
0.49089,0.0080536,0.49089,0.0080536,1.1536
0.49482,0.0081849,0.49482,0.0081849,1.1559
0.49873,0.0083167,0.49873,0.0083167,1.1582
0.50262,0.0084489,0.50262,0.0084489,1.1605
0.50649,0.0085816,0.50649,0.0085816,1.1628
0.51034,0.0087147,0.51034,0.0087147,1.1651
0.51418,0.0088482,0.51418,0.0088482,1.1673
0.51799,0.0089822,0.51799,0.0089822,1.1696
0.52179,0.0091166,0.52179,0.0091166,1.1719
0.52557,0.0092514,0.52557,0.0092514,1.1742
0.52934,0.0093866,0.52934,0.0093866,1.1765
0.53309,0.0095222,0.53309,0.0095222,1.1788
0.53682,0.0096582,0.53682,0.0096582,1.1811
0.54053,0.0097947,0.54053,0.0097947,1.1834
0.54053,0.0097947,0.54053,0.0097947,1.1834
0.54432,0.0099348,0.54432,0.0099348,1.1857
0.54809,0.010075,0.54809,0.010075,1.1881
0.55184,0.010216,0.55184,0.010216,1.1904
0.55557,0.010358,0.55557,0.010358,1.1928
0.55929,0.010499,0.55929,0.010499,1.1951
0.56299,0.010642,0.56299,0.010642,1.1975
0.56668,0.010784,0.56668,0.010784,1.1998
0.57035,0.010927,0.57035,0.010927,1.2022
0.574,0.01107,0.574,0.01107,1.2045
0.57764,0.011214,0.57764,0.011214,1.2069
0.58127,0.011358,0.58127,0.011358,1.2092
0.58487,0.011502,0.58487,0.011502,1.2116
0.58847,0.011647,0.58847,0.011647,1.2139
0.59204,0.011792,0.59204,0.011792,1.2163
0.59204,0.011792,0.59204,0.011792,1.2163
0.59568,0.01194,0.59568,0.01194,1.2187
0.5993,0.012089,0.5993,0.012089,1.2211
0.60291,0.012238,0.60291,0.012238,1.2235
0.6065,0.012388,0.6065,0.012388,1.2258
0.61007,0.012537,0.61007,0.012537,1.2282
0.61363,0.012688,0.61363,0.012688,1.2306
0.61718,0.012838,0.61718,0.012838,1.233
0.62071,0.012989,0.62071,0.012989,1.2354
0.62423,0.01314,0.62423,0.01314,1.2378
0.62773,0.013291,0.62773,0.013291,1.2402
0.63123,0.013443,0.63123,0.013443,1.2426
0.6347,0.013595,0.6347,0.013595,1.2449
0.63816,0.013748,0.63816,0.013748,1.2473
0.64161,0.013901,0.64161,0.013901,1.2497
0.64161,0.013901,0.64161,0.013901,1.2497
0.64209,0.013922,0.64209,0.013922,1.25
0.64256,0.013943,0.64256,0.013943,1.2504
0.64304,0.013964,0.64304,0.013964,1.2507
0.64351,0.013985,0.64351,0.013985,1.251
0.64398,0.014006,0.64398,0.014006,1.2513
0.64446,0.014027,0.64446,0.014027,1.2517
0.64493,0.014048,0.64493,0.014048,1.252
0.6454,0.014069,0.6454,0.014069,1.2523
0.64587,0.014091,0.64587,0.014091,1.2527
0.64635,0.014112,0.64635,0.014112,1.253
0.64682,0.014133,0.64682,0.014133,1.2533
0.64729,0.014154,0.64729,0.014154,1.2536
0.64776,0.014175,0.64776,0.014175,1.254
0.64823,0.014196,0.64823,0.014196,1.2543
0.64823,0.014196,0.64823,0.014196,1.2543
0.64844,0.014206,0.64844,0.014206,1.2544
0.64865,0.014215,0.64865,0.014215,1.2546
0.64886,0.014224,0.64886,0.014224,1.2547
0.64907,0.014234,0.64907,0.014234,1.2549
0.64928,0.014243,0.64928,0.014243,1.255
0.64949,0.014253,0.64949,0.014253,1.2552
0.64969,0.014262,0.64969,0.014262,1.2553
0.6499,0.014271,0.6499,0.014271,1.2555
0.65011,0.014281,0.65011,0.014281,1.2556
0.65032,0.01429,0.65032,0.01429,1.2558
0.65053,0.0143,0.65053,0.0143,1.2559
0.65074,0.014309,0.65074,0.014309,1.256
0.65095,0.014318,0.65095,0.014318,1.2562
0.65115,0.014328,0.65115,0.014328,1.2563
0.65115,0.014328,0.65115,0.014328,1.2563
0.65156,0.014346,0.65156,0.014346,1.2566
0.65196,0.014364,0.65196,0.014364,1.2569
0.65236,0.014382,0.65236,0.014382,1.2572
0.65276,0.0144,0.65276,0.0144,1.2575
0.65316,0.014419,0.65316,0.014419,1.2577
0.65356,0.014437,0.65356,0.014437,1.258
0.65396,0.014455,0.65396,0.014455,1.2583
0.65436,0.014473,0.65436,0.014473,1.2586
0.65476,0.014491,0.65476,0.014491,1.2589
0.65516,0.014509,0.65516,0.014509,1.2591
0.65556,0.014527,0.65556,0.014527,1.2594
0.65596,0.014546,0.65596,0.014546,1.2597
0.65636,0.014564,0.65636,0.014564,1.26
0.65676,0.014582,0.65676,0.014582,1.2602
0.65676,0.014582,0.65676,0.014582,1.2602
0.65811,0.014644,0.65811,0.014644,1.2612
0.65946,0.014706,0.65946,0.014706,1.2621
0.66081,0.014767,0.66081,0.014767,1.2631
0.66216,0.014829,0.66216,0.014829,1.264
0.6635,0.014891,0.6635,0.014891,1.265
0.66485,0.014953,0.66485,0.014953,1.2659
0.66619,0.015015,0.66619,0.015015,1.2669
0.66753,0.015077,0.66753,0.015077,1.2678
0.66887,0.01514,0.66887,0.01514,1.2688
0.6702,0.015202,0.6702,0.015202,1.2697
0.67154,0.015264,0.67154,0.015264,1.2707
0.67287,0.015326,0.67287,0.015326,1.2716
0.6742,0.015389,0.6742,0.015389,1.2726
0.67552,0.015451,0.67552,0.015451,1.2735
0.67552,0.015451,0.67552,0.015451,1.2735
0.67893,0.015612,0.67893,0.015612,1.2759
0.68232,0.015772,0.68232,0.015772,1.2784
0.6857,0.015934,0.6857,0.015934,1.2808
0.68907,0.016095,0.68907,0.016095,1.2832
0.69243,0.016257,0.69243,0.016257,1.2856
0.69577,0.016419,0.69577,0.016419,1.2881
0.6991,0.016581,0.6991,0.016581,1.2905
0.70242,0.016744,0.70242,0.016744,1.2929
0.70573,0.016907,0.70573,0.016907,1.2953
0.70902,0.01707,0.70902,0.01707,1.2977
0.71231,0.017234,0.71231,0.017234,1.3001
0.71558,0.017397,0.71558,0.017397,1.3025
0.71884,0.017562,0.71884,0.017562,1.3049
0.72209,0.017726,0.72209,0.017726,1.3074
0.72209,0.017726,0.72209,0.017726,1.3074
0.72538,0.017893,0.72538,0.017893,1.3098
0.72865,0.01806,0.72865,0.01806,1.3122
0.73191,0.018227,0.73191,0.018227,1.3146
0.73516,0.018395,0.73516,0.018395,1.3171
0.7384,0.018563,0.7384,0.018563,1.3195
0.74163,0.018731,0.74163,0.018731,1.3219
0.74485,0.0189,0.74485,0.0189,1.3243
0.74805,0.019069,0.74805,0.019069,1.3267
0.75125,0.019238,0.75125,0.019238,1.3292
0.75443,0.019407,0.75443,0.019407,1.3316
0.75761,0.019577,0.75761,0.019577,1.334
0.76077,0.019747,0.76077,0.019747,1.3364
0.76393,0.019917,0.76393,0.019917,1.3388
0.76707,0.020087,0.76707,0.020087,1.3412


==> data_FS_case4_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.34797,-0.06338
-0.34253,-0.061355
-0.33705,-0.059354
-0.33154,-0.057376
-0.32599,-0.055422
-0.32041,-0.053492
-0.31479,-0.051587
-0.30913,-0.049707
-0.30343,-0.047851
-0.2977,-0.046021
-0.29192,-0.044217
-0.28611,-0.042439
-0.28025,-0.040687
-0.28025,-0.040687
-0.27476,-0.039081
-0.26925,-0.037504
-0.26372,-0.035955
-0.25817,-0.034435
-0.2526,-0.032943
-0.24701,-0.03148
-0.2414,-0.030047
-0.23576,-0.028642
-0.2301,-0.027267
-0.22441,-0.025922
-0.2187,-0.024606
-0.21297,-0.02332
-0.20721,-0.022064
-0.20142,-0.020838
-0.20142,-0.020838
-0.19592,-0.019706
-0.19041,-0.018605
-0.1849,-0.017536
-0.17938,-0.016499
-0.17386,-0.015493
-0.16834,-0.014518
-0.1628,-0.013575
-0.15727,-0.012663
-0.15173,-0.011782
-0.14618,-0.010933
-0.14062,-0.010115
-0.13506,-0.0093278
-0.12949,-0.0085721
-0.12391,-0.0078476
-0.12391,-0.0078476
-0.12336,-0.0077774
-0.12281,-0.0077074
-0.12225,-0.0076377
-0.1217,-0.0075684
-0.12114,-0.0074994
-0.12059,-0.0074307
-0.12003,-0.0073623
-0.11948,-0.0072942
-0.11892,-0.0072264
-0.11837,-0.0071589
-0.11781,-0.0070918
-0.11726,-0.0070249
-0.1167,-0.0069584
-0.11615,-0.0068922
-0.11615,-0.0068922
-0.11559,-0.0068267
-0.11504,-0.0067615
-0.11449,-0.0066966
-0.11394,-0.006632
-0.11338,-0.0065677
-0.11283,-0.0065038
-0.11228,-0.0064401
-0.11173,-0.0063768
-0.11118,-0.0063138
-0.11062,-0.0062511
-0.11007,-0.0061887
-0.10952,-0.0061266
-0.10897,-0.0060648
-0.10841,-0.0060033
-0.10841,-0.0060033
-0.10786,-0.0059425
-0.10731,-0.005882
-0.10676,-0.0058218
-0.10622,-0.005762
-0.10567,-0.0057024
-0.10512,-0.0056431
-0.10457,-0.0055842
-0.10402,-0.0055255
-0.10347,-0.0054672
-0.10292,-0.0054092
-0.10237,-0.0053515
-0.10182,-0.0052941
-0.10127,-0.005237
-0.10072,-0.0051802
-0.10072,-0.0051802
-0.10017,-0.005124
-0.099626,-0.0050682
-0.099079,-0.0050126
-0.098532,-0.0049573
-0.097986,-0.0049024
-0.097439,-0.0048478
-0.096892,-0.0047934
-0.096345,-0.0047394
-0.095799,-0.0046857
-0.095252,-0.0046323
-0.094705,-0.0045792
-0.094159,-0.0045264
-0.093612,-0.004474
-0.093065,-0.0044218
-0.093065,-0.0044218
-0.092521,-0.0043702
-0.091977,-0.0043189
-0.091433,-0.0042679
-0.090889,-0.0042172
-0.090345,-0.0041668
-0.089801,-0.0041167
-0.089257,-0.004067
-0.088714,-0.0040175
-0.08817,-0.0039683
-0.087626,-0.0039195
-0.087082,-0.0038709
-0.086538,-0.0038227
-0.085995,-0.0037748
-0.085451,-0.0037271
-0.085451,-0.0037271
-0.08491,-0.00368
-0.084368,-0.0036332
-0.083827,-0.0035867
-0.083286,-0.0035405
-0.082745,-0.0034946
-0.082204,-0.003449
-0.081663,-0.0034037
-0.081122,-0.0033588
-0.080581,-0.0033141
-0.08004,-0.0032697
-0.0795,-0.0032256
-0.078959,-0.0031819
-0.078418,-0.0031384
-0.077877,-0.0030953
-0.077877,-0.0030953
-0.077339,-0.0030526
-0.076801,-0.0030102
-0.076262,-0.0029681
-0.075724,-0.0029263
-0.075186,-0.0028849
-0.074648,-0.0028437
-0.07411,-0.0028028
-0.073572,-0.0027623
-0.073034,-0.002722
-0.072496,-0.002682
-0.071959,-0.0026424
-0.071421,-0.002603
-0.070883,-0.0025639
-0.070346,-0.0025252
-0.070346,-0.0025252
-0.06981,-0.0024869
-0.069275,-0.0024488
-0.068739,-0.0024111
-0.068204,-0.0023737
-0.067669,-0.0023366
-0.067134,-0.0022998
-0.066599,-0.0022632
-0.066064,-0.002227
-0.065529,-0.0021911
-0.064995,-0.0021555
-0.06446,-0.0021201
-0.063925,-0.0020851
-0.063391,-0.0020504
-0.062856,-0.0020159
-0.062856,-0.0020159
-0.062324,-0.0019819
-0.061791,-0.0019482
-0.061259,-0.0019147
-0.060727,-0.0018816
-0.060195,-0.0018488
-0.059663,-0.0018162
-0.059131,-0.001784
-0.058599,-0.001752
-0.058067,-0.0017204
-0.057536,-0.001689
-0.057004,-0.0016579
-0.056473,-0.0016271
-0.055941,-0.0015967
-0.05541,-0.0015665
-0.05541,-0.0015665
-0.054881,-0.0015367
-0.054351,-0.0015072
-0.053822,-0.0014779
-0.053293,-0.001449
-0.052764,-0.0014204
-0.052235,-0.0013921
-0.051706,-0.001364
-0.051177,-0.0013363
-0.050649,-0.0013088
-0.05012,-0.0012816
-0.049592,-0.0012547
-0.049064,-0.0012282
-0.048536,-0.0012019
-0.048008,-0.0011758
-0.048008,-0.0011758
-0.047481,-0.0011502
-0.046955,-0.0011248
-0.046429,-0.0010998
-0.045902,-0.001075
-0.045377,-0.0010505
-0.044851,-0.0010263
-0.044325,-0.0010024
-0.0438,-0.00097874
-0.043274,-0.0009554
-0.042749,-0.00093235
-0.042224,-0.00090958
-0.041699,-0.00088711
-0.041174,-0.00086492
-0.04065,-0.00084302
-0.04065,-0.00084302
-0.040126,-0.00082145
-0.039603,-0.00080016
-0.03908,-0.00077916
-0.038557,-0.00075845
-0.038034,-0.00073803
-0.037511,-0.00071788
-0.036989,-0.00069803
-0.036467,-0.00067845
-0.035945,-0.00065917
-0.035423,-0.00064016
-0.034901,-0.00062144
-0.034379,-0.00060301
-0.033858,-0.00058486
-0.033336,-0.00056699
-0.033336,-0.00056699
-0.032816,-0.00054943
-0.032296,-0.00053215
-0.031776,-0.00051515
-0.031256,-0.00049844
-0.030737,-0.00048201
-0.030217,-0.00046586
-0.029698,-0.00044999
-0.029179,-0.0004344
-0.02866,-0.00041909
-0.028142,-0.00040406
-0.027623,-0.00038931
-0.027105,-0.00037484
-0.026587,-0.00036065
-0.026069,-0.00034674
-0.026069,-0.00034674
-0.025552,-0.00033312
-0.025035,-0.00031978
-0.024518,-0.00030672
-0.024002,-0.00029393
-0.023485,-0.00028142
-0.022969,-0.00026919
-0.022453,-0.00025723
-0.021938,-0.00024556
-0.021422,-0.00023415
-0.020907,-0.00022302
-0.020392,-0.00021217
-0.019877,-0.00020159
-0.019362,-0.00019129
-0.018848,-0.00018126
-0.018848,-0.00018126
-0.018334,-0.00017151
-0.01782,-0.00016204
-0.017307,-0.00015283
-0.016793,-0.0001439
-0.01628,-0.00013525
-0.015768,-0.00012686
-0.015255,-0.00011875
-0.014743,-0.00011091
-0.014231,-0.00010334
-0.013719,-9.6037e-05
-0.013207,-8.9008e-05
-0.012696,-8.2248e-05
-0.012184,-7.5758e-05
-0.011673,-6.9538e-05
-0.011673,-6.9538e-05
-0.011622,-6.893e-05
-0.011571,-6.8326e-05
-0.01152,-6.7724e-05
-0.011469,-6.7125e-05
-0.011418,-6.6528e-05
-0.011367,-6.5935e-05
-0.011316,-6.5344e-05
-0.011265,-6.4755e-05
-0.011214,-6.4169e-05
-0.011163,-6.3586e-05
-0.011112,-6.3006e-05
-0.01106,-6.2428e-05
-0.011009,-6.1853e-05
-0.010958,-6.1281e-05
-0.010958,-6.1281e-05
-0.010907,-6.0712e-05
-0.010856,-6.0145e-05
-0.010805,-5.9581e-05
-0.010754,-5.9019e-05
-0.010703,-5.846e-05
-0.010652,-5.7904e-05
-0.010601,-5.7351e-05
-0.01055,-5.68e-05
-0.010499,-5.6252e-05
-0.010448,-5.5706e-05
-0.010397,-5.5163e-05
-0.010346,-5.4623e-05
-0.010295,-5.4086e-05
-0.010244,-5.3551e-05
-0.010244,-5.3551e-05
-0.010193,-5.3019e-05
-0.010142,-5.249e-05
-0.010091,-5.1963e-05
-0.01004,-5.1439e-05
-0.0099889,-5.0918e-05
-0.0099379,-5.04e-05
-0.0098869,-4.9884e-05
-0.0098359,-4.937e-05
-0.0097849,-4.886e-05
-0.0097339,-4.8352e-05
-0.0096829,-4.7847e-05
-0.0096319,-4.7344e-05
-0.0095809,-4.6844e-05
-0.0095299,-4.6347e-05
-0.0095299,-4.6347e-05
-0.0094789,-4.5853e-05
-0.009428,-4.5361e-05
-0.009377,-4.4872e-05
-0.009326,-4.4385e-05
-0.009275,-4.3901e-05
-0.0092241,-4.342e-05
-0.0091731,-4.2942e-05
-0.0091221,-4.2466e-05
-0.0090712,-4.1993e-05
-0.0090202,-4.1522e-05
-0.0089693,-4.1055e-05
-0.0089183,-4.059e-05
-0.0088674,-4.0127e-05
-0.0088164,-3.9667e-05
-0.0088164,-3.9667e-05
-0.0087655,-3.921e-05
-0.0087145,-3.8756e-05
-0.0086636,-3.8304e-05
-0.0086127,-3.7855e-05
-0.0085617,-3.7409e-05
-0.0085108,-3.6965e-05
-0.0084599,-3.6524e-05
-0.0084089,-3.6086e-05
-0.008358,-3.565e-05
-0.0083071,-3.5217e-05
-0.0082562,-3.4786e-05
-0.0082052,-3.4359e-05
-0.0081543,-3.3934e-05
-0.0081034,-3.3511e-05
-0.0081034,-3.3511e-05
-0.0080525,-3.3092e-05
-0.0080016,-3.2675e-05
-0.0079507,-3.226e-05
-0.0078998,-3.1848e-05
-0.0078489,-3.1439e-05
-0.007798,-3.1033e-05
-0.0077471,-3.0629e-05
-0.0076962,-3.0228e-05
-0.0076453,-2.983e-05
-0.0075944,-2.9434e-05
-0.0075435,-2.9041e-05
-0.0074927,-2.865e-05
-0.0074418,-2.8263e-05
-0.0073909,-2.7878e-05
-0.0073909,-2.7878e-05
-0.00734,-2.7495e-05
-0.0072892,-2.7115e-05
-0.0072383,-2.6738e-05
-0.0071874,-2.6364e-05
-0.0071366,-2.5992e-05
-0.0070857,-2.5623e-05
-0.0070348,-2.5256e-05
-0.006984,-2.4893e-05
-0.0069331,-2.4531e-05
-0.0068823,-2.4173e-05
-0.0068314,-2.3817e-05
-0.0067806,-2.3464e-05
-0.0067297,-2.3113e-05
-0.0066789,-2.2765e-05
-0.0066789,-2.2765e-05
-0.006628,-2.242e-05
-0.0065772,-2.2077e-05
-0.0065264,-2.1738e-05
-0.0064755,-2.14e-05
-0.0064247,-2.1066e-05
-0.0063739,-2.0734e-05
-0.0063231,-2.0404e-05
-0.0062722,-2.0078e-05
-0.0062214,-1.9754e-05
-0.0061706,-1.9432e-05
-0.0061198,-1.9114e-05
-0.006069,-1.8798e-05
-0.0060182,-1.8484e-05
-0.0059674,-1.8173e-05
-0.0059674,-1.8173e-05
-0.0059165,-1.7865e-05
-0.0058657,-1.756e-05
-0.0058149,-1.7257e-05
-0.0057642,-1.6957e-05
-0.0057134,-1.6659e-05
-0.0056626,-1.6364e-05
-0.0056118,-1.6072e-05
-0.005561,-1.5783e-05
-0.0055102,-1.5496e-05
-0.0054594,-1.5211e-05
-0.0054086,-1.493e-05
-0.0053579,-1.4651e-05
-0.0053071,-1.4374e-05
-0.0052563,-1.4101e-05
-0.0052563,-1.4101e-05
-0.0052055,-1.383e-05
-0.0051548,-1.3561e-05
-0.005104,-1.3295e-05
-0.0050533,-1.3032e-05
-0.0050025,-1.2772e-05
-0.0049517,-1.2514e-05
-0.004901,-1.2259e-05
-0.0048502,-1.2006e-05
-0.0047995,-1.1756e-05
-0.0047487,-1.1509e-05
-0.004698,-1.1264e-05
-0.0046473,-1.1022e-05
-0.0045965,-1.0783e-05
-0.0045458,-1.0546e-05
-0.0045458,-1.0546e-05
-0.004495,-1.0312e-05
-0.0044443,-1.0081e-05
-0.0043936,-9.852e-06
-0.0043429,-9.6258e-06
-0.0042921,-9.4023e-06
-0.0042414,-9.1814e-06
-0.0041907,-8.9631e-06
-0.00414,-8.7475e-06
-0.0040893,-8.5345e-06
-0.0040386,-8.3241e-06
-0.0039878,-8.1164e-06
-0.0039371,-7.9113e-06
-0.0038864,-7.7089e-06
-0.0038357,-7.5091e-06
-0.0038357,-7.5091e-06
-0.003785,-7.3119e-06
-0.0037343,-7.1173e-06
-0.0036836,-6.9254e-06
-0.003633,-6.7361e-06
-0.0035823,-6.5495e-06
-0.0035316,-6.3655e-06
-0.0034809,-6.1841e-06
-0.0034302,-6.0053e-06
-0.0033795,-5.8292e-06
-0.0033289,-5.6557e-06
-0.0032782,-5.4848e-06
-0.0032275,-5.3166e-06
-0.0031768,-5.151e-06
-0.0031262,-4.988e-06
-0.0031262,-4.988e-06
-0.0030755,-4.8276e-06
-0.0030249,-4.6699e-06
-0.0029742,-4.5148e-06
-0.0029235,-4.3623e-06
-0.0028729,-4.2125e-06
-0.0028222,-4.0652e-06
-0.0027716,-3.9206e-06
-0.0027209,-3.7787e-06
-0.0026703,-3.6393e-06
-0.0026197,-3.5026e-06
-0.002569,-3.3685e-06
-0.0025184,-3.237e-06
-0.0024678,-3.1082e-06
-0.0024171,-2.982e-06
-0.0024171,-2.982e-06
-0.0023665,-2.8583e-06
-0.0023159,-2.7374e-06
-0.0022653,-2.619e-06
-0.0022146,-2.5033e-06
-0.002164,-2.3901e-06
-0.0021134,-2.2796e-06
-0.0020628,-2.1718e-06
-0.0020122,-2.0665e-06
-0.0019616,-1.9639e-06
-0.001911,-1.8639e-06
-0.0018604,-1.7665e-06
-0.0018098,-1.6717e-06
-0.0017592,-1.5795e-06
-0.0017086,-1.49e-06
-0.0017086,-1.49e-06
-0.001658,-1.403e-06
-0.0016074,-1.3187e-06
-0.0015568,-1.237e-06
-0.0015062,-1.1579e-06
-0.0014556,-1.0815e-06
-0.0014051,-1.0076e-06
-0.0013545,-9.3638e-07
-0.0013039,-8.6776e-07
-0.0012533,-8.0175e-07
-0.0012028,-7.3836e-07
-0.0011522,-6.7758e-07
-0.0011016,-6.1941e-07
-0.0010511,-5.6386e-07
-0.0010005,-5.1092e-07
0,0
0.00099938,-5.0979e-07
0.0010498,-5.6256e-07
0.0011003,-6.1793e-07
0.0011507,-6.7589e-07
0.0012012,-7.3644e-07
0.0012516,-7.9959e-07
0.001302,-8.6533e-07
0.0013525,-9.3367e-07
0.0014029,-1.0046e-06
0.0014533,-1.0781e-06
0.0015038,-1.1542e-06
0.0015542,-1.2329e-06
0.0016046,-1.3142e-06
0.001655,-1.3981e-06
0.0017054,-1.4846e-06
0.0017054,-1.4846e-06
0.0017559,-1.5737e-06
0.0018063,-1.6653e-06
0.0018567,-1.7596e-06
0.0019071,-1.8564e-06
0.0019575,-1.9559e-06
0.0020079,-2.0579e-06
0.0020583,-2.1625e-06
0.0021087,-2.2697e-06
0.0021591,-2.3795e-06
0.0022095,-2.4918e-06
0.0022599,-2.6068e-06
0.0023102,-2.7243e-06
0.0023606,-2.8444e-06
0.002411,-2.9672e-06
0.002411,-2.9672e-06
0.0024614,-3.0925e-06
0.0025118,-3.2203e-06
0.0025621,-3.3508e-06
0.0026125,-3.4838e-06
0.0026629,-3.6195e-06
0.0027132,-3.7577e-06
0.0027636,-3.8985e-06
0.0028139,-4.0419e-06
0.0028643,-4.1878e-06
0.0029147,-4.3364e-06
0.002965,-4.4875e-06
0.0030154,-4.6412e-06
0.0030657,-4.7975e-06
0.0031161,-4.9564e-06
0.0031161,-4.9564e-06
0.0031664,-5.1178e-06
0.0032167,-5.2818e-06
0.0032671,-5.4484e-06
0.0033174,-5.6176e-06
0.0033677,-5.7894e-06
0.0034181,-5.9637e-06
0.0034684,-6.1406e-06
0.0035187,-6.3201e-06
0.003569,-6.5022e-06
0.0036194,-6.6868e-06
0.0036697,-6.8741e-06
0.00372,-7.0638e-06
0.0037703,-7.2562e-06
0.0038206,-7.4512e-06
0.0038206,-7.4512e-06
0.0038709,-7.6487e-06
0.0039212,-7.8488e-06
0.0039715,-8.0514e-06
0.0040218,-8.2567e-06
0.0040721,-8.4645e-06
0.0041224,-8.6749e-06
0.0041727,-8.8878e-06
0.004223,-9.1034e-06
0.0042733,-9.3215e-06
0.0043235,-9.5421e-06
0.0043738,-9.7654e-06
0.0044241,-9.9912e-06
0.0044744,-1.022e-05
0.0045246,-1.045e-05
0.0045246,-1.045e-05
0.0045749,-1.0684e-05
0.0046252,-1.092e-05
0.0046754,-1.1159e-05
0.0047257,-1.14e-05
0.004776,-1.1644e-05
0.0048262,-1.189e-05
0.0048765,-1.2139e-05
0.0049267,-1.2391e-05
0.004977,-1.2645e-05
0.0050272,-1.2901e-05
0.0050775,-1.316e-05
0.0051277,-1.3422e-05
0.0051779,-1.3686e-05
0.0052282,-1.3953e-05
0.0052282,-1.3953e-05
0.0052784,-1.4223e-05
0.0053286,-1.4495e-05
0.0053789,-1.4769e-05
0.0054291,-1.5046e-05
0.0054793,-1.5326e-05
0.0055295,-1.5608e-05
0.0055798,-1.5893e-05
0.00563,-1.6181e-05
0.0056802,-1.647e-05
0.0057304,-1.6763e-05
0.0057806,-1.7058e-05
0.0058308,-1.7356e-05
0.005881,-1.7656e-05
0.0059312,-1.7959e-05
0.0059312,-1.7959e-05
0.0059814,-1.8264e-05
0.0060316,-1.8572e-05
0.0060818,-1.8882e-05
0.006132,-1.9195e-05
0.0061822,-1.9511e-05
0.0062324,-1.9829e-05
0.0062825,-2.0149e-05
0.0063327,-2.0472e-05
0.0063829,-2.0798e-05
0.0064331,-2.1126e-05
0.0064832,-2.1457e-05
0.0065334,-2.1791e-05
0.0065836,-2.2127e-05
0.0066337,-2.2465e-05
0.0066337,-2.2465e-05
0.0066839,-2.2806e-05
0.0067341,-2.315e-05
0.0067842,-2.3496e-05
0.0068344,-2.3845e-05
0.0068845,-2.4196e-05
0.0069347,-2.455e-05
0.0069848,-2.4906e-05
0.007035,-2.5265e-05
0.0070851,-2.5626e-05
0.0071352,-2.599e-05
0.0071854,-2.6357e-05
0.0072355,-2.6726e-05
0.0072856,-2.7098e-05
0.0073358,-2.7472e-05
0.0073358,-2.7472e-05
0.0073859,-2.7849e-05
0.007436,-2.8228e-05
0.0074861,-2.861e-05
0.0075362,-2.8994e-05
0.0075864,-2.9381e-05
0.0076365,-2.9771e-05
0.0076866,-3.0163e-05
0.0077367,-3.0557e-05
0.0077868,-3.0954e-05
0.0078369,-3.1354e-05
0.007887,-3.1756e-05
0.0079371,-3.2161e-05
0.0079872,-3.2568e-05
0.0080373,-3.2978e-05
0.0080373,-3.2978e-05
0.0080874,-3.339e-05
0.0081374,-3.3805e-05
0.0081875,-3.4223e-05
0.0082376,-3.4643e-05
0.0082877,-3.5065e-05
0.0083378,-3.549e-05
0.0083878,-3.5918e-05
0.0084379,-3.6348e-05
0.008488,-3.6781e-05
0.008538,-3.7216e-05
0.0085881,-3.7654e-05
0.0086382,-3.8094e-05
0.0086882,-3.8537e-05
0.0087383,-3.8982e-05
0.0087383,-3.8982e-05
0.0087883,-3.943e-05
0.0088384,-3.9881e-05
0.0088884,-4.0334e-05
0.0089385,-4.0789e-05
0.0089885,-4.1247e-05
0.0090386,-4.1708e-05
0.0090886,-4.2171e-05
0.0091386,-4.2636e-05
0.0091887,-4.3105e-05
0.0092387,-4.3575e-05
0.0092887,-4.4049e-05
0.0093387,-4.4524e-05
0.0093888,-4.5003e-05
0.0094388,-4.5483e-05
0.0094388,-4.5483e-05
0.0094888,-4.5967e-05
0.0095388,-4.6453e-05
0.0095888,-4.6941e-05
0.0096388,-4.7432e-05
0.0096888,-4.7926e-05
0.0097388,-4.8422e-05
0.0097888,-4.892e-05
0.0098388,-4.9421e-05
0.0098888,-4.9925e-05
0.0099388,-5.0431e-05
0.0099888,-5.094e-05
0.010039,-5.1451e-05
0.010089,-5.1965e-05
0.010139,-5.2481e-05
0.010139,-5.2481e-05
0.010189,-5.3e-05
0.010239,-5.3521e-05
0.010289,-5.4045e-05
0.010339,-5.4571e-05
0.010389,-5.51e-05
0.010439,-5.5631e-05
0.010489,-5.6165e-05
0.010539,-5.6702e-05
0.010588,-5.7241e-05
0.010638,-5.7782e-05
0.010688,-5.8326e-05
0.010738,-5.8872e-05
0.010788,-5.9421e-05
0.010838,-5.9973e-05
0.010838,-5.9973e-05
0.010888,-6.0527e-05
0.010938,-6.1084e-05
0.010988,-6.1643e-05
0.011038,-6.2204e-05
0.011088,-6.2769e-05
0.011138,-6.3335e-05
0.011188,-6.3904e-05
0.011238,-6.4476e-05
0.011288,-6.505e-05
0.011338,-6.5627e-05
0.011387,-6.6206e-05
0.011437,-6.6788e-05
0.011487,-6.7372e-05
0.011537,-6.7959e-05
0.011537,-6.7959e-05
0.012036,-7.3965e-05
0.012535,-8.0222e-05
0.013033,-8.673e-05
0.013531,-9.3487e-05
0.014029,-0.00010049
0.014527,-0.00010775
0.015024,-0.00011525
0.015521,-0.00012301
0.016018,-0.00013101
0.016514,-0.00013925
0.01701,-0.00014775
0.017506,-0.00015649
0.018001,-0.00016548
0.018497,-0.00017471
0.018497,-0.00017471
0.018992,-0.0001842
0.019487,-0.00019393
0.019982,-0.0002039
0.020476,-0.00021412
0.02097,-0.00022458
0.021464,-0.00023528
0.021957,-0.00024623
0.02245,-0.00025742
0.022943,-0.00026885
0.023436,-0.00028052
0.023928,-0.00029244
0.02442,-0.00030459
0.024912,-0.00031698
0.025403,-0.00032962
0.025403,-0.00032962
0.025895,-0.0003425
0.026386,-0.00035563
0.026877,-0.00036899
0.027367,-0.00038259
0.027858,-0.00039643
0.028348,-0.00041051
0.028837,-0.00042482
0.029327,-0.00043937
0.029816,-0.00045415
0.030304,-0.00046917
0.030793,-0.00048442
0.031281,-0.00049991
0.031769,-0.00051563
0.032256,-0.00053158
0.032256,-0.00053158
0.032744,-0.00054779
0.033231,-0.00056423
0.033718,-0.00058091
0.034205,-0.00059782
0.034692,-0.00061495
0.035178,-0.00063232
0.035664,-0.00064992
0.036149,-0.00066775
0.036634,-0.0006858
0.037119,-0.00070409
0.037603,-0.0007226
0.038088,-0.00074134
0.038571,-0.00076031
0.039055,-0.0007795
0.039055,-0.0007795
0.039539,-0.00079896
0.040022,-0.00081864
0.040506,-0.00083855
0.040989,-0.00085869
0.041471,-0.00087904
0.041954,-0.00089963
0.042436,-0.00092043
0.042917,-0.00094146
0.043398,-0.00096271
0.043879,-0.00098418
0.04436,-0.0010059
0.04484,-0.0010278
0.045319,-0.0010499
0.045799,-0.0010723
0.045799,-0.0010723
0.046279,-0.0010949
0.046759,-0.0011178
0.047238,-0.0011408
0.047718,-0.0011641
0.048196,-0.0011876
0.048675,-0.0012113
0.049153,-0.0012353
0.04963,-0.0012594
0.050107,-0.0012838
0.050584,-0.0013084
0.051061,-0.0013332
0.051537,-0.0013582
0.052013,-0.0013834
0.052488,-0.0014088
0.052488,-0.0014088
0.052964,-0.0014345
0.05344,-0.0014605
0.053916,-0.0014866
0.054391,-0.001513
0.054866,-0.0015395
0.05534,-0.0015663
0.055814,-0.0015933
0.056288,-0.0016205
0.056761,-0.0016479
0.057234,-0.0016755
0.057706,-0.0017033
0.058178,-0.0017313
0.05865,-0.0017596
0.059121,-0.001788
0.059121,-0.001788
0.059594,-0.0018168
0.060066,-0.0018457
0.060537,-0.0018748
0.061008,-0.0019042
0.061479,-0.0019337
0.06195,-0.0019635
0.06242,-0.0019934
0.062889,-0.0020236
0.063358,-0.002054
0.063827,-0.0020845
0.064295,-0.0021153
0.064763,-0.0021462
0.065231,-0.0021774
0.065698,-0.0022088
0.065698,-0.0022088
0.066167,-0.0022404
0.066635,-0.0022723
0.067102,-0.0023044
0.067569,-0.0023366
0.068036,-0.0023691
0.068503,-0.0024017
0.068969,-0.0024346
0.069434,-0.0024676
0.069899,-0.0025009
0.070364,-0.0025343
0.070828,-0.0025679
0.071292,-0.0026017
0.071755,-0.0026357
0.072218,-0.0026699
0.072218,-0.0026699
0.072683,-0.0027045
0.073147,-0.0027392
0.07361,-0.0027741
0.074073,-0.0028092
0.074536,-0.0028445
0.074998,-0.0028799
0.07546,-0.0029156
0.075922,-0.0029514
0.076382,-0.0029875
0.076843,-0.0030237
0.077303,-0.0030601
0.077763,-0.0030967
0.078222,-0.0031335
0.078681,-0.0031704
0.078681,-0.0031704
0.079141,-0.0032077
0.079601,-0.0032452
0.080061,-0.0032829
0.08052,-0.0033207
0.080978,-0.0033588
0.081436,-0.003397
0.081894,-0.0034354
0.082351,-0.0034739
0.082808,-0.0035127
0.083264,-0.0035516
0.08372,-0.0035907
0.084176,-0.00363
0.084631,-0.0036695
0.085085,-0.0037091
0.085085,-0.0037091
0.085541,-0.0037491
0.085997,-0.0037893
0.086453,-0.0038296
0.086907,-0.0038702
0.087362,-0.0039109
0.087816,-0.0039517
0.088269,-0.0039928
0.088722,-0.004034
0.089175,-0.0040754
0.089627,-0.0041169
0.090078,-0.0041586
0.09053,-0.0042005
0.09098,-0.0042426
0.091431,-0.0042848
0.091431,-0.0042848
0.091883,-0.0043275
0.092334,-0.0043702
0.092785,-0.0044132
0.093236,-0.0044563
0.093686,-0.0044996
0.094136,-0.004543
0.094585,-0.0045867
0.095034,-0.0046304
0.095482,-0.0046744
0.09593,-0.0047185
0.096377,-0.0047627
0.096824,-0.0048072
0.097271,-0.0048517
0.097716,-0.0048965
0.097716,-0.0048965
0.098164,-0.0049416
0.098612,-0.004987
0.099059,-0.0050324
0.099505,-0.0050781
0.099951,-0.0051238
0.1004,-0.0051698
0.10084,-0.0052159
0.10129,-0.0052621
0.10173,-0.0053086
0.10217,-0.0053551
0.10262,-0.0054018
0.10306,-0.0054487
0.1035,-0.0054957
0.10394,-0.0055429
0.10394,-0.0055429
0.10439,-0.0055905
0.10483,-0.0056383
0.10527,-0.0056862
0.10571,-0.0057342
0.10616,-0.0057824
0.1066,-0.0058308
0.10704,-0.0058793
0.10748,-0.005928
0.10792,-0.0059768
0.10836,-0.0060257
0.10879,-0.0060748
0.10923,-0.006124
0.10967,-0.0061734
0.11011,-0.0062229
0.11011,-0.0062229
0.11448,-0.006729
0.11879,-0.0072488
0.12306,-0.0077818
0.12728,-0.0083273
0.13144,-0.0088849
0.13556,-0.0094541
0.13964,-0.010034
0.14366,-0.010625
0.14764,-0.011226
0.15157,-0.011837
0.15546,-0.012457
0.1593,-0.013086
0.1631,-0.013724
0.16686,-0.01437
0.16686,-0.01437
0.17077,-0.015057
0.17461,-0.01575
0.1784,-0.016447
0.18212,-0.017149
0.18579,-0.017855
0.18941,-0.018565
0.19296,-0.019277
0.19646,-0.019992
0.19991,-0.02071
0.20331,-0.021429
0.20665,-0.02215
0.20995,-0.022872
0.21319,-0.023595
0.21639,-0.024319
0.21639,-0.024319
0.21976,-0.025094
0.22307,-0.025867
0.22631,-0.026637
0.22949,-0.027403
0.2326,-0.028166
0.23566,-0.028925
0.23866,-0.02968
0.2416,-0.03043
0.24449,-0.031176
0.24732,-0.031917
0.2501,-0.032652
0.25283,-0.033383


==> data_FS_case4_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,2.6066e-07,0.001,2.6066e-07,1
0.0010505,2.8768e-07,0.0010505,2.8768e-07,1
0.001101,3.1602e-07,0.001101,3.1602e-07,1
0.0011515,3.457e-07,0.0011515,3.457e-07,1
0.001202,3.767e-07,0.001202,3.767e-07,1
0.0012525,4.0905e-07,0.0012525,4.0905e-07,1
0.0013031,4.4272e-07,0.0013031,4.4272e-07,1
0.0013536,4.7773e-07,0.0013536,4.7773e-07,1
0.0014041,5.1407e-07,0.0014041,5.1407e-07,1
0.0014546,5.5175e-07,0.0014546,5.5175e-07,1
0.0015051,5.9076e-07,0.0015051,5.9076e-07,1
0.0015556,6.3111e-07,0.0015556,6.3111e-07,1
0.0016061,6.7279e-07,0.0016061,6.7279e-07,1
0.0016566,7.158e-07,0.0016566,7.158e-07,1
0.0017071,7.6015e-07,0.0017071,7.6015e-07,1
0.0017071,7.6015e-07,0.0017071,7.6015e-07,1
0.0017576,8.0584e-07,0.0017576,8.0584e-07,1
0.0018081,8.5286e-07,0.0018081,8.5286e-07,1
0.0018586,9.0121e-07,0.0018586,9.0121e-07,1
0.0019091,9.5091e-07,0.0019091,9.5091e-07,1
0.0019596,1.0019e-06,0.0019596,1.0019e-06,1
0.0020102,1.0543e-06,0.0020102,1.0543e-06,1
0.0020607,1.108e-06,0.0020607,1.108e-06,1
0.0021112,1.163e-06,0.0021112,1.163e-06,1
0.0021617,1.2194e-06,0.0021617,1.2194e-06,1
0.0022122,1.2771e-06,0.0022122,1.2771e-06,1
0.0022627,1.3362e-06,0.0022627,1.3362e-06,0.99999
0.0023132,1.3965e-06,0.0023132,1.3965e-06,0.99999
0.0023637,1.4583e-06,0.0023637,1.4583e-06,0.99999
0.0024142,1.5213e-06,0.0024142,1.5213e-06,0.99999
0.0024142,1.5213e-06,0.0024142,1.5213e-06,0.99999
0.0024647,1.5857e-06,0.0024647,1.5857e-06,0.99999
0.0025152,1.6515e-06,0.0025152,1.6515e-06,0.99999
0.0025657,1.7185e-06,0.0025657,1.7185e-06,0.99999
0.0026162,1.7869e-06,0.0026162,1.7869e-06,0.99999
0.0026667,1.8567e-06,0.0026667,1.8567e-06,0.99999
0.0027173,1.9278e-06,0.0027173,1.9278e-06,0.99999
0.0027678,2.0002e-06,0.0027678,2.0002e-06,0.99999
0.0028183,2.074e-06,0.0028183,2.074e-06,0.99999
0.0028688,2.1491e-06,0.0028688,2.1491e-06,0.99999
0.0029193,2.2255e-06,0.0029193,2.2255e-06,0.99999
0.0029698,2.3033e-06,0.0029698,2.3033e-06,0.99999
0.0030203,2.3824e-06,0.0030203,2.3824e-06,0.99999
0.0030708,2.4629e-06,0.0030708,2.4629e-06,0.99999
0.0031213,2.5447e-06,0.0031213,2.5447e-06,0.99999
0.0031213,2.5447e-06,0.0031213,2.5447e-06,0.99999
0.0031718,2.6279e-06,0.0031718,2.6279e-06,0.99999
0.0032223,2.7123e-06,0.0032223,2.7123e-06,0.99999
0.0032728,2.7982e-06,0.0032728,2.7982e-06,0.99999
0.0033233,2.8853e-06,0.0033233,2.8853e-06,0.99999
0.0033738,2.9738e-06,0.0033738,2.9738e-06,0.99999
0.0034244,3.0637e-06,0.0034244,3.0637e-06,0.99999
0.0034749,3.1549e-06,0.0034749,3.1549e-06,0.99999
0.0035254,3.2474e-06,0.0035254,3.2474e-06,0.99999
0.0035759,3.3413e-06,0.0035759,3.3413e-06,0.99999
0.0036264,3.4365e-06,0.0036264,3.4365e-06,0.99999
0.0036769,3.5331e-06,0.0036769,3.5331e-06,0.99999
0.0037274,3.631e-06,0.0037274,3.631e-06,0.99999
0.0037779,3.7302e-06,0.0037779,3.7302e-06,0.99999
0.0038284,3.8308e-06,0.0038284,3.8308e-06,0.99999
0.0038284,3.8308e-06,0.0038284,3.8308e-06,0.99999
0.0038789,3.9327e-06,0.0038789,3.9327e-06,0.99998
0.0039294,4.036e-06,0.0039294,4.036e-06,0.99998
0.0039799,4.1406e-06,0.0039799,4.1406e-06,0.99998
0.0040304,4.2466e-06,0.0040304,4.2466e-06,0.99998
0.0040809,4.3539e-06,0.0040809,4.3539e-06,0.99998
0.0041314,4.4626e-06,0.0041314,4.4626e-06,0.99998
0.0041819,4.5726e-06,0.0041819,4.5726e-06,0.99998
0.0042325,4.6839e-06,0.0042325,4.6839e-06,0.99998
0.004283,4.7966e-06,0.004283,4.7966e-06,0.99998
0.0043335,4.9106e-06,0.0043335,4.9106e-06,0.99998
0.004384,5.026e-06,0.004384,5.026e-06,0.99998
0.0044345,5.1427e-06,0.0044345,5.1427e-06,0.99998
0.004485,5.2608e-06,0.004485,5.2608e-06,0.99998
0.0045355,5.3802e-06,0.0045355,5.3802e-06,0.99998
0.0045355,5.3802e-06,0.0045355,5.3802e-06,0.99998
0.004586,5.5009e-06,0.004586,5.5009e-06,0.99998
0.0046365,5.623e-06,0.0046365,5.623e-06,0.99998
0.004687,5.7465e-06,0.004687,5.7465e-06,0.99998
0.0047375,5.8713e-06,0.0047375,5.8713e-06,0.99998
0.004788,5.9974e-06,0.004788,5.9974e-06,0.99998
0.0048385,6.1249e-06,0.0048385,6.1249e-06,0.99998
0.004889,6.2537e-06,0.004889,6.2537e-06,0.99998
0.0049395,6.3839e-06,0.0049395,6.3839e-06,0.99998
0.00499,6.5155e-06,0.00499,6.5155e-06,0.99997
0.0050406,6.6483e-06,0.0050406,6.6483e-06,0.99997
0.0050911,6.7825e-06,0.0050911,6.7825e-06,0.99997
0.0051416,6.9181e-06,0.0051416,6.9181e-06,0.99997
0.0051921,7.055e-06,0.0051921,7.055e-06,0.99997
0.0052426,7.1933e-06,0.0052426,7.1933e-06,0.99997
0.0052426,7.1933e-06,0.0052426,7.1933e-06,0.99997
0.0052931,7.3329e-06,0.0052931,7.3329e-06,0.99997
0.0053436,7.4739e-06,0.0053436,7.4739e-06,0.99997
0.0053941,7.6162e-06,0.0053941,7.6162e-06,0.99997
0.0054446,7.7599e-06,0.0054446,7.7599e-06,0.99997
0.0054951,7.9049e-06,0.0054951,7.9049e-06,0.99997
0.0055456,8.0512e-06,0.0055456,8.0512e-06,0.99997
0.0055961,8.1989e-06,0.0055961,8.1989e-06,0.99997
0.0056466,8.348e-06,0.0056466,8.348e-06,0.99997
0.0056971,8.4984e-06,0.0056971,8.4984e-06,0.99997
0.0057476,8.6502e-06,0.0057476,8.6502e-06,0.99997
0.0057981,8.8033e-06,0.0057981,8.8033e-06,0.99997
0.0058486,8.9577e-06,0.0058486,8.9577e-06,0.99997
0.0058991,9.1136e-06,0.0058991,9.1136e-06,0.99996
0.0059497,9.2707e-06,0.0059497,9.2707e-06,0.99996
0.0059497,9.2707e-06,0.0059497,9.2707e-06,0.99996
0.0060002,9.4292e-06,0.0060002,9.4292e-06,0.99996
0.0060507,9.5891e-06,0.0060507,9.5891e-06,0.99996
0.0061012,9.7503e-06,0.0061012,9.7503e-06,0.99996
0.0061517,9.9129e-06,0.0061517,9.9129e-06,0.99996
0.0062022,1.0077e-05,0.0062022,1.0077e-05,0.99996
0.0062527,1.0242e-05,0.0062527,1.0242e-05,0.99996
0.0063032,1.0409e-05,0.0063032,1.0409e-05,0.99996
0.0063537,1.0577e-05,0.0063537,1.0577e-05,0.99996
0.0064042,1.0746e-05,0.0064042,1.0746e-05,0.99996
0.0064547,1.0917e-05,0.0064547,1.0917e-05,0.99996
0.0065052,1.1089e-05,0.0065052,1.1089e-05,0.99996
0.0065557,1.1262e-05,0.0065557,1.1262e-05,0.99996
0.0066062,1.1437e-05,0.0066062,1.1437e-05,0.99996
0.0066567,1.1613e-05,0.0066567,1.1613e-05,0.99996
0.0066567,1.1613e-05,0.0066567,1.1613e-05,0.99996
0.0067072,1.179e-05,0.0067072,1.179e-05,0.99995
0.0067577,1.1969e-05,0.0067577,1.1969e-05,0.99995
0.0068082,1.2149e-05,0.0068082,1.2149e-05,0.99995
0.0068587,1.2331e-05,0.0068587,1.2331e-05,0.99995
0.0069093,1.2514e-05,0.0069093,1.2514e-05,0.99995
0.0069598,1.2698e-05,0.0069598,1.2698e-05,0.99995
0.0070103,1.2883e-05,0.0070103,1.2883e-05,0.99995
0.0070608,1.307e-05,0.0070608,1.307e-05,0.99995
0.0071113,1.3259e-05,0.0071113,1.3259e-05,0.99995
0.0071618,1.3448e-05,0.0071618,1.3448e-05,0.99995
0.0072123,1.3639e-05,0.0072123,1.3639e-05,0.99995
0.0072628,1.3832e-05,0.0072628,1.3832e-05,0.99995
0.0073133,1.4025e-05,0.0073133,1.4025e-05,0.99995
0.0073638,1.422e-05,0.0073638,1.422e-05,0.99995
0.0073638,1.422e-05,0.0073638,1.422e-05,0.99995
0.0074143,1.4417e-05,0.0074143,1.4417e-05,0.99994
0.0074648,1.4615e-05,0.0074648,1.4615e-05,0.99994
0.0075153,1.4814e-05,0.0075153,1.4814e-05,0.99994
0.0075658,1.5014e-05,0.0075658,1.5014e-05,0.99994
0.0076163,1.5216e-05,0.0076163,1.5216e-05,0.99994
0.0076668,1.5419e-05,0.0076668,1.5419e-05,0.99994
0.0077173,1.5624e-05,0.0077173,1.5624e-05,0.99994
0.0077678,1.583e-05,0.0077678,1.583e-05,0.99994
0.0078183,1.6037e-05,0.0078183,1.6037e-05,0.99994
0.0078688,1.6246e-05,0.0078688,1.6246e-05,0.99994
0.0079193,1.6456e-05,0.0079193,1.6456e-05,0.99994
0.0079698,1.6667e-05,0.0079698,1.6667e-05,0.99994
0.0080203,1.688e-05,0.0080203,1.688e-05,0.99993
0.0080708,1.7094e-05,0.0080708,1.7094e-05,0.99993
0.0080708,1.7094e-05,0.0080708,1.7094e-05,0.99993
0.0081213,1.7309e-05,0.0081213,1.7309e-05,0.99993
0.0081719,1.7526e-05,0.0081719,1.7526e-05,0.99993
0.0082224,1.7744e-05,0.0082224,1.7744e-05,0.99993
0.0082729,1.7964e-05,0.0082729,1.7964e-05,0.99993
0.0083234,1.8185e-05,0.0083234,1.8185e-05,0.99993
0.0083739,1.8407e-05,0.0083739,1.8407e-05,0.99993
0.0084244,1.8631e-05,0.0084244,1.8631e-05,0.99993
0.0084749,1.8856e-05,0.0084749,1.8856e-05,0.99993
0.0085254,1.9082e-05,0.0085254,1.9082e-05,0.99993
0.0085759,1.931e-05,0.0085759,1.931e-05,0.99993
0.0086264,1.9539e-05,0.0086264,1.9539e-05,0.99992
0.0086769,1.9769e-05,0.0086769,1.9769e-05,0.99992
0.0087274,2.0001e-05,0.0087274,2.0001e-05,0.99992
0.0087779,2.0234e-05,0.0087779,2.0234e-05,0.99992
0.0087779,2.0234e-05,0.0087779,2.0234e-05,0.99992
0.0088284,2.0469e-05,0.0088284,2.0469e-05,0.99992
0.0088789,2.0704e-05,0.0088789,2.0704e-05,0.99992
0.0089294,2.0942e-05,0.0089294,2.0942e-05,0.99992
0.0089799,2.118e-05,0.0089799,2.118e-05,0.99992
0.0090304,2.142e-05,0.0090304,2.142e-05,0.99992
0.0090809,2.1662e-05,0.0090809,2.1662e-05,0.99992
0.0091314,2.1904e-05,0.0091314,2.1904e-05,0.99992
0.0091819,2.2148e-05,0.0091819,2.2148e-05,0.99991
0.0092324,2.2394e-05,0.0092324,2.2394e-05,0.99991
0.0092829,2.264e-05,0.0092829,2.264e-05,0.99991
0.0093334,2.2889e-05,0.0093334,2.2889e-05,0.99991
0.0093839,2.3138e-05,0.0093839,2.3138e-05,0.99991
0.0094344,2.3389e-05,0.0094344,2.3389e-05,0.99991
0.0094849,2.3641e-05,0.0094849,2.3641e-05,0.99991
0.0094849,2.3641e-05,0.0094849,2.3641e-05,0.99991
0.0095354,2.3895e-05,0.0095354,2.3895e-05,0.99991
0.0095859,2.415e-05,0.0095859,2.415e-05,0.99991
0.0096364,2.4406e-05,0.0096364,2.4406e-05,0.99991
0.0096869,2.4664e-05,0.0096869,2.4664e-05,0.99991
0.0097375,2.4923e-05,0.0097375,2.4923e-05,0.9999
0.009788,2.5183e-05,0.009788,2.5183e-05,0.9999
0.0098385,2.5445e-05,0.0098385,2.5445e-05,0.9999
0.009889,2.5708e-05,0.009889,2.5708e-05,0.9999
0.0099395,2.5973e-05,0.0099395,2.5973e-05,0.9999
0.00999,2.6239e-05,0.00999,2.6239e-05,0.9999
0.01004,2.6506e-05,0.01004,2.6506e-05,0.9999
0.010091,2.6774e-05,0.010091,2.6774e-05,0.9999
0.010141,2.7044e-05,0.010141,2.7044e-05,0.9999
0.010192,2.7316e-05,0.010192,2.7316e-05,0.9999
0.010192,2.7316e-05,0.010192,2.7316e-05,0.9999
0.010242,2.7589e-05,0.010242,2.7589e-05,0.99989
0.010293,2.7863e-05,0.010293,2.7863e-05,0.99989
0.010343,2.8138e-05,0.010343,2.8138e-05,0.99989
0.010394,2.8415e-05,0.010394,2.8415e-05,0.99989
0.010444,2.8693e-05,0.010444,2.8693e-05,0.99989
0.010495,2.8973e-05,0.010495,2.8973e-05,0.99989
0.010545,2.9254e-05,0.010545,2.9254e-05,0.99989
0.010596,2.9536e-05,0.010596,2.9536e-05,0.99989
0.010646,2.982e-05,0.010646,2.982e-05,0.99989
0.010697,3.0105e-05,0.010697,3.0105e-05,0.99988
0.010747,3.0391e-05,0.010747,3.0391e-05,0.99988
0.010798,3.0679e-05,0.010798,3.0679e-05,0.99988
0.010848,3.0968e-05,0.010848,3.0968e-05,0.99988
0.010899,3.1258e-05,0.010899,3.1258e-05,0.99988
0.010899,3.1258e-05,0.010899,3.1258e-05,0.99988
0.010949,3.155e-05,0.010949,3.155e-05,0.99988
0.011,3.1844e-05,0.011,3.1844e-05,0.99988
0.01105,3.2138e-05,0.01105,3.2138e-05,0.99988
0.011101,3.2434e-05,0.011101,3.2434e-05,0.99988
0.011151,3.2732e-05,0.011151,3.2732e-05,0.99987
0.011202,3.303e-05,0.011202,3.303e-05,0.99987
0.011252,3.3331e-05,0.011252,3.3331e-05,0.99987
0.011303,3.3632e-05,0.011303,3.3632e-05,0.99987
0.011354,3.3935e-05,0.011354,3.3935e-05,0.99987
0.011404,3.4239e-05,0.011404,3.4239e-05,0.99987
0.011454,3.4545e-05,0.011454,3.4545e-05,0.99987
0.011505,3.4852e-05,0.011505,3.4852e-05,0.99987
0.011555,3.516e-05,0.011555,3.516e-05,0.99987
0.011606,3.547e-05,0.011606,3.547e-05,0.99986
0.011606,3.547e-05,0.011606,3.547e-05,0.99986
0.012111,3.8642e-05,0.012111,3.8642e-05,0.99985
0.012616,4.1953e-05,0.012616,4.1953e-05,0.99984
0.013121,4.54e-05,0.013121,4.54e-05,0.99983
0.013626,4.8985e-05,0.013626,4.8985e-05,0.99981
0.014131,5.2708e-05,0.014131,5.2708e-05,0.9998
0.014636,5.6569e-05,0.014636,5.6569e-05,0.99978
0.01514,6.0568e-05,0.01514,6.0568e-05,0.99977
0.015645,6.4706e-05,0.015645,6.4706e-05,0.99975
0.01615,6.8982e-05,0.01615,6.8982e-05,0.99974
0.016655,7.3396e-05,0.016655,7.3396e-05,0.99972
0.017159,7.795e-05,0.017159,7.795e-05,0.9997
0.017664,8.2642e-05,0.017664,8.2642e-05,0.99968
0.018169,8.7474e-05,0.018169,8.7474e-05,0.99967
0.018673,9.2445e-05,0.018673,9.2445e-05,0.99965
0.018673,9.2445e-05,0.018673,9.2445e-05,0.99965
0.019178,9.7559e-05,0.019178,9.7559e-05,0.99963
0.019683,0.00010281,0.019683,0.00010281,0.99961
0.020188,0.00010821,0.020188,0.00010821,0.99959
0.020693,0.00011374,0.020693,0.00011374,0.99957
0.021197,0.00011941,0.021197,0.00011941,0.99955
0.021702,0.00012523,0.021702,0.00012523,0.99952
0.022207,0.00013118,0.022207,0.00013118,0.9995
0.022711,0.00013727,0.022711,0.00013727,0.99948
0.023216,0.00014351,0.023216,0.00014351,0.99946
0.02372,0.00014989,0.02372,0.00014989,0.99943
0.024225,0.0001564,0.024225,0.0001564,0.99941
0.024729,0.00016307,0.024729,0.00016307,0.99938
0.025233,0.00016987,0.025233,0.00016987,0.99936
0.025738,0.00017681,0.025738,0.00017681,0.99933
0.025738,0.00017681,0.025738,0.00017681,0.99933
0.026242,0.00018391,0.026242,0.00018391,0.9993
0.026747,0.00019114,0.026747,0.00019114,0.99928
0.027252,0.00019852,0.027252,0.00019852,0.99925
0.027756,0.00020604,0.027756,0.00020604,0.99922
0.028261,0.0002137,0.028261,0.0002137,0.99919
0.028765,0.0002215,0.028765,0.0002215,0.99916
0.02927,0.00022945,0.02927,0.00022945,0.99913
0.029774,0.00023754,0.029774,0.00023754,0.9991
0.030278,0.00024577,0.030278,0.00024577,0.99907
0.030782,0.00025415,0.030782,0.00025415,0.99904
0.031286,0.00026267,0.031286,0.00026267,0.99901
0.03179,0.00027133,0.03179,0.00027133,0.99898
0.032294,0.00028014,0.032294,0.00028014,0.99894
0.032798,0.00028909,0.032798,0.00028909,0.99891
0.032798,0.00028909,0.032798,0.00028909,0.99891
0.033303,0.0002982,0.033303,0.0002982,0.99888
0.033807,0.00030745,0.033807,0.00030745,0.99884
0.034312,0.00031684,0.034312,0.00031684,0.99881
0.034816,0.00032638,0.034816,0.00032638,0.99877
0.03532,0.00033607,0.03532,0.00033607,0.99874
0.035825,0.0003459,0.035825,0.0003459,0.9987
0.036329,0.00035587,0.036329,0.00035587,0.99866
0.036833,0.00036599,0.036833,0.00036599,0.99863
0.037337,0.00037625,0.037337,0.00037625,0.99859
0.03784,0.00038666,0.03784,0.00038666,0.99855
0.038344,0.00039721,0.038344,0.00039721,0.99851
0.038848,0.00040791,0.038848,0.00040791,0.99847
0.039351,0.00041875,0.039351,0.00041875,0.99843
0.039855,0.00042975,0.039855,0.00042975,0.99839
0.039855,0.00042975,0.039855,0.00042975,0.99839
0.040359,0.00044091,0.040359,0.00044091,0.99835
0.040863,0.00045222,0.040863,0.00045222,0.99831
0.041368,0.00046367,0.041368,0.00046367,0.99827
0.041872,0.00047528,0.041872,0.00047528,0.99822
0.042376,0.00048702,0.042376,0.00048702,0.99818
0.042879,0.00049892,0.042879,0.00049892,0.99814
0.043383,0.00051096,0.043383,0.00051096,0.99809
0.043887,0.00052315,0.043887,0.00052315,0.99805
0.04439,0.00053548,0.04439,0.00053548,0.998
0.044894,0.00054796,0.044894,0.00054796,0.99796
0.045397,0.00056059,0.045397,0.00056059,0.99791
0.0459,0.00057336,0.0459,0.00057336,0.99787
0.046403,0.00058629,0.046403,0.00058629,0.99782
0.046906,0.00059936,0.046906,0.00059936,0.99777
0.046906,0.00059936,0.046906,0.00059936,0.99777
0.04741,0.00061261,0.04741,0.00061261,0.99772
0.047914,0.000626,0.047914,0.000626,0.99767
0.048418,0.00063955,0.048418,0.00063955,0.99762
0.048922,0.00065324,0.048922,0.00065324,0.99757
0.049426,0.00066708,0.049426,0.00066708,0.99752
0.049929,0.00068107,0.049929,0.00068107,0.99747
0.050432,0.00069521,0.050432,0.00069521,0.99742
0.050936,0.00070949,0.050936,0.00070949,0.99737
0.051439,0.00072392,0.051439,0.00072392,0.99732
0.051942,0.00073851,0.051942,0.00073851,0.99727
0.052445,0.00075324,0.052445,0.00075324,0.99721
0.052947,0.00076811,0.052947,0.00076811,0.99716
0.05345,0.00078314,0.05345,0.00078314,0.9971
0.053953,0.00079832,0.053953,0.00079832,0.99705
0.053953,0.00079832,0.053953,0.00079832,0.99705
0.054456,0.00081369,0.054456,0.00081369,0.99699
0.05496,0.00082921,0.05496,0.00082921,0.99694
0.055464,0.00084489,0.055464,0.00084489,0.99688
0.055967,0.00086072,0.055967,0.00086072,0.99682
0.05647,0.0008767,0.05647,0.0008767,0.99677
0.056973,0.00089283,0.056973,0.00089283,0.99671
0.057476,0.00090911,0.057476,0.00090911,0.99665
0.057979,0.00092554,0.057979,0.00092554,0.99659
0.058482,0.00094211,0.058482,0.00094211,0.99653
0.058984,0.00095884,0.058984,0.00095884,0.99647
0.059487,0.00097572,0.059487,0.00097572,0.99641
0.059989,0.00099275,0.059989,0.00099275,0.99635
0.060491,0.0010099,0.060491,0.0010099,0.99629
0.060993,0.0010273,0.060993,0.0010273,0.99622
0.060993,0.0010273,0.060993,0.0010273,0.99622
0.061496,0.0010448,0.061496,0.0010448,0.99616
0.062,0.0010625,0.062,0.0010625,0.9961
0.062503,0.0010803,0.062503,0.0010803,0.99603
0.063006,0.0010983,0.063006,0.0010983,0.99597
0.063508,0.0011165,0.063508,0.0011165,0.99591
0.064011,0.0011348,0.064011,0.0011348,0.99584
0.064514,0.0011532,0.064514,0.0011532,0.99577
0.065016,0.0011718,0.065016,0.0011718,0.99571
0.065518,0.0011905,0.065518,0.0011905,0.99564
0.06602,0.0012094,0.06602,0.0012094,0.99557
0.066522,0.0012285,0.066522,0.0012285,0.99551
0.067024,0.0012477,0.067024,0.0012477,0.99544
0.067525,0.001267,0.067525,0.001267,0.99537
0.068026,0.0012865,0.068026,0.0012865,0.9953
0.068026,0.0012865,0.068026,0.0012865,0.9953
0.068529,0.0013063,0.068529,0.0013063,0.99523
0.069032,0.0013261,0.069032,0.0013261,0.99516
0.069535,0.0013462,0.069535,0.0013462,0.99509
0.070038,0.0013664,0.070038,0.0013664,0.99501
0.07054,0.0013867,0.07054,0.0013867,0.99494
0.071042,0.0014072,0.071042,0.0014072,0.99487
0.071544,0.0014279,0.071544,0.0014279,0.9948
0.072046,0.0014487,0.072046,0.0014487,0.99472
0.072547,0.0014697,0.072547,0.0014697,0.99465
0.073049,0.0014908,0.073049,0.0014908,0.99457
0.07355,0.001512,0.07355,0.001512,0.9945
0.074051,0.0015335,0.074051,0.0015335,0.99442
0.074552,0.0015551,0.074552,0.0015551,0.99435
0.075053,0.0015768,0.075053,0.0015768,0.99427
0.075053,0.0015768,0.075053,0.0015768,0.99427
0.075555,0.0015988,0.075555,0.0015988,0.99419
0.076058,0.0016209,0.076058,0.0016209,0.99411
0.07656,0.0016432,0.07656,0.0016432,0.99404
0.077062,0.0016656,0.077062,0.0016656,0.99396
0.077564,0.0016882,0.077564,0.0016882,0.99388
0.078065,0.0017109,0.078065,0.0017109,0.9938
0.078567,0.0017338,0.078567,0.0017338,0.99372
0.079068,0.0017569,0.079068,0.0017569,0.99364
0.079569,0.0017801,0.079569,0.0017801,0.99355
0.08007,0.0018034,0.08007,0.0018034,0.99347
0.080571,0.0018269,0.080571,0.0018269,0.99339
0.081071,0.0018506,0.081071,0.0018506,0.99331
0.081571,0.0018744,0.081571,0.0018744,0.99322
0.082071,0.0018984,0.082071,0.0018984,0.99314
0.082071,0.0018984,0.082071,0.0018984,0.99314
0.082573,0.0019226,0.082573,0.0019226,0.99305
0.083075,0.001947,0.083075,0.001947,0.99297
0.083577,0.0019715,0.083577,0.0019715,0.99288
0.084078,0.0019962,0.084078,0.0019962,0.9928
0.08458,0.0020211,0.08458,0.0020211,0.99271
0.085081,0.0020461,0.085081,0.0020461,0.99262
0.085581,0.0020712,0.085581,0.0020712,0.99254
0.086082,0.0020966,0.086082,0.0020966,0.99245
0.086582,0.0021221,0.086582,0.0021221,0.99236
0.087083,0.0021477,0.087083,0.0021477,0.99227
0.087582,0.0021735,0.087582,0.0021735,0.99218
0.088082,0.0021995,0.088082,0.0021995,0.99209
0.088582,0.0022256,0.088582,0.0022256,0.992
0.089081,0.0022518,0.089081,0.0022518,0.99191
0.089081,0.0022518,0.089081,0.0022518,0.99191
0.089583,0.0022784,0.089583,0.0022784,0.99181
0.090084,0.0023051,0.090084,0.0023051,0.99172
0.090585,0.002332,0.090585,0.002332,0.99163
0.091086,0.002359,0.091086,0.002359,0.99153
0.091586,0.0023862,0.091586,0.0023862,0.99144
0.092087,0.0024135,0.092087,0.0024135,0.99135
0.092587,0.002441,0.092587,0.002441,0.99125
0.093087,0.0024686,0.093087,0.0024686,0.99115
0.093587,0.0024964,0.093587,0.0024964,0.99106
0.094086,0.0025244,0.094086,0.0025244,0.99096
0.094585,0.0025525,0.094585,0.0025525,0.99086
0.095084,0.0025807,0.095084,0.0025807,0.99077
0.095583,0.0026091,0.095583,0.0026091,0.99067
0.096081,0.0026377,0.096081,0.0026377,0.99057
0.096081,0.0026377,0.096081,0.0026377,0.99057
0.096582,0.0026666,0.096582,0.0026666,0.99047
0.097083,0.0026956,0.097083,0.0026956,0.99037
0.097584,0.0027248,0.097584,0.0027248,0.99027
0.098084,0.0027541,0.098084,0.0027541,0.99017
0.098584,0.0027836,0.098584,0.0027836,0.99007
0.099083,0.0028133,0.099083,0.0028133,0.98996
0.099583,0.0028431,0.099583,0.0028431,0.98986
0.10008,0.0028731,0.10008,0.0028731,0.98976
0.10058,0.0029032,0.10058,0.0029032,0.98965
0.10108,0.0029335,0.10108,0.0029335,0.98955
0.10158,0.002964,0.10158,0.002964,0.98945
0.10208,0.0029946,0.10208,0.0029946,0.98934
0.10257,0.0030254,0.10257,0.0030254,0.98924
0.10307,0.0030563,0.10307,0.0030563,0.98913
0.10307,0.0030563,0.10307,0.0030563,0.98913
0.10357,0.0030876,0.10357,0.0030876,0.98902
0.10407,0.003119,0.10407,0.003119,0.98891
0.10457,0.0031506,0.10457,0.0031506,0.98881
0.10507,0.0031823,0.10507,0.0031823,0.9887
0.10557,0.0032142,0.10557,0.0032142,0.98859
0.10607,0.0032463,0.10607,0.0032463,0.98848
0.10657,0.0032785,0.10657,0.0032785,0.98837
0.10707,0.0033109,0.10707,0.0033109,0.98826
0.10756,0.0033434,0.10756,0.0033434,0.98815
0.10806,0.0033761,0.10806,0.0033761,0.98804
0.10856,0.0034089,0.10856,0.0034089,0.98792
0.10906,0.0034419,0.10906,0.0034419,0.98781
0.10955,0.0034751,0.10955,0.0034751,0.9877
0.11005,0.0035084,0.11005,0.0035084,0.98758
0.11005,0.0035084,0.11005,0.0035084,0.98758
0.11055,0.003542,0.11055,0.003542,0.98747
0.11105,0.0035758,0.11105,0.0035758,0.98736
0.11155,0.0036098,0.11155,0.0036098,0.98724
0.11205,0.0036439,0.11205,0.0036439,0.98712
0.11255,0.0036782,0.11255,0.0036782,0.98701
0.11304,0.0037127,0.11304,0.0037127,0.98689
0.11354,0.0037473,0.11354,0.0037473,0.98677
0.11404,0.003782,0.11404,0.003782,0.98665
0.11454,0.0038169,0.11454,0.0038169,0.98654
0.11503,0.003852,0.11503,0.003852,0.98642
0.11553,0.0038872,0.11553,0.0038872,0.9863
0.11603,0.0039226,0.11603,0.0039226,0.98618
0.11652,0.0039582,0.11652,0.0039582,0.98606
0.11702,0.003994,0.11702,0.003994,0.98594
0.11702,0.003994,0.11702,0.003994,0.98594
0.12199,0.0043623,0.12199,0.0043623,0.98469
0.12694,0.0047463,0.12694,0.0047463,0.9834
0.13185,0.0051461,0.13185,0.0051461,0.98206
0.13674,0.0055619,0.13674,0.0055619,0.98068
0.1416,0.0059933,0.1416,0.0059933,0.97925
0.14643,0.0064404,0.14643,0.0064404,0.97777
0.15123,0.0069037,0.15123,0.0069037,0.97624
0.15601,0.0073825,0.15601,0.0073825,0.97467
0.16076,0.007877,0.16076,0.007877,0.97305
0.16549,0.0083879,0.16549,0.0083879,0.97139
0.17019,0.0089143,0.17019,0.0089143,0.96968
0.17487,0.0094564,0.17487,0.0094564,0.96793
0.17952,0.010015,0.17952,0.010015,0.96612
0.18415,0.010589,0.18415,0.010589,0.96428
0.18415,0.010589,0.18415,0.010589,0.96428
0.189,0.011211,0.189,0.011211,0.96228
0.1938,0.011848,0.1938,0.011848,0.96025
0.19856,0.0125,0.19856,0.0125,0.95817
0.20328,0.013166,0.20328,0.013166,0.95605
0.20796,0.013849,0.20796,0.013849,0.95388
0.2126,0.014545,0.2126,0.014545,0.95168
0.2172,0.015256,0.2172,0.015256,0.94943
0.22175,0.015983,0.22175,0.015983,0.94714
0.22628,0.016723,0.22628,0.016723,0.94481
0.23076,0.017479,0.23076,0.017479,0.94244
0.23521,0.018248,0.23521,0.018248,0.94003
0.23962,0.019032,0.23962,0.019032,0.93758
0.244,0.019831,0.244,0.019831,0.93508
0.24834,0.020643,0.24834,0.020643,0.93255
0.24834,0.020643,0.24834,0.020643,0.93255
0.25295,0.021529,0.25295,0.021529,0.92979
0.25752,0.022429,0.25752,0.022429,0.92699
0.26202,0.023341,0.26202,0.023341,0.92416
0.26648,0.024266,0.26648,0.024266,0.92129
0.27089,0.025205,0.27089,0.025205,0.91838
0.27525,0.026155,0.27525,0.026155,0.91543
0.27956,0.027118,0.27956,0.027118,0.91245
0.28382,0.028093,0.28382,0.028093,0.90943
0.28804,0.029079,0.28804,0.029079,0.90638
0.29221,0.03008,0.29221,0.03008,0.90329
0.29634,0.031091,0.29634,0.031091,0.90016
0.30043,0.032112,0.30043,0.032112,0.89699
0.30447,0.033148,0.30447,0.033148,0.89379
0.30847,0.034193,0.30847,0.034193,0.89056
0.30847,0.034193,0.30847,0.034193,0.89056
0.3127,0.035323,0.3127,0.035323,0.88706
0.31687,0.036462,0.31687,0.036462,0.88353
0.32098,0.037609,0.32098,0.037609,0.87997
0.32504,0.038768,0.32504,0.038768,0.87638
0.32904,0.039934,0.32904,0.039934,0.87275
0.33299,0.04111,0.33299,0.04111,0.8691
0.33689,0.042295,0.33689,0.042295,0.86541
0.34074,0.043485,0.34074,0.043485,0.86169
0.34454,0.044688,0.34454,0.044688,0.85794
0.34829,0.045896,0.34829,0.045896,0.85416
0.35199,0.047112,0.35199,0.047112,0.85034
0.35565,0.048338,0.35565,0.048338,0.84649
0.35925,0.049568,0.35925,0.049568,0.84261
0.36282,0.05081,0.36282,0.05081,0.8387
0.36282,0.05081,0.36282,0.05081,0.8387
0.364,0.051225,0.364,0.051225,0.83739
0.36517,0.05164,0.36517,0.05164,0.83608
0.36633,0.052055,0.36633,0.052055,0.83476
0.36749,0.05247,0.36749,0.05247,0.83344
0.36865,0.052885,0.36865,0.052885,0.83212
0.36979,0.053303,0.36979,0.053303,0.8308
0.37094,0.053722,0.37094,0.053722,0.82947
0.37207,0.05414,0.37207,0.05414,0.82814
0.37321,0.054558,0.37321,0.054558,0.82681
0.37433,0.054977,0.37433,0.054977,0.82548
0.37545,0.055395,0.37545,0.055395,0.82414
0.37657,0.055814,0.37657,0.055814,0.8228
0.37768,0.056234,0.37768,0.056234,0.82146
0.37878,0.056655,0.37878,0.056655,0.82011
0.37878,0.056655,0.37878,0.056655,0.82011
0.38159,0.057736,0.38159,0.057736,0.81665
0.38436,0.058815,0.38436,0.058815,0.81317
0.3871,0.0599,0.3871,0.0599,0.80968
0.3898,0.060985,0.3898,0.060985,0.80617
0.39246,0.06207,0.39246,0.06207,0.80264
0.3951,0.063159,0.3951,0.063159,0.7991
0.3977,0.064249,0.3977,0.064249,0.79554
0.40026,0.065338,0.40026,0.065338,0.79196
0.4028,0.066431,0.4028,0.066431,0.78837
0.4053,0.067525,0.4053,0.067525,0.78476
0.40777,0.068616,0.40777,0.068616,0.78113
0.41021,0.069713,0.41021,0.069713,0.77748
0.41262,0.070808,0.41262,0.070808,0.77382
0.415,0.071901,0.415,0.071901,0.77014
0.415,0.071901,0.415,0.071901,0.77014
0.41508,0.071938,0.41508,0.071938,0.77001
0.41516,0.071975,0.41516,0.071975,0.76989
0.41524,0.072012,0.41524,0.072012,0.76977
0.41532,0.072049,0.41532,0.072049,0.76964
0.4154,0.072086,0.4154,0.072086,0.76952
0.41548,0.072123,0.41548,0.072123,0.76939
0.41556,0.07216,0.41556,0.07216,0.76927
0.41564,0.072197,0.41564,0.072197,0.76915
0.41572,0.072234,0.41572,0.072234,0.76902
0.4158,0.072271,0.4158,0.072271,0.7689
0.41588,0.072308,0.41588,0.072308,0.76877
0.41596,0.072345,0.41596,0.072345,0.76865
0.41604,0.072382,0.41604,0.072382,0.76852
0.41611,0.072419,0.41611,0.072419,0.7684
0.41611,0.072419,0.41611,0.072419,0.7684
0.41622,0.072466,0.41622,0.072466,0.76824
0.41632,0.072514,0.41632,0.072514,0.76808
0.41642,0.072561,0.41642,0.072561,0.76792
0.41652,0.072609,0.41652,0.072609,0.76776
0.41662,0.072656,0.41662,0.072656,0.7676
0.41672,0.072703,0.41672,0.072703,0.76744
0.41682,0.072751,0.41682,0.072751,0.76728
0.41692,0.072798,0.41692,0.072798,0.76712
0.41702,0.072845,0.41702,0.072845,0.76696
0.41713,0.072893,0.41713,0.072893,0.7668
0.41723,0.07294,0.41723,0.07294,0.76664
0.41733,0.072988,0.41733,0.072988,0.76648
0.41743,0.073035,0.41743,0.073035,0.76633
0.41753,0.073082,0.41753,0.073082,0.76617
0.41753,0.073082,0.41753,0.073082,0.76617
0.4178,0.073212,0.4178,0.073212,0.76573
0.41808,0.073341,0.41808,0.073341,0.76529
0.41835,0.073471,0.41835,0.073471,0.76485
0.41863,0.0736,0.41863,0.0736,0.76441
0.4189,0.073729,0.4189,0.073729,0.76398
0.41917,0.073858,0.41917,0.073858,0.76354
0.41944,0.073988,0.41944,0.073988,0.7631
0.41972,0.074117,0.41972,0.074117,0.76266
0.41999,0.074246,0.41999,0.074246,0.76222
0.42026,0.074375,0.42026,0.074375,0.76178
0.42053,0.074503,0.42053,0.074503,0.76134
0.4208,0.074632,0.4208,0.074632,0.7609
0.42107,0.074761,0.42107,0.074761,0.76046
0.42134,0.07489,0.42134,0.07489,0.76002
0.42134,0.07489,0.42134,0.07489,0.76002
0.42207,0.075239,0.42207,0.075239,0.75883
0.42279,0.075591,0.42279,0.075591,0.75763
0.42351,0.075942,0.42351,0.075942,0.75643
0.42423,0.076293,0.42423,0.076293,0.75523
0.42495,0.076643,0.42495,0.076643,0.75403
0.42566,0.076992,0.42566,0.076992,0.75283
0.42637,0.077341,0.42637,0.077341,0.75163
0.42708,0.07769,0.42708,0.07769,0.75042
0.42778,0.078037,0.42778,0.078037,0.74922
0.42848,0.078385,0.42848,0.078385,0.74801
0.42918,0.078735,0.42918,0.078735,0.7468
0.42987,0.079085,0.42987,0.079085,0.74559
0.43056,0.079434,0.43056,0.079434,0.74438
0.43125,0.079782,0.43125,0.079782,0.74317
0.43125,0.079782,0.43125,0.079782,0.74317
0.43216,0.080245,0.43216,0.080245,0.74155
0.43306,0.080706,0.43306,0.080706,0.73994
0.43396,0.081166,0.43396,0.081166,0.73832
0.43485,0.081626,0.43485,0.081626,0.73669
0.43574,0.082089,0.43574,0.082089,0.73507
0.43662,0.082551,0.43662,0.082551,0.73344
0.4375,0.083011,0.4375,0.083011,0.73182
0.43837,0.08347,0.43837,0.08347,0.73019
0.43924,0.083928,0.43924,0.083928,0.72855
0.4401,0.084384,0.4401,0.084384,0.72692
0.44095,0.084841,0.44095,0.084841,0.72528
0.4418,0.085301,0.4418,0.085301,0.72364
0.44265,0.085758,0.44265,0.085758,0.722
0.44349,0.086215,0.44349,0.086215,0.72035
0.44349,0.086215,0.44349,0.086215,0.72035
0.44391,0.086447,0.44391,0.086447,0.71951
0.44434,0.086679,0.44434,0.086679,0.71867
0.44476,0.086911,0.44476,0.086911,0.71783
0.44519,0.087142,0.44519,0.087142,0.71699
0.44561,0.087373,0.44561,0.087373,0.71615
0.44603,0.087603,0.44603,0.087603,0.71531
0.44644,0.087834,0.44644,0.087834,0.71446
0.44686,0.088067,0.44686,0.088067,0.71362
0.44728,0.088299,0.44728,0.088299,0.71277
0.44769,0.08853,0.44769,0.08853,0.71193
0.4481,0.088762,0.4481,0.088762,0.71108
0.44851,0.088993,0.44851,0.088993,0.71024
0.44893,0.089223,0.44893,0.089223,0.70939
0.44933,0.089453,0.44933,0.089453,0.70854
0.44933,0.089453,0.44933,0.089453,0.70854
0.44975,0.089687,0.44975,0.089687,0.70768
0.45016,0.089921,0.45016,0.089921,0.70682
0.45058,0.090154,0.45058,0.090154,0.70595
0.45099,0.090387,0.45099,0.090387,0.70509
0.4514,0.090619,0.4514,0.090619,0.70422
0.45181,0.090852,0.45181,0.090852,0.70335
0.45221,0.091086,0.45221,0.091086,0.70249
0.45262,0.09132,0.45262,0.09132,0.70162
0.45302,0.091554,0.45302,0.091554,0.70075
0.45343,0.091787,0.45343,0.091787,0.69988
0.45383,0.092019,0.45383,0.092019,0.69901
0.45423,0.092251,0.45423,0.092251,0.69814
0.45463,0.092483,0.45463,0.092483,0.69727
0.45502,0.092714,0.45502,0.092714,0.6964
0.45502,0.092714,0.45502,0.092714,0.6964
0.45599,0.093278,0.45599,0.093278,0.69427
0.45695,0.093838,0.45695,0.093838,0.69213
0.4579,0.094404,0.4579,0.094404,0.69
0.45884,0.094966,0.45884,0.094966,0.68786
0.45977,0.095526,0.45977,0.095526,0.68571
0.4607,0.096082,0.4607,0.096082,0.68356
0.46162,0.096635,0.46162,0.096635,0.68141
0.46253,0.097191,0.46253,0.097191,0.67926
0.46343,0.097746,0.46343,0.097746,0.6771
0.46433,0.098299,0.46433,0.098299,0.67494
0.46522,0.098847,0.46522,0.098847,0.67278
0.4661,0.099393,0.4661,0.099393,0.67061
0.46697,0.099939,0.46697,0.099939,0.66844
0.46783,0.10049,0.46783,0.10049,0.66626
0.46783,0.10049,0.46783,0.10049,0.66626
0.46786,0.1005,0.46786,0.1005,0.66619
0.46789,0.10052,0.46789,0.10052,0.66611
0.46792,0.10054,0.46792,0.10054,0.66604
0.46795,0.10056,0.46795,0.10056,0.66597
0.46798,0.10058,0.46798,0.10058,0.66589
0.46801,0.1006,0.46801,0.1006,0.66582
0.46804,0.10061,0.46804,0.10061,0.66575
0.46806,0.10063,0.46806,0.10063,0.66568
0.46809,0.10065,0.46809,0.10065,0.6656
0.46812,0.10067,0.46812,0.10067,0.66553
0.46815,0.10069,0.46815,0.10069,0.66546
0.46818,0.10071,0.46818,0.10071,0.66538
0.46821,0.10072,0.46821,0.10072,0.66531
0.46824,0.10074,0.46824,0.10074,0.66524


==> data_NF_case1_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,1.6223e-07,0.001,1.079e-10,1
0.0010505,1.7903e-07,0.0010505,1.079e-10,1
0.001101,1.9666e-07,0.001101,1.079e-10,1
0.0011515,2.1512e-07,0.0011515,1.079e-10,1
0.001202,2.344e-07,0.001202,1.079e-10,1
0.0012525,2.5451e-07,0.0012525,1.079e-10,1
0.001303,2.7545e-07,0.001303,1.079e-10,1
0.0013536,2.9722e-07,0.0013536,1.079e-10,1
0.0014041,3.1982e-07,0.0014041,1.079e-10,1
0.0014546,3.4324e-07,0.0014546,1.079e-10,1
0.0015051,3.6749e-07,0.0015051,1.079e-10,1
0.0015556,3.9257e-07,0.0015556,1.079e-10,1
0.0016061,4.1847e-07,0.0016061,1.079e-10,1
0.0016566,4.4521e-07,0.0016566,1.079e-10,1
0.0017071,4.7277e-07,0.0017071,1.079e-10,1
0.0017071,4.7277e-07,0.0017071,1.079e-10,1
0.0017576,5.0116e-07,0.0017576,1.079e-10,1
0.0018081,5.3037e-07,0.0018081,1.079e-10,1
0.0018586,5.6042e-07,0.0018586,1.079e-10,1
0.0019091,5.9129e-07,0.0019091,1.079e-10,1
0.0019596,6.2299e-07,0.0019596,1.079e-10,1
0.0020101,6.5552e-07,0.0020101,1.079e-10,1
0.0020607,6.8887e-07,0.0020607,1.079e-10,1
0.0021112,7.2306e-07,0.0021112,1.079e-10,1
0.0021617,7.5807e-07,0.0021617,1.079e-10,1
0.0022122,7.9391e-07,0.0022122,1.079e-10,1
0.0022627,8.3057e-07,0.0022627,1.079e-10,1
0.0023132,8.6807e-07,0.0023132,1.079e-10,1
0.0023637,9.0639e-07,0.0023637,1.079e-10,1
0.0024142,9.4554e-07,0.0024142,1.079e-10,1
0.0024142,9.4554e-07,0.0024142,1.079e-10,1
0.0024647,9.8551e-07,0.0024647,1.079e-10,1
0.0025152,1.0263e-06,0.0025152,1.079e-10,1
0.0025657,1.0679e-06,0.0025657,1.079e-10,1
0.0026162,1.1104e-06,0.0026162,1.079e-10,1
0.0026667,1.1537e-06,0.0026667,1.079e-10,1
0.0027172,1.1978e-06,0.0027172,1.079e-10,1
0.0027678,1.2428e-06,0.0027678,1.079e-10,1
0.0028183,1.2885e-06,0.0028183,1.079e-10,1
0.0028688,1.3351e-06,0.0028688,1.079e-10,1
0.0029193,1.3825e-06,0.0029193,1.079e-10,1
0.0029698,1.4308e-06,0.0029698,1.079e-10,1
0.0030203,1.4799e-06,0.0030203,1.079e-10,1
0.0030708,1.5298e-06,0.0030708,1.079e-10,1
0.0031213,1.5805e-06,0.0031213,1.079e-10,1
0.0031213,1.5805e-06,0.0031213,1.079e-10,1
0.0031718,1.6321e-06,0.0031718,1.079e-10,1
0.0032223,1.6845e-06,0.0032223,1.079e-10,1
0.0032728,1.7377e-06,0.0032728,1.079e-10,1
0.0033233,1.7918e-06,0.0033233,1.079e-10,1
0.0033738,1.8466e-06,0.0033738,1.079e-10,1
0.0034243,1.9023e-06,0.0034243,1.079e-10,1
0.0034748,1.9589e-06,0.0034748,1.079e-10,1
0.0035254,2.0162e-06,0.0035254,1.079e-10,1
0.0035759,2.0744e-06,0.0035759,1.079e-10,1
0.0036264,2.1334e-06,0.0036264,1.079e-10,1
0.0036769,2.1933e-06,0.0036769,1.079e-10,1
0.0037274,2.2539e-06,0.0037274,1.079e-10,1
0.0037779,2.3154e-06,0.0037779,1.079e-10,1
0.0038284,2.3777e-06,0.0038284,1.079e-10,1
0.0038284,2.3777e-06,0.0038284,1.079e-10,1
0.0038789,2.4409e-06,0.0038789,1.079e-10,1
0.0039294,2.5049e-06,0.0039294,1.079e-10,1
0.0039799,2.5697e-06,0.0039799,1.079e-10,1
0.0040304,2.6353e-06,0.0040304,1.079e-10,1
0.0040809,2.7018e-06,0.0040809,1.079e-10,1
0.0041314,2.7691e-06,0.0041314,1.079e-10,1
0.0041819,2.8372e-06,0.0041819,1.079e-10,1
0.0042324,2.9061e-06,0.0042324,1.079e-10,1
0.0042829,2.9759e-06,0.0042829,1.079e-10,1
0.0043334,3.0465e-06,0.0043334,1.079e-10,1
0.004384,3.1179e-06,0.004384,1.079e-10,1
0.0044345,3.1902e-06,0.0044345,1.079e-10,1
0.004485,3.2633e-06,0.004485,1.079e-10,1
0.0045355,3.3372e-06,0.0045355,1.079e-10,1
0.0045355,3.3372e-06,0.0045355,1.079e-10,1
0.004586,3.4119e-06,0.004586,1.079e-10,1
0.0046365,3.4875e-06,0.0046365,1.079e-10,1
0.004687,3.5639e-06,0.004687,1.079e-10,1
0.0047375,3.6411e-06,0.0047375,1.079e-10,1
0.004788,3.7192e-06,0.004788,1.079e-10,1
0.0048385,3.798e-06,0.0048385,1.079e-10,1
0.004889,3.8778e-06,0.004889,1.079e-10,1
0.0049395,3.9583e-06,0.0049395,1.079e-10,1
0.00499,4.0396e-06,0.00499,1.079e-10,1
0.0050405,4.1218e-06,0.0050405,1.079e-10,1
0.005091,4.2048e-06,0.005091,1.079e-10,1
0.0051415,4.2887e-06,0.0051415,1.079e-10,1
0.005192,4.3734e-06,0.005192,1.079e-10,1
0.0052425,4.4589e-06,0.0052425,1.079e-10,1
0.0052425,4.4589e-06,0.0052425,1.079e-10,1
0.005293,4.5452e-06,0.005293,1.079e-10,1
0.0053435,4.6323e-06,0.0053435,1.079e-10,1
0.0053941,4.7203e-06,0.0053941,1.079e-10,1
0.0054446,4.8091e-06,0.0054446,1.079e-10,1
0.0054951,4.8988e-06,0.0054951,1.079e-10,1
0.0055456,4.9892e-06,0.0055456,1.079e-10,1
0.0055961,5.0805e-06,0.0055961,1.079e-10,1
0.0056466,5.1727e-06,0.0056466,1.079e-10,1
0.0056971,5.2656e-06,0.0056971,1.079e-10,1
0.0057476,5.3594e-06,0.0057476,1.079e-10,1
0.0057981,5.454e-06,0.0057981,1.079e-10,1
0.0058486,5.5494e-06,0.0058486,1.079e-10,1
0.0058991,5.6457e-06,0.0058991,1.079e-10,1
0.0059496,5.7427e-06,0.0059496,1.079e-10,1
0.0059496,5.7427e-06,0.0059496,1.079e-10,1
0.0060001,5.8407e-06,0.0060001,1.079e-10,1
0.0060506,5.9394e-06,0.0060506,1.079e-10,1
0.0061011,6.039e-06,0.0061011,1.079e-10,1
0.0061516,6.1394e-06,0.0061516,1.079e-10,1
0.0062021,6.2406e-06,0.0062021,1.079e-10,1
0.0062526,6.3427e-06,0.0062526,1.079e-10,1
0.0063031,6.4455e-06,0.0063031,1.079e-10,1
0.0063536,6.5492e-06,0.0063536,1.079e-10,1
0.0064041,6.6538e-06,0.0064041,1.079e-10,1
0.0064546,6.7591e-06,0.0064546,1.079e-10,1
0.0065051,6.8653e-06,0.0065051,1.079e-10,1
0.0065556,6.9723e-06,0.0065556,1.079e-10,1
0.0066061,7.0802e-06,0.0066061,1.079e-10,1
0.0066566,7.1889e-06,0.0066566,1.079e-10,1
0.0066566,7.1889e-06,0.0066566,1.079e-10,1
0.0067071,7.2984e-06,0.0067071,1.079e-10,1
0.0067576,7.4087e-06,0.0067576,1.079e-10,1
0.0068082,7.5199e-06,0.0068082,1.079e-10,1
0.0068587,7.6318e-06,0.0068587,1.079e-10,1
0.0069092,7.7446e-06,0.0069092,1.079e-10,1
0.0069597,7.8583e-06,0.0069597,1.079e-10,1
0.0070102,7.9728e-06,0.0070102,1.079e-10,1
0.0070607,8.0881e-06,0.0070607,1.0789e-10,1
0.0071112,8.2042e-06,0.0071112,1.0789e-10,1
0.0071617,8.3211e-06,0.0071617,1.0789e-10,1
0.0072122,8.4389e-06,0.0072122,1.0789e-10,1
0.0072627,8.5575e-06,0.0072627,1.0789e-10,1
0.0073132,8.6769e-06,0.0073132,1.0789e-10,1
0.0073637,8.7972e-06,0.0073637,1.0789e-10,1
0.0073637,8.7972e-06,0.0073637,1.0789e-10,1
0.0074142,8.9183e-06,0.0074142,1.0789e-10,1
0.0074647,9.0402e-06,0.0074647,1.0789e-10,1
0.0075152,9.1629e-06,0.0075152,1.0789e-10,1
0.0075657,9.2865e-06,0.0075657,1.0789e-10,1
0.0076162,9.4109e-06,0.0076162,1.0789e-10,1
0.0076667,9.5361e-06,0.0076667,1.0789e-10,1
0.0077172,9.6622e-06,0.0077172,1.0789e-10,1.0001
0.0077677,9.7891e-06,0.0077677,1.0789e-10,1.0001
0.0078182,9.9168e-06,0.0078182,1.0789e-10,1.0001
0.0078687,1.0045e-05,0.0078687,1.0789e-10,1.0001
0.0079192,1.0175e-05,0.0079192,1.0789e-10,1.0001
0.0079697,1.0305e-05,0.0079697,1.0789e-10,1.0001
0.0080202,1.0436e-05,0.0080202,1.0789e-10,1.0001
0.0080707,1.0568e-05,0.0080707,1.0789e-10,1.0001
0.0080707,1.0568e-05,0.0080707,1.0789e-10,1.0001
0.0081212,1.07e-05,0.0081212,1.0789e-10,1.0001
0.0081717,1.0834e-05,0.0081717,1.0789e-10,1.0001
0.0082222,1.0968e-05,0.0082222,1.0789e-10,1.0001
0.0082727,1.1103e-05,0.0082727,1.0789e-10,1.0001
0.0083232,1.1239e-05,0.0083232,1.0789e-10,1.0001
0.0083737,1.1376e-05,0.0083737,1.0789e-10,1.0001
0.0084242,1.1514e-05,0.0084242,1.0789e-10,1.0001
0.0084747,1.1652e-05,0.0084747,1.0789e-10,1.0001
0.0085252,1.1792e-05,0.0085252,1.0789e-10,1.0001
0.0085757,1.1932e-05,0.0085757,1.0789e-10,1.0001
0.0086262,1.2073e-05,0.0086262,1.0789e-10,1.0001
0.0086767,1.2214e-05,0.0086767,1.0789e-10,1.0001
0.0087272,1.2357e-05,0.0087272,1.0789e-10,1.0001
0.0087777,1.2501e-05,0.0087777,1.0789e-10,1.0001
0.0087777,1.2501e-05,0.0087777,1.0789e-10,1.0001
0.0088282,1.2645e-05,0.0088282,1.0789e-10,1.0001
0.0088787,1.279e-05,0.0088787,1.0789e-10,1.0001
0.0089292,1.2936e-05,0.0089292,1.0789e-10,1.0001
0.0089797,1.3083e-05,0.0089797,1.0789e-10,1.0001
0.0090302,1.323e-05,0.0090302,1.0789e-10,1.0001
0.0090807,1.3379e-05,0.0090807,1.0789e-10,1.0001
0.0091312,1.3528e-05,0.0091312,1.0789e-10,1.0001
0.0091817,1.3678e-05,0.0091817,1.0789e-10,1.0001
0.0092322,1.3829e-05,0.0092322,1.0789e-10,1.0001
0.0092827,1.398e-05,0.0092827,1.0789e-10,1.0001
0.0093332,1.4133e-05,0.0093332,1.0789e-10,1.0001
0.0093837,1.4286e-05,0.0093837,1.0789e-10,1.0001
0.0094342,1.444e-05,0.0094342,1.0789e-10,1.0001
0.0094847,1.4596e-05,0.0094847,1.0789e-10,1.0001
0.0094847,1.4596e-05,0.0094847,1.0789e-10,1.0001
0.0095352,1.4751e-05,0.0095352,1.0789e-10,1.0001
0.0095857,1.4908e-05,0.0095857,1.0789e-10,1.0001
0.0096362,1.5066e-05,0.0096362,1.0789e-10,1.0001
0.0096867,1.5224e-05,0.0096867,1.0789e-10,1.0001
0.0097372,1.5383e-05,0.0097372,1.0789e-10,1.0001
0.0097877,1.5543e-05,0.0097877,1.0789e-10,1.0001
0.0098382,1.5704e-05,0.0098382,1.0789e-10,1.0001
0.0098887,1.5866e-05,0.0098887,1.0789e-10,1.0001
0.0099392,1.6028e-05,0.0099392,1.0789e-10,1.0001
0.0099897,1.6191e-05,0.0099897,1.0789e-10,1.0001
0.01004,1.6355e-05,0.01004,1.0789e-10,1.0001
0.010091,1.652e-05,0.010091,1.0789e-10,1.0001
0.010141,1.6686e-05,0.010141,1.0788e-10,1.0001
0.010192,1.6853e-05,0.010192,1.0788e-10,1.0001
0.010192,1.6853e-05,0.010192,1.0788e-10,1.0001
0.010242,1.702e-05,0.010242,1.0788e-10,1.0001
0.010293,1.7188e-05,0.010293,1.0788e-10,1.0001
0.010343,1.7358e-05,0.010343,1.0788e-10,1.0001
0.010394,1.7527e-05,0.010394,1.0788e-10,1.0001
0.010444,1.7698e-05,0.010444,1.0788e-10,1.0001
0.010495,1.787e-05,0.010495,1.0788e-10,1.0001
0.010545,1.8042e-05,0.010545,1.0788e-10,1.0001
0.010596,1.8215e-05,0.010596,1.0788e-10,1.0001
0.010646,1.8389e-05,0.010646,1.0788e-10,1.0001
0.010697,1.8564e-05,0.010697,1.0788e-10,1.0001
0.010747,1.874e-05,0.010747,1.0788e-10,1.0001
0.010798,1.8917e-05,0.010798,1.0788e-10,1.0001
0.010848,1.9094e-05,0.010848,1.0788e-10,1.0001
0.010899,1.9272e-05,0.010899,1.0788e-10,1.0001
0.010899,1.9272e-05,0.010899,1.0788e-10,1.0001
0.010949,1.9451e-05,0.010949,1.0788e-10,1.0001
0.011,1.9631e-05,0.011,1.0788e-10,1.0001
0.01105,1.9812e-05,0.01105,1.0788e-10,1.0001
0.011101,1.9993e-05,0.011101,1.0788e-10,1.0001
0.011151,2.0176e-05,0.011151,1.0788e-10,1.0001
0.011202,2.0359e-05,0.011202,1.0788e-10,1.0001
0.011252,2.0543e-05,0.011252,1.0788e-10,1.0001
0.011303,2.0728e-05,0.011303,1.0788e-10,1.0001
0.011353,2.0913e-05,0.011353,1.0788e-10,1.0001
0.011404,2.11e-05,0.011404,1.0788e-10,1.0001
0.011454,2.1287e-05,0.011454,1.0788e-10,1.0001
0.011505,2.1475e-05,0.011505,1.0788e-10,1.0001
0.011555,2.1664e-05,0.011555,1.0788e-10,1.0001
0.011606,2.1854e-05,0.011606,1.0788e-10,1.0001
0.011606,2.1854e-05,0.011606,1.0788e-10,1.0001
0.011656,2.2044e-05,0.011656,1.0788e-10,1.0001
0.011707,2.2236e-05,0.011707,1.0788e-10,1.0001
0.011757,2.2428e-05,0.011757,1.0788e-10,1.0001
0.011808,2.2621e-05,0.011808,1.0788e-10,1.0001
0.011858,2.2815e-05,0.011858,1.0788e-10,1.0001
0.011909,2.301e-05,0.011909,1.0788e-10,1.0001
0.011959,2.3205e-05,0.011959,1.0788e-10,1.0001
0.012009,2.3402e-05,0.012009,1.0788e-10,1.0001
0.01206,2.3599e-05,0.01206,1.0788e-10,1.0001
0.01211,2.3797e-05,0.01211,1.0788e-10,1.0001
0.012161,2.3996e-05,0.012161,1.0788e-10,1.0001
0.012211,2.4196e-05,0.012211,1.0788e-10,1.0001
0.012262,2.4396e-05,0.012262,1.0788e-10,1.0001
0.012312,2.4598e-05,0.012312,1.0788e-10,1.0001
0.012312,2.4598e-05,0.012312,1.0788e-10,1.0001
0.012363,2.48e-05,0.012363,1.0788e-10,1.0001
0.012413,2.5003e-05,0.012413,1.0788e-10,1.0001
0.012464,2.5207e-05,0.012464,1.0788e-10,1.0001
0.012514,2.5411e-05,0.012514,1.0787e-10,1.0001
0.012565,2.5617e-05,0.012565,1.0787e-10,1.0001
0.012615,2.5823e-05,0.012615,1.0787e-10,1.0001
0.012666,2.603e-05,0.012666,1.0787e-10,1.0001
0.012716,2.6238e-05,0.012716,1.0787e-10,1.0001
0.012767,2.6447e-05,0.012767,1.0787e-10,1.0001
0.012817,2.6657e-05,0.012817,1.0787e-10,1.0001
0.012868,2.6867e-05,0.012868,1.0787e-10,1.0001
0.012918,2.7079e-05,0.012918,1.0787e-10,1.0001
0.012969,2.7291e-05,0.012969,1.0787e-10,1.0001
0.013019,2.7504e-05,0.013019,1.0787e-10,1.0001
0.013019,2.7504e-05,0.013019,1.0787e-10,1.0001
0.01307,2.7718e-05,0.01307,1.0787e-10,1.0001
0.01312,2.7932e-05,0.01312,1.0787e-10,1.0001
0.013171,2.8148e-05,0.013171,1.0787e-10,1.0001
0.013221,2.8364e-05,0.013221,1.0787e-10,1.0002
0.013272,2.8581e-05,0.013272,1.0787e-10,1.0002
0.013322,2.8799e-05,0.013322,1.0787e-10,1.0002
0.013373,2.9018e-05,0.013373,1.0787e-10,1.0002
0.013423,2.9237e-05,0.013423,1.0787e-10,1.0002
0.013474,2.9458e-05,0.013474,1.0787e-10,1.0002
0.013524,2.9679e-05,0.013524,1.0787e-10,1.0002
0.013575,2.9901e-05,0.013575,1.0787e-10,1.0002
0.013625,3.0124e-05,0.013625,1.0787e-10,1.0002
0.013676,3.0348e-05,0.013676,1.0787e-10,1.0002
0.013726,3.0572e-05,0.013726,1.0787e-10,1.0002
0.013726,3.0572e-05,0.013726,1.0787e-10,1.0002
0.013777,3.0797e-05,0.013777,1.0787e-10,1.0002
0.013827,3.1024e-05,0.013827,1.0787e-10,1.0002
0.013878,3.1251e-05,0.013878,1.0787e-10,1.0002
0.013928,3.1479e-05,0.013928,1.0787e-10,1.0002
0.013979,3.1707e-05,0.013979,1.0787e-10,1.0002
0.014029,3.1937e-05,0.014029,1.0787e-10,1.0002
0.01408,3.2167e-05,0.01408,1.0787e-10,1.0002
0.01413,3.2398e-05,0.01413,1.0787e-10,1.0002
0.014181,3.263e-05,0.014181,1.0787e-10,1.0002
0.014231,3.2863e-05,0.014231,1.0787e-10,1.0002
0.014282,3.3097e-05,0.014282,1.0787e-10,1.0002
0.014332,3.3331e-05,0.014332,1.0787e-10,1.0002
0.014383,3.3566e-05,0.014383,1.0787e-10,1.0002
0.014433,3.3803e-05,0.014433,1.0787e-10,1.0002
0.014433,3.3803e-05,0.014433,1.0787e-10,1.0002
0.014484,3.404e-05,0.014484,1.0786e-10,1.0002
0.014534,3.4277e-05,0.014534,1.0786e-10,1.0002
0.014584,3.4516e-05,0.014584,1.0786e-10,1.0002
0.014635,3.4755e-05,0.014635,1.0786e-10,1.0002
0.014685,3.4996e-05,0.014685,1.0786e-10,1.0002
0.014736,3.5237e-05,0.014736,1.0786e-10,1.0002
0.014786,3.5479e-05,0.014786,1.0786e-10,1.0002
0.014837,3.5721e-05,0.014837,1.0786e-10,1.0002
0.014887,3.5965e-05,0.014887,1.0786e-10,1.0002
0.014938,3.6209e-05,0.014938,1.0786e-10,1.0002
0.014988,3.6455e-05,0.014988,1.0786e-10,1.0002
0.015039,3.6701e-05,0.015039,1.0786e-10,1.0002
0.015089,3.6948e-05,0.015089,1.0786e-10,1.0002
0.01514,3.7195e-05,0.01514,1.0786e-10,1.0002
0.01514,3.7195e-05,0.01514,1.0786e-10,1.0002
0.015645,3.9718e-05,0.015645,1.0786e-10,1.0002
0.016149,4.2323e-05,0.016149,1.0786e-10,1.0002
0.016654,4.5011e-05,0.016654,1.0785e-10,1.0002
0.017159,4.7782e-05,0.017159,1.0785e-10,1.0003
0.017664,5.0635e-05,0.017664,1.0785e-10,1.0003
0.018168,5.357e-05,0.018168,1.0784e-10,1.0003
0.018673,5.6588e-05,0.018673,1.0784e-10,1.0003
0.019177,5.9689e-05,0.019177,1.0784e-10,1.0003
0.019682,6.2872e-05,0.019682,1.0783e-10,1.0003
0.020186,6.6138e-05,0.020186,1.0783e-10,1.0004
0.020691,6.9486e-05,0.020691,1.0782e-10,1.0004
0.021195,7.2916e-05,0.021195,1.0782e-10,1.0004
0.021699,7.6429e-05,0.021699,1.0782e-10,1.0004
0.022203,8.0025e-05,0.022203,1.0781e-10,1.0004
0.022203,8.0025e-05,0.022203,1.0781e-10,1.0004
0.022708,8.3706e-05,0.022708,1.0781e-10,1.0004
0.023213,8.7469e-05,0.023213,1.078e-10,1.0005
0.023717,9.1315e-05,0.023717,1.078e-10,1.0005
0.024222,9.5243e-05,0.024222,1.0779e-10,1.0005
0.024726,9.9254e-05,0.024726,1.0779e-10,1.0005
0.02523,0.00010335,0.02523,1.0778e-10,1.0005
0.025734,0.00010752,0.025734,1.0778e-10,1.0006
0.026238,0.00011178,0.026238,1.0777e-10,1.0006
0.026743,0.00011612,0.026743,1.0777e-10,1.0006
0.027247,0.00012054,0.027247,1.0776e-10,1.0006
0.02775,0.00012504,0.02775,1.0776e-10,1.0007
0.028254,0.00012963,0.028254,1.0775e-10,1.0007
0.028758,0.0001343,0.028758,1.0775e-10,1.0007
0.029262,0.00013905,0.029262,1.0774e-10,1.0007
0.029262,0.00013905,0.029262,1.0774e-10,1.0007
0.029766,0.00014389,0.029766,1.0774e-10,1.0008
0.03027,0.00014881,0.03027,1.0773e-10,1.0008
0.030774,0.00015381,0.030774,1.0773e-10,1.0008
0.031278,0.0001589,0.031278,1.0772e-10,1.0008
0.031782,0.00016407,0.031782,1.0771e-10,1.0009
0.032286,0.00016932,0.032286,1.0771e-10,1.0009
0.03279,0.00017465,0.03279,1.077e-10,1.0009
0.033294,0.00018006,0.033294,1.077e-10,1.001
0.033797,0.00018556,0.033797,1.0769e-10,1.001
0.034301,0.00019114,0.034301,1.0768e-10,1.001
0.034804,0.00019679,0.034804,1.0768e-10,1.001
0.035307,0.00020254,0.035307,1.0767e-10,1.0011
0.035811,0.00020836,0.035811,1.0766e-10,1.0011
0.036314,0.00021426,0.036314,1.0766e-10,1.0011
0.036314,0.00021426,0.036314,1.0766e-10,1.0011
0.036818,0.00022026,0.036818,1.0765e-10,1.0012
0.037321,0.00022634,0.037321,1.0764e-10,1.0012
0.037825,0.0002325,0.037825,1.0764e-10,1.0012
0.038328,0.00023874,0.038328,1.0763e-10,1.0013
0.038832,0.00024507,0.038832,1.0762e-10,1.0013
0.039335,0.00025147,0.039335,1.0761e-10,1.0013
0.039838,0.00025796,0.039838,1.0761e-10,1.0014
0.040342,0.00026453,0.040342,1.076e-10,1.0014
0.040845,0.00027118,0.040845,1.0759e-10,1.0014
0.041347,0.00027791,0.041347,1.0758e-10,1.0015
0.04185,0.00028473,0.04185,1.0757e-10,1.0015
0.042353,0.00029162,0.042353,1.0757e-10,1.0015
0.042855,0.0002986,0.042855,1.0756e-10,1.0016
0.043358,0.00030566,0.043358,1.0755e-10,1.0016
0.043358,0.00030566,0.043358,1.0755e-10,1.0016
0.043861,0.00031281,0.043861,1.0754e-10,1.0017
0.044364,0.00032005,0.044364,1.0753e-10,1.0017
0.044868,0.00032737,0.044868,1.0753e-10,1.0017
0.045371,0.00033476,0.045371,1.0752e-10,1.0018
0.045873,0.00034225,0.045873,1.0751e-10,1.0018
0.046376,0.00034981,0.046376,1.075e-10,1.0019
0.046879,0.00035745,0.046879,1.0749e-10,1.0019
0.047381,0.00036517,0.047381,1.0748e-10,1.0019
0.047884,0.00037298,0.047884,1.0747e-10,1.002
0.048386,0.00038087,0.048386,1.0746e-10,1.002
0.048888,0.00038883,0.048888,1.0746e-10,1.0021
0.04939,0.00039688,0.04939,1.0745e-10,1.0021
0.049892,0.00040501,0.049892,1.0744e-10,1.0021
0.050393,0.00041322,0.050393,1.0743e-10,1.0022
0.050393,0.00041322,0.050393,1.0743e-10,1.0022
0.050896,0.00042154,0.050896,1.0742e-10,1.0022
0.051399,0.00042993,0.051399,1.0741e-10,1.0023
0.051901,0.0004384,0.051901,1.074e-10,1.0023
0.052404,0.00044696,0.052404,1.0739e-10,1.0024
0.052906,0.0004556,0.052906,1.0738e-10,1.0024
0.053408,0.00046431,0.053408,1.0737e-10,1.0025
0.05391,0.00047311,0.05391,1.0736e-10,1.0025
0.054411,0.00048199,0.054411,1.0735e-10,1.0026
0.054913,0.00049095,0.054913,1.0734e-10,1.0026
0.055415,0.00049999,0.055415,1.0733e-10,1.0026
0.055916,0.00050911,0.055916,1.0732e-10,1.0027
0.056417,0.00051831,0.056417,1.0731e-10,1.0027
0.056918,0.00052759,0.056918,1.073e-10,1.0028
0.057419,0.00053696,0.057419,1.0729e-10,1.0028
0.057419,0.00053696,0.057419,1.0729e-10,1.0028
0.057921,0.00054643,0.057921,1.0728e-10,1.0029
0.058423,0.00055598,0.058423,1.0726e-10,1.0029
0.058925,0.00056561,0.058925,1.0725e-10,1.003
0.059426,0.00057532,0.059426,1.0724e-10,1.003
0.059928,0.00058511,0.059928,1.0723e-10,1.0031
0.060429,0.00059498,0.060429,1.0722e-10,1.0031
0.06093,0.00060494,0.06093,1.0721e-10,1.0032
0.061431,0.00061497,0.061431,1.072e-10,1.0032
0.061932,0.00062508,0.061932,1.0719e-10,1.0033
0.062433,0.00063528,0.062433,1.0717e-10,1.0034
0.062933,0.00064555,0.062933,1.0716e-10,1.0034
0.063433,0.0006559,0.063433,1.0715e-10,1.0035
0.063933,0.00066634,0.063933,1.0714e-10,1.0035
0.064433,0.00067685,0.064433,1.0713e-10,1.0036
0.064433,0.00067685,0.064433,1.0713e-10,1.0036
0.064935,0.00068748,0.064935,1.0712e-10,1.0036
0.065436,0.00069818,0.065436,1.071e-10,1.0037
0.065937,0.00070897,0.065937,1.0709e-10,1.0037
0.066438,0.00071984,0.066438,1.0708e-10,1.0038
0.066939,0.00073079,0.066939,1.0707e-10,1.0039
0.067439,0.00074181,0.067439,1.0705e-10,1.0039
0.067939,0.00075292,0.067939,1.0704e-10,1.004
0.068439,0.00076411,0.068439,1.0703e-10,1.004
0.068939,0.00077537,0.068939,1.0702e-10,1.0041
0.069439,0.00078672,0.069439,1.07e-10,1.0041
0.069939,0.00079815,0.069939,1.0699e-10,1.0042
0.070438,0.00080965,0.070438,1.0698e-10,1.0043
0.070937,0.00082124,0.070937,1.0696e-10,1.0043
0.071436,0.0008329,0.071436,1.0695e-10,1.0044
0.071436,0.0008329,0.071436,1.0695e-10,1.0044
0.071937,0.00084468,0.071937,1.0694e-10,1.0045
0.072437,0.00085655,0.072437,1.0693e-10,1.0045
0.072937,0.00086849,0.072937,1.0691e-10,1.0046
0.073437,0.00088052,0.073437,1.069e-10,1.0046
0.073937,0.00089262,0.073937,1.0688e-10,1.0047
0.074436,0.0009048,0.074436,1.0687e-10,1.0048
0.074936,0.00091706,0.074936,1.0686e-10,1.0048
0.075435,0.0009294,0.075435,1.0684e-10,1.0049
0.075934,0.00094182,0.075934,1.0683e-10,1.005
0.076433,0.00095432,0.076433,1.0682e-10,1.005
0.076931,0.0009669,0.076931,1.068e-10,1.0051
0.07743,0.00097955,0.07743,1.0679e-10,1.0052
0.077928,0.00099229,0.077928,1.0677e-10,1.0052
0.078426,0.0010051,0.078426,1.0676e-10,1.0053
0.078426,0.0010051,0.078426,1.0676e-10,1.0053
0.078925,0.001018,0.078925,1.0674e-10,1.0054
0.079425,0.0010311,0.079425,1.0673e-10,1.0054
0.079924,0.0010442,0.079924,1.0672e-10,1.0055
0.080423,0.0010573,0.080423,1.067e-10,1.0056
0.080922,0.0010706,0.080922,1.0669e-10,1.0056
0.08142,0.0010839,0.08142,1.0667e-10,1.0057
0.081919,0.0010974,0.081919,1.0666e-10,1.0058
0.082417,0.0011109,0.082417,1.0664e-10,1.0058
0.082915,0.0011244,0.082915,1.0663e-10,1.0059
0.083413,0.0011381,0.083413,1.0661e-10,1.006
0.08391,0.0011518,0.08391,1.066e-10,1.006
0.084407,0.0011656,0.084407,1.0658e-10,1.0061
0.084905,0.0011795,0.084905,1.0656e-10,1.0062
0.085401,0.0011935,0.085401,1.0655e-10,1.0063
0.085401,0.0011935,0.085401,1.0655e-10,1.0063
0.0859,0.0012076,0.0859,1.0653e-10,1.0063
0.086399,0.0012217,0.086399,1.0652e-10,1.0064
0.086897,0.001236,0.086897,1.065e-10,1.0065
0.087395,0.0012503,0.087395,1.0649e-10,1.0066
0.087893,0.0012647,0.087893,1.0647e-10,1.0066
0.08839,0.0012792,0.08839,1.0645e-10,1.0067
0.088887,0.0012938,0.088887,1.0644e-10,1.0068
0.089385,0.0013084,0.089385,1.0642e-10,1.0069
0.089881,0.0013232,0.089881,1.0641e-10,1.0069
0.090378,0.001338,0.090378,1.0639e-10,1.007
0.090874,0.0013529,0.090874,1.0637e-10,1.0071
0.091371,0.0013678,0.091371,1.0636e-10,1.0072
0.091866,0.0013829,0.091866,1.0634e-10,1.0072
0.092362,0.001398,0.092362,1.0632e-10,1.0073
0.092362,0.001398,0.092362,1.0632e-10,1.0073
0.09286,0.0014132,0.09286,1.0631e-10,1.0074
0.093357,0.0014286,0.093357,1.0629e-10,1.0075
0.093854,0.001444,0.093854,1.0627e-10,1.0076
0.094351,0.0014595,0.094351,1.0626e-10,1.0076
0.094848,0.001475,0.094848,1.0624e-10,1.0077
0.095344,0.0014907,0.095344,1.0622e-10,1.0078
0.095841,0.0015064,0.095841,1.0621e-10,1.0079
0.096337,0.0015222,0.096337,1.0619e-10,1.008
0.096832,0.0015381,0.096832,1.0617e-10,1.008
0.097328,0.001554,0.097328,1.0615e-10,1.0081
0.097823,0.0015701,0.097823,1.0614e-10,1.0082
0.098318,0.0015862,0.098318,1.0612e-10,1.0083
0.098813,0.0016024,0.098813,1.061e-10,1.0084
0.099307,0.0016186,0.099307,1.0608e-10,1.0085
0.099307,0.0016186,0.099307,1.0608e-10,1.0085
0.099804,0.001635,0.099804,1.0606e-10,1.0085
0.1003,0.0016515,0.1003,1.0605e-10,1.0086
0.1008,0.0016681,0.1008,1.0603e-10,1.0087
0.10129,0.0016847,0.10129,1.0601e-10,1.0088
0.10179,0.0017015,0.10179,1.0599e-10,1.0089
0.10228,0.0017183,0.10228,1.0597e-10,1.009
0.10278,0.0017351,0.10278,1.0596e-10,1.0091
0.10327,0.0017521,0.10327,1.0594e-10,1.0091
0.10377,0.0017691,0.10377,1.0592e-10,1.0092
0.10426,0.0017862,0.10426,1.059e-10,1.0093
0.10476,0.0018034,0.10476,1.0588e-10,1.0094
0.10525,0.0018207,0.10525,1.0586e-10,1.0095
0.10574,0.001838,0.10574,1.0584e-10,1.0096
0.10624,0.0018554,0.10624,1.0583e-10,1.0097
0.10624,0.0018554,0.10624,1.0583e-10,1.0097
0.10673,0.001873,0.10673,1.0581e-10,1.0098
0.10723,0.0018907,0.10723,1.0579e-10,1.0098
0.10772,0.0019084,0.10772,1.0577e-10,1.0099
0.10822,0.0019262,0.10822,1.0575e-10,1.01
0.10871,0.0019441,0.10871,1.0573e-10,1.0101
0.1092,0.001962,0.1092,1.0571e-10,1.0102
0.1097,0.00198,0.1097,1.0569e-10,1.0103
0.11019,0.0019982,0.11019,1.0567e-10,1.0104
0.11068,0.0020163,0.11068,1.0565e-10,1.0105
0.11118,0.0020346,0.11118,1.0563e-10,1.0106
0.11167,0.0020529,0.11167,1.0561e-10,1.0107
0.11216,0.0020713,0.11216,1.0559e-10,1.0108
0.11265,0.0020898,0.11265,1.0557e-10,1.0109
0.11315,0.0021084,0.11315,1.0555e-10,1.011
0.11315,0.0021084,0.11315,1.0555e-10,1.011
0.11364,0.0021271,0.11364,1.0553e-10,1.011
0.11413,0.0021459,0.11413,1.0551e-10,1.0111
0.11463,0.0021648,0.11463,1.0549e-10,1.0112
0.11512,0.0021838,0.11512,1.0547e-10,1.0113
0.11561,0.0022028,0.11561,1.0545e-10,1.0114
0.11611,0.0022219,0.11611,1.0543e-10,1.0115
0.1166,0.0022411,0.1166,1.0541e-10,1.0116
0.11709,0.0022604,0.11709,1.0539e-10,1.0117
0.11758,0.0022797,0.11758,1.0537e-10,1.0118
0.11808,0.0022991,0.11808,1.0535e-10,1.0119
0.11857,0.0023186,0.11857,1.0533e-10,1.012
0.11906,0.0023382,0.11906,1.0531e-10,1.0121
0.11955,0.0023578,0.11955,1.0529e-10,1.0122
0.12004,0.0023775,0.12004,1.0527e-10,1.0123
0.12004,0.0023775,0.12004,1.0527e-10,1.0123
0.12495,0.0025798,0.12495,1.0506e-10,1.0133
0.12984,0.0027895,0.12984,1.0484e-10,1.0144
0.1347,0.0030066,0.1347,1.0461e-10,1.0155
0.13953,0.0032309,0.13953,1.0438e-10,1.0166
0.14433,0.0034625,0.14433,1.0415e-10,1.0177
0.1491,0.0037012,0.1491,1.0391e-10,1.0189
0.15385,0.003947,0.15385,1.0366e-10,1.0201
0.15857,0.0041998,0.15857,1.0341e-10,1.0213
0.16326,0.0044596,0.16326,1.0316e-10,1.0226
0.16792,0.0047264,0.16792,1.029e-10,1.0239
0.17256,0.005,0.17256,1.0264e-10,1.0252
0.17718,0.0052804,0.17718,1.0237e-10,1.0265
0.18177,0.0055677,0.18177,1.021e-10,1.0279
0.18633,0.0058616,0.18633,1.0183e-10,1.0292
0.18633,0.0058616,0.18633,1.0183e-10,1.0292
0.19109,0.0061773,0.19109,1.0154e-10,1.0307
0.19582,0.0064997,0.19582,1.0124e-10,1.0322
0.20051,0.0068289,0.20051,1.0095e-10,1.0337
0.20517,0.0071647,0.20517,1.0065e-10,1.0353
0.2098,0.0075071,0.2098,1.0035e-10,1.0368
0.21439,0.0078561,0.21439,1.0005e-10,1.0384
0.21895,0.0082116,0.21895,9.9742e-11,1.04
0.22349,0.0085734,0.22349,9.9436e-11,1.0416
0.22799,0.0089417,0.22799,9.9128e-11,1.0433
0.23246,0.0093163,0.23246,9.8819e-11,1.0449
0.2369,0.0096972,0.2369,9.8509e-11,1.0466
0.24131,0.010084,0.24131,9.8198e-11,1.0483
0.2457,0.010478,0.2457,9.7886e-11,1.05
0.25006,0.010877,0.25006,9.7574e-11,1.0517
0.25006,0.010877,0.25006,9.7574e-11,1.0517
0.25464,0.011307,0.25464,9.7242e-11,1.0535
0.25919,0.011742,0.25919,9.691e-11,1.0554
0.2637,0.012185,0.2637,9.6578e-11,1.0572
0.26818,0.012633,0.26818,9.6247e-11,1.0591
0.27263,0.013088,0.27263,9.5915e-11,1.061
0.27705,0.013549,0.27705,9.5584e-11,1.0628
0.28144,0.014016,0.28144,9.5253e-11,1.0647
0.28579,0.014489,0.28579,9.4923e-11,1.0667
0.29012,0.014968,0.29012,9.4594e-11,1.0686
0.29441,0.015453,0.29441,9.4265e-11,1.0705
0.29868,0.015944,0.29868,9.3938e-11,1.0724
0.30292,0.016441,0.30292,9.3611e-11,1.0744
0.30713,0.016944,0.30713,9.3286e-11,1.0764
0.31131,0.017453,0.31131,9.2962e-11,1.0783
0.31131,0.017453,0.31131,9.2962e-11,1.0783
0.31571,0.017997,0.31571,9.262e-11,1.0804
0.32008,0.018548,0.32008,9.228e-11,1.0825
0.32441,0.019105,0.32441,9.1942e-11,1.0846
0.32872,0.019668,0.32872,9.1606e-11,1.0867
0.33299,0.020237,0.33299,9.1273e-11,1.0888
0.33724,0.020812,0.33724,9.0941e-11,1.0909
0.34145,0.021393,0.34145,9.0611e-11,1.093
0.34564,0.02198,0.34564,9.0284e-11,1.0952
0.3498,0.022573,0.3498,8.996e-11,1.0973
0.35393,0.023171,0.35393,8.9638e-11,1.0994
0.35804,0.023776,0.35804,8.9318e-11,1.1016
0.36212,0.024386,0.36212,8.9001e-11,1.1037
0.36617,0.025001,0.36617,8.8687e-11,1.1058
0.3702,0.025623,0.3702,8.8376e-11,1.108
0.3702,0.025623,0.3702,8.8376e-11,1.108
0.37442,0.026284,0.37442,8.8051e-11,1.1102
0.37862,0.026952,0.37862,8.7729e-11,1.1125
0.38278,0.027625,0.38278,8.7411e-11,1.1148
0.38692,0.028304,0.38692,8.7097e-11,1.117
0.39103,0.02899,0.39103,8.6786e-11,1.1193
0.39511,0.029681,0.39511,8.648e-11,1.1216
0.39917,0.030377,0.39917,8.6177e-11,1.1238
0.4032,0.03108,0.4032,8.5879e-11,1.1261
0.4072,0.031788,0.4072,8.5585e-11,1.1284
0.41118,0.032502,0.41118,8.5296e-11,1.1306
0.41514,0.033222,0.41514,8.5011e-11,1.1329
0.41907,0.033947,0.41907,8.4732e-11,1.1352
0.42298,0.034678,0.42298,8.4458e-11,1.1374
0.42687,0.035415,0.42687,8.4189e-11,1.1397
0.42687,0.035415,0.42687,8.4189e-11,1.1397
0.43093,0.036194,0.43093,8.3897e-11,1.1421
0.43496,0.036979,0.43496,8.361e-11,1.1445
0.43896,0.03777,0.43896,8.3327e-11,1.1468
0.44294,0.038567,0.44294,8.305e-11,1.1492
0.4469,0.039369,0.4469,8.2777e-11,1.1516
0.45083,0.040178,0.45083,8.251e-11,1.1539
0.45474,0.040991,0.45474,8.2248e-11,1.1563
0.45863,0.041811,0.45863,8.1991e-11,1.1587
0.46249,0.042636,0.46249,8.174e-11,1.161
0.46633,0.043467,0.46633,8.1495e-11,1.1634
0.47015,0.044303,0.47015,8.1255e-11,1.1657
0.47395,0.045145,0.47395,8.1022e-11,1.1681
0.47772,0.045992,0.47772,8.0797e-11,1.1704
0.48148,0.046845,0.48148,8.0584e-11,1.1727
0.48148,0.046845,0.48148,8.0584e-11,1.1727
0.48187,0.046933,0.48187,8.0562e-11,1.173
0.48226,0.047022,0.48226,8.054e-11,1.1732
0.48264,0.047111,0.48264,8.0519e-11,1.1735
0.48303,0.0472,0.48303,8.0497e-11,1.1737
0.48342,0.047289,0.48342,8.0476e-11,1.174
0.48381,0.047378,0.48381,8.0455e-11,1.1742
0.48419,0.047467,0.48419,8.0433e-11,1.1744
0.48458,0.047556,0.48458,8.0412e-11,1.1747
0.48496,0.047645,0.48496,8.0389e-11,1.1749
0.48535,0.047734,0.48535,8.0358e-11,1.1752
0.48574,0.047823,0.48574,8.0284e-11,1.1754
0.48612,0.047912,0.48612,8.0019e-11,1.1756
0.48651,0.048002,0.48651,7.9055e-11,1.1759
0.48689,0.048091,0.48689,7.5572e-11,1.1761
0.48689,0.048091,0.48689,7.5572e-11,1.1761
0.48909,0.048603,0.48909,7.5224e-11,1.1775
0.49128,0.049117,0.49128,7.4873e-11,1.1789
0.49346,0.049633,0.49346,7.4519e-11,1.1803
0.49564,0.050151,0.49564,7.416e-11,1.1816
0.49781,0.05067,0.49781,7.3798e-11,1.183
0.49997,0.051191,0.49997,7.3432e-11,1.1844
0.50212,0.051714,0.50212,7.3061e-11,1.1858
0.50427,0.052238,0.50427,7.2686e-11,1.1871
0.50641,0.052765,0.50641,7.2306e-11,1.1885
0.50855,0.053293,0.50855,7.1921e-11,1.1899
0.51067,0.053823,0.51067,7.1531e-11,1.1912
0.5128,0.054354,0.5128,7.1135e-11,1.1926
0.51491,0.054888,0.51491,7.0734e-11,1.1939
0.51702,0.055423,0.51702,7.033e-11,1.1953
0.51702,0.055423,0.51702,7.033e-11,1.1953
0.52083,0.0564,0.52083,6.9564e-11,1.1978
0.52463,0.057382,0.52463,6.8774e-11,1.2002
0.5284,0.05837,0.5284,6.7958e-11,1.2027
0.53215,0.059363,0.53215,6.7134e-11,1.2051
0.53588,0.060362,0.53588,7.0202e-11,1.2076
0.53959,0.061366,0.53959,7.5251e-11,1.21
0.54329,0.062375,0.54329,8.0656e-11,1.2124
0.54696,0.06339,0.54696,8.645e-11,1.2149
0.55061,0.06441,0.55061,9.2831e-11,1.2173
0.55425,0.065436,0.55425,9.976e-11,1.2197
0.55787,0.066466,0.55787,1.0724e-10,1.2221
0.56146,0.067502,0.56146,1.1537e-10,1.2245
0.56504,0.068543,0.56504,1.2419e-10,1.2269
0.56861,0.069589,0.56861,1.3382e-10,1.2293
0.56861,0.069589,0.56861,1.3382e-10,1.2293
0.5723,0.070683,0.5723,1.4946e-10,1.2318
0.57597,0.071783,0.57597,1.661e-10,1.2342
0.57962,0.072888,0.57962,1.8497e-10,1.2367
0.58326,0.073998,0.58326,2.0542e-10,1.2391
0.58687,0.075113,0.58687,2.2727e-10,1.2416
0.59047,0.076233,0.59047,2.5094e-10,1.244
0.59405,0.077359,0.59405,2.7692e-10,1.2465
0.59761,0.078489,0.59761,3.0578e-10,1.2489
0.60116,0.079624,0.60116,3.3835e-10,1.2513
0.60468,0.080765,0.60468,3.7576e-10,1.2537
0.6082,0.08191,0.6082,4.1946e-10,1.2561
0.61169,0.08306,0.61169,4.7185e-10,1.2585
0.61517,0.084215,0.61517,5.3631e-10,1.2609
0.61863,0.085375,0.61863,6.1692e-10,1.2633
0.61863,0.085375,0.61863,6.1692e-10,1.2633
0.62221,0.086586,0.62221,6.1907e-10,1.2658
0.62578,0.087801,0.62578,6.211e-10,1.2682
0.62932,0.089021,0.62932,6.2305e-10,1.2707
0.63285,0.090246,0.63285,6.2516e-10,1.2731
0.63636,0.091476,0.63636,6.2717e-10,1.2755
0.63986,0.09271,0.63986,6.2908e-10,1.278
0.64334,0.093949,0.64334,6.3089e-10,1.2804
0.6468,0.095193,0.6468,6.3261e-10,1.2828
0.65025,0.096442,0.65025,6.3426e-10,1.2852
0.65368,0.097695,0.65368,6.3584e-10,1.2876
0.6571,0.098953,0.6571,6.3735e-10,1.29
0.6605,0.10022,0.6605,6.388e-10,1.2924
0.66389,0.10148,0.66389,6.4018e-10,1.2947
0.66726,0.10275,0.66726,6.415e-10,1.2971
0.66726,0.10275,0.66726,6.415e-10,1.2971
0.67075,0.10408,0.67075,6.427e-10,1.2995
0.67421,0.10541,0.67421,6.4385e-10,1.302
0.67767,0.10674,0.67767,6.4495e-10,1.3044
0.6811,0.10808,0.6811,6.4601e-10,1.3068
0.68452,0.10942,0.68452,6.4703e-10,1.3092
0.68793,0.11076,0.68793,6.4801e-10,1.3116
0.69132,0.11212,0.69132,6.4896e-10,1.314
0.6947,0.11347,0.6947,6.4987e-10,1.3164
0.69806,0.11483,0.69806,6.5075e-10,1.3187
0.70141,0.11619,0.70141,6.516e-10,1.3211
0.70474,0.11756,0.70474,6.5242e-10,1.3235
0.70806,0.11893,0.70806,6.5321e-10,1.3258
0.71137,0.12031,0.71137,6.5397e-10,1.3281
0.71466,0.12169,0.71466,6.5471e-10,1.3305
0.71466,0.12169,0.71466,6.5471e-10,1.3305
0.71806,0.12312,0.71806,6.5537e-10,1.3329
0.72144,0.12456,0.72144,6.5601e-10,1.3353
0.72481,0.126,0.72481,6.5663e-10,1.3377
0.72816,0.12745,0.72816,6.5723e-10,1.34
0.7315,0.1289,0.7315,6.5782e-10,1.3424
0.73483,0.13036,0.73483,6.5839e-10,1.3448
0.73814,0.13181,0.73814,6.5894e-10,1.3471
0.74144,0.13328,0.74144,6.5948e-10,1.3494
0.74473,0.13474,0.74473,6.6001e-10,1.3518
0.748,0.13621,0.748,6.6052e-10,1.3541
0.75126,0.13769,0.75126,6.6101e-10,1.3564
0.7545,0.13916,0.7545,6.615e-10,1.3587
0.75774,0.14064,0.75774,6.6197e-10,1.361
0.76096,0.14213,0.76096,6.6243e-10,1.3633
0.76096,0.14213,0.76096,6.6243e-10,1.3633
0.76428,0.14367,0.76428,6.4624e-10,1.3657
0.76759,0.14522,0.76759,6.3103e-10,1.368
0.77089,0.14676,0.77089,6.168e-10,1.3703
0.77417,0.14832,0.77417,6.0353e-10,1.3727
0.77744,0.14987,0.77744,5.91e-10,1.375
0.78069,0.15143,0.78069,5.7917e-10,1.3773
0.78394,0.15299,0.78394,5.6795e-10,1.3796
0.78717,0.15456,0.78717,5.5729e-10,1.3819
0.79039,0.15613,0.79039,5.4718e-10,1.3842
0.79359,0.1577,0.79359,5.3755e-10,1.3865
0.79679,0.15928,0.79679,5.2841e-10,1.3887
0.79997,0.16086,0.79997,5.1968e-10,1.391
0.80314,0.16244,0.80314,5.1135e-10,1.3932
0.8063,0.16403,0.8063,5.034e-10,1.3955
0.8063,0.16403,0.8063,5.034e-10,1.3955
0.80955,0.16567,0.80955,4.9553e-10,1.3978
0.8128,0.16732,0.8128,4.8801e-10,1.4001
0.81603,0.16897,0.81603,4.8081e-10,1.4024
0.81925,0.17062,0.81925,4.7391e-10,1.4046
0.82245,0.17228,0.82245,4.673e-10,1.4069
0.82565,0.17394,0.82565,4.6097e-10,1.4092
0.82883,0.1756,0.82883,4.5491e-10,1.4114
0.832,0.17726,0.832,4.4909e-10,1.4136
0.83516,0.17893,0.83516,4.4349e-10,1.4159
0.83831,0.1806,0.83831,4.381e-10,1.4181
0.84145,0.18228,0.84145,4.3291e-10,1.4203
0.84457,0.18395,0.84457,4.2791e-10,1.4225
0.84768,0.18563,0.84768,4.2309e-10,1.4247
0.85079,0.18731,0.85079,4.1844e-10,1.4269
0.85079,0.18731,0.85079,4.1844e-10,1.4269
0.85399,0.18905,0.85399,4.138e-10,1.4291
0.85717,0.1908,0.85717,4.0933e-10,1.4314
0.86035,0.19255,0.86035,4.0502e-10,1.4336
0.86351,0.1943,0.86351,4.0086e-10,1.4358
0.86666,0.19605,0.86666,3.9684e-10,1.438
0.8698,0.1978,0.8698,3.9295e-10,1.4402
0.87293,0.19956,0.87293,3.892e-10,1.4424
0.87605,0.20132,0.87605,3.8556e-10,1.4446
0.87916,0.20308,0.87916,3.8204e-10,1.4468
0.88225,0.20484,0.88225,3.7863e-10,1.449
0.88534,0.20661,0.88534,3.7534e-10,1.4511
0.88842,0.20838,0.88842,3.7214e-10,1.4533
0.89148,0.21015,0.89148,3.6905e-10,1.4554
0.89453,0.21192,0.89453,3.6604e-10,1.4575
0.89453,0.21192,0.89453,3.6604e-10,1.4575
0.89768,0.21376,0.89768,3.6303e-10,1.4597
0.90082,0.2156,0.90082,3.6011e-10,1.4619
0.90394,0.21745,0.90394,3.5729e-10,1.4641
0.90706,0.21931,0.90706,3.5455e-10,1.4662
0.91016,0.22117,0.91016,3.5188e-10,1.4684
0.91325,0.22303,0.91325,3.493e-10,1.4705
0.91634,0.2249,0.91634,3.4678e-10,1.4727
0.91941,0.22678,0.91941,3.4434e-10,1.4748
0.92247,0.22866,0.92247,3.4197e-10,1.4769
0.92552,0.23055,0.92552,3.3966e-10,1.479
0.92857,0.23244,0.92857,3.3742e-10,1.4811
0.9316,0.23434,0.9316,3.3523e-10,1.4832
0.93462,0.23624,0.93462,3.331e-10,1.4853
0.93763,0.23815,0.93763,3.3104e-10,1.4873
0.93763,0.23815,0.93763,3.3104e-10,1.4873
0.94074,0.24013,0.94074,3.2895e-10,1.4895
0.94383,0.24211,0.94383,3.2693e-10,1.4916
0.94691,0.2441,0.94691,3.2496e-10,1.4937
0.94998,0.24609,0.94998,3.2304e-10,1.4958
0.95304,0.24809,0.95304,3.2117e-10,1.4979
0.9561,0.25009,0.9561,3.1935e-10,1.5
0.95914,0.25211,0.95914,3.1757e-10,1.502
0.96217,0.25412,0.96217,3.1585e-10,1.5041
0.96519,0.25614,0.96519,3.1417e-10,1.5062
0.96821,0.25817,0.96821,3.1253e-10,1.5082
0.97121,0.26019,0.97121,3.1093e-10,1.5102
0.9742,0.26223,0.9742,3.0937e-10,1.5123
0.97719,0.26427,0.97719,3.0785e-10,1.5143
0.98017,0.26632,0.98017,3.0637e-10,1.5163
0.98017,0.26632,0.98017,3.0637e-10,1.5163
0.98323,0.26844,0.98323,3.0488e-10,1.5183
0.98629,0.27056,0.98629,3.0342e-10,1.5204
0.98933,0.27269,0.98933,3.02e-10,1.5224
0.99237,0.27483,0.99237,3.0062e-10,1.5245
0.99539,0.27697,0.99539,2.9926e-10,1.5265
0.99841,0.27911,0.99841,2.9795e-10,1.5285
1.0014,0.28127,1.0014,2.9667e-10,1.5305
1.0044,0.28342,1.0044,2.9541e-10,1.5325
1.0074,0.28558,1.0074,2.9419e-10,1.5345
1.0104,0.28775,1.0104,2.93e-10,1.5365
1.0134,0.28992,1.0134,2.9184e-10,1.5385
1.0163,0.2921,1.0163,2.907e-10,1.5404
1.0193,0.29429,1.0193,2.8959e-10,1.5424
1.0222,0.29647,1.0222,2.8851e-10,1.5443
1.0222,0.29647,1.0222,2.8851e-10,1.5443
1.0252,0.29874,1.0252,2.8741e-10,1.5463
1.0283,0.30101,1.0283,2.864e-10,1.5483
1.0313,0.30328,1.0313,2.8542e-10,1.5503
1.0343,0.30556,1.0343,2.8446e-10,1.5523
1.0373,0.30785,1.0373,2.8353e-10,1.5543
1.0403,0.31014,1.0403,2.8262e-10,1.5562
1.0432,0.31244,1.0432,2.8173e-10,1.5581
1.0462,0.31474,1.0462,2.8086e-10,1.5601
1.0492,0.31704,1.0492,2.8001e-10,1.562
1.0521,0.31936,1.0521,2.7918e-10,1.5639
1.0551,0.32168,1.0551,2.7837e-10,1.5658
1.058,0.324,1.058,2.7758e-10,1.5677
1.0609,0.32632,1.0609,2.7681e-10,1.5696
1.0638,0.32866,1.0638,2.7605e-10,1.5715
1.0638,0.32866,1.0638,2.7605e-10,1.5715
1.0668,0.33107,1.0668,2.7529e-10,1.5734
1.0698,0.33349,1.0698,2.7455e-10,1.5754
1.0728,0.33591,1.0728,2.7383e-10,1.5773
1.0758,0.33834,1.0758,2.7312e-10,1.5792
1.0788,0.34078,1.0788,2.7244e-10,1.5811
1.0817,0.34322,1.0817,2.7176e-10,1.583
1.0847,0.34567,1.0847,2.7111e-10,1.5848
1.0876,0.34811,1.0876,2.7047e-10,1.5867
1.0906,0.35057,1.0906,2.6984e-10,1.5886
1.0935,0.35303,1.0935,2.6924e-10,1.5904
1.0964,0.3555,1.0964,2.6864e-10,1.5923
1.0993,0.35797,1.0993,2.6806e-10,1.5941
1.1022,0.36044,1.1022,2.675e-10,1.5959
1.1051,0.36293,1.1051,2.6695e-10,1.5978
1.1051,0.36293,1.1051,2.6695e-10,1.5978
1.1081,0.3655,1.1081,2.6639e-10,1.5996
1.1111,0.36807,1.1111,2.6585e-10,1.6015
1.114,0.37064,1.114,2.6533e-10,1.6033
1.117,0.37322,1.117,2.6482e-10,1.6052
1.1199,0.37581,1.1199,2.6432e-10,1.607
1.1229,0.37841,1.1229,2.6384e-10,1.6088
1.1258,0.38101,1.1258,2.6336e-10,1.6106
1.1287,0.38361,1.1287,2.629e-10,1.6124
1.1316,0.38621,1.1316,2.6246e-10,1.6142
1.1345,0.38883,1.1345,2.6202e-10,1.616
1.1374,0.39145,1.1374,2.616e-10,1.6178
1.1403,0.39408,1.1403,2.6119e-10,1.6196
1.1432,0.3967,1.1432,2.6079e-10,1.6213
1.1461,0.39933,1.1461,2.6041e-10,1.6231
1.1461,0.39933,1.1461,2.6041e-10,1.6231
1.1491,0.40205,1.1491,2.6002e-10,1.6249
1.152,0.40479,1.152,2.5964e-10,1.6267
1.155,0.40753,1.155,2.5928e-10,1.6285
1.1579,0.41026,1.1579,2.5893e-10,1.6302
1.1608,0.413,1.1608,2.5858e-10,1.632
1.1637,0.41575,1.1637,2.5825e-10,1.6337
1.1667,0.4185,1.1667,2.5793e-10,1.6355
1.1696,0.42127,1.1696,2.5763e-10,1.6372
1.1725,0.42404,1.1725,2.5733e-10,1.639
1.1754,0.42681,1.1754,2.5704e-10,1.6407
1.1782,0.42958,1.1782,2.5676e-10,1.6424
1.1811,0.43235,1.1811,2.5649e-10,1.6441
1.184,0.43514,1.184,2.5624e-10,1.6458
1.1868,0.43794,1.1868,2.5599e-10,1.6475
1.1868,0.43794,1.1868,2.5599e-10,1.6475
1.1898,0.44083,1.1898,2.5574e-10,1.6492
1.1927,0.44372,1.1927,2.5551e-10,1.6509
1.1957,0.44661,1.1957,2.5528e-10,1.6526
1.1986,0.4495,1.1986,2.5507e-10,1.6543
1.2015,0.4524,1.2015,2.5486e-10,1.656
1.2044,0.45532,1.2044,2.5467e-10,1.6577
1.2073,0.45824,1.2073,2.5448e-10,1.6594
1.2102,0.46116,1.2102,2.543e-10,1.6611
1.2131,0.46409,1.2131,2.5414e-10,1.6627
1.216,0.46701,1.216,2.5398e-10,1.6644
1.2188,0.46994,1.2188,2.5383e-10,1.666
1.2217,0.47289,1.2217,2.5369e-10,1.6677
1.2246,0.47585,1.2246,2.5356e-10,1.6693
1.2274,0.4788,1.2274,2.5344e-10,1.6709
1.2274,0.4788,1.2274,2.5344e-10,1.6709
1.2303,0.48185,1.2303,2.5332e-10,1.6726
1.2333,0.4849,1.2333,2.5321e-10,1.6743
1.2362,0.48795,1.2362,2.5312e-10,1.6759
1.2391,0.49102,1.2391,2.5303e-10,1.6775
1.242,0.4941,1.242,2.5295e-10,1.6792
1.2449,0.49718,1.2449,2.5288e-10,1.6808
1.2478,0.50026,1.2478,2.5281e-10,1.6824
1.2507,0.50335,1.2507,2.5276e-10,1.684
1.2535,0.50643,1.2535,2.5272e-10,1.6856
1.2564,0.50952,1.2564,2.5268e-10,1.6872
1.2593,0.51262,1.2593,2.5265e-10,1.6888
1.2621,0.51574,1.2621,2.5264e-10,1.6903
1.265,0.51886,1.265,2.5263e-10,1.6919
1.2678,0.52198,1.2678,2.5263e-10,1.6934
1.2678,0.52198,1.2678,2.5263e-10,1.6934
1.2707,0.5252,1.2707,2.5263e-10,1.695
1.2737,0.52842,1.2737,2.5265e-10,1.6966
1.2766,0.53164,1.2766,2.5268e-10,1.6982
1.2795,0.53487,1.2795,2.5271e-10,1.6998
1.2824,0.53812,1.2824,2.5275e-10,1.7013
1.2853,0.54138,1.2853,2.5281e-10,1.7029
1.2881,0.54463,1.2881,2.5287e-10,1.7044
1.291,0.54789,1.291,2.5294e-10,1.706
1.2939,0.55115,1.2939,2.5302e-10,1.7075
1.2968,0.55441,1.2968,2.531e-10,1.709
1.2996,0.55766,1.2996,2.532e-10,1.7105
1.3025,0.56096,1.3025,2.5331e-10,1.712
1.3053,0.56425,1.3053,2.5342e-10,1.7135
1.3081,0.56755,1.3081,2.5354e-10,1.715
1.3081,0.56755,1.3081,2.5354e-10,1.715
1.3111,0.57094,1.3111,2.5368e-10,1.7165
1.314,0.57434,1.314,2.5382e-10,1.7181
1.3169,0.57774,1.3169,2.5398e-10,1.7196
1.3198,0.58114,1.3198,2.5414e-10,1.7211
1.3227,0.58455,1.3227,2.5432e-10,1.7226
1.3255,0.58798,1.3255,2.545e-10,1.724
1.3284,0.59142,1.3284,2.5469e-10,1.7255
1.3313,0.59486,1.3313,2.5489e-10,1.727
1.3342,0.5983,1.3342,2.551e-10,1.7284
1.337,0.60174,1.337,2.5532e-10,1.7299
1.3399,0.60518,1.3399,2.5555e-10,1.7313
1.3427,0.60862,1.3427,2.5579e-10,1.7328
1.3456,0.61207,1.3456,2.5604e-10,1.7342
1.3484,0.61555,1.3484,2.563e-10,1.7356
1.3484,0.61555,1.3484,2.563e-10,1.7356
1.3513,0.61914,1.3513,2.5657e-10,1.7371
1.3542,0.62273,1.3542,2.5686e-10,1.7385
1.3571,0.62632,1.3571,2.5716e-10,1.74
1.36,0.6299,1.36,2.5747e-10,1.7414
1.3629,0.63349,1.3629,2.5778e-10,1.7428
1.3658,0.63708,1.3658,2.5811e-10,1.7442
1.3687,0.64067,1.3687,2.5845e-10,1.7456
1.3715,0.64431,1.3715,2.588e-10,1.747
1.3744,0.64794,1.3744,2.5916e-10,1.7484
1.3773,0.65157,1.3773,2.5953e-10,1.7498
1.3801,0.65521,1.3801,2.5992e-10,1.7512
1.383,0.65884,1.383,2.6031e-10,1.7526
1.3858,0.66248,1.3858,2.6071e-10,1.7539
1.3887,0.66611,1.3887,2.6113e-10,1.7553
1.3887,0.66611,1.3887,2.6113e-10,1.7553
1.3916,0.66986,1.3916,2.6157e-10,1.7567
1.3945,0.67362,1.3945,2.6202e-10,1.758
1.3974,0.67741,1.3974,2.6249e-10,1.7594
1.4003,0.6812,1.4003,2.6297e-10,1.7608
1.4032,0.68499,1.4032,2.6346e-10,1.7621
1.4061,0.68878,1.4061,2.6396e-10,1.7635
1.4089,0.69258,1.4089,2.6448e-10,1.7648
1.4118,0.69637,1.4118,2.6501e-10,1.7662
1.4147,0.70016,1.4147,2.6555e-10,1.7675
1.4175,0.70395,1.4175,2.661e-10,1.7688
1.4204,0.70778,1.4204,2.6667e-10,1.7701
1.4232,0.71162,1.4232,2.6726e-10,1.7714
1.4261,0.71546,1.4261,2.6786e-10,1.7727
1.4289,0.7193,1.4289,2.6847e-10,1.774
1.4289,0.7193,1.4289,2.6847e-10,1.774
1.4318,0.72326,1.4318,2.6911e-10,1.7753
1.4348,0.72721,1.4348,2.6977e-10,1.7766
1.4377,0.73117,1.4377,2.7045e-10,1.7779
1.4406,0.73512,1.4406,2.7114e-10,1.7792
1.4435,0.73908,1.4435,2.7185e-10,1.7805
1.4463,0.74307,1.4463,2.7258e-10,1.7818
1.4492,0.74708,1.4492,2.7332e-10,1.783
1.4521,0.75108,1.4521,2.7408e-10,1.7843
1.455,0.75509,1.455,2.7486e-10,1.7855
1.4578,0.7591,1.4578,2.7565e-10,1.7868
1.4607,0.76311,1.4607,2.7646e-10,1.788
1.4636,0.76711,1.4636,2.773e-10,1.7893
1.4664,0.77112,1.4664,2.7815e-10,1.7905
1.4692,0.77513,1.4692,2.7902e-10,1.7917


==> data_NF_case1_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.34724,-0.0081784
-0.34038,-0.0078948
-0.33354,-0.0076157
-0.32671,-0.007341
-0.3199,-0.0070707
-0.31309,-0.0068049
-0.3063,-0.0065435
-0.3063,-0.0065435
-0.29986,-0.0062994
-0.29344,-0.0060596
-0.28703,-0.0058242
-0.28064,-0.0055931
-0.27427,-0.0053662
-0.26791,-0.0051438
-0.26157,-0.0049256
-0.25524,-0.0047118
-0.24892,-0.0045023
-0.24262,-0.0042972
-0.23633,-0.0040964
-0.23006,-0.0039
-0.2238,-0.003708
-0.21755,-0.0035204
-0.21755,-0.0035204
-0.21155,-0.0033441
-0.20557,-0.0031723
-0.1996,-0.0030047
-0.19366,-0.0028416
-0.18774,-0.0026828
-0.18183,-0.0025283
-0.17594,-0.0023783
-0.17007,-0.0022326
-0.16421,-0.0020913
-0.15837,-0.0019545
-0.15255,-0.001822
-0.14674,-0.001694
-0.14095,-0.0015704
-0.13518,-0.0014513
-0.13518,-0.0014513
-0.1346,-0.0014397
-0.13403,-0.0014281
-0.13345,-0.0014166
-0.13288,-0.0014051
-0.1323,-0.0013936
-0.13173,-0.0013822
-0.13116,-0.0013709
-0.13058,-0.0013596
-0.13001,-0.0013483
-0.12944,-0.0013371
-0.12886,-0.0013259
-0.12829,-0.0013148
-0.12772,-0.0013037
-0.12715,-0.0012927
-0.12715,-0.0012927
-0.12658,-0.0012817
-0.12601,-0.0012708
-0.12544,-0.00126
-0.12487,-0.0012491
-0.1243,-0.0012384
-0.12373,-0.0012276
-0.12316,-0.001217
-0.12259,-0.0012063
-0.12202,-0.0011957
-0.12145,-0.0011852
-0.12088,-0.0011747
-0.12031,-0.0011642
-0.11975,-0.0011538
-0.11918,-0.0011434
-0.11918,-0.0011434
-0.11861,-0.0011331
-0.11805,-0.0011229
-0.11748,-0.0011127
-0.11692,-0.0011025
-0.11635,-0.0010924
-0.11579,-0.0010824
-0.11522,-0.0010724
-0.11466,-0.0010624
-0.11409,-0.0010525
-0.11353,-0.0010426
-0.11296,-0.0010327
-0.1124,-0.0010229
-0.11184,-0.0010132
-0.11127,-0.0010035
-0.11127,-0.0010035
-0.11071,-0.00099387
-0.11015,-0.00098429
-0.10959,-0.00097476
-0.10903,-0.00096527
-0.10847,-0.00095582
-0.1079,-0.00094642
-0.10734,-0.00093707
-0.10678,-0.00092776
-0.10622,-0.00091849
-0.10566,-0.00090927
-0.1051,-0.0009001
-0.10454,-0.00089097
-0.10398,-0.00088188
-0.10342,-0.00087284
-0.10342,-0.00087284
-0.10287,-0.00086388
-0.10231,-0.00085496
-0.10175,-0.00084608
-0.1012,-0.00083725
-0.10064,-0.00082846
-0.10008,-0.00081972
-0.099526,-0.00081103
-0.09897,-0.00080238
-0.098414,-0.00079377
-0.097858,-0.00078521
-0.097302,-0.00077669
-0.096746,-0.00076822
-0.096191,-0.0007598
-0.095636,-0.00075142
-0.095636,-0.00075142
-0.095083,-0.00074311
-0.094529,-0.00073485
-0.093976,-0.00072663
-0.093424,-0.00071845
-0.092871,-0.00071032
-0.092319,-0.00070224
-0.091766,-0.0006942
-0.091214,-0.0006862
-0.090662,-0.00067826
-0.090111,-0.00067035
-0.089559,-0.00066249
-0.089008,-0.00065468
-0.088457,-0.00064691
-0.087906,-0.00063919
-0.087906,-0.00063919
-0.087356,-0.00063153
-0.086807,-0.00062392
-0.086258,-0.00061636
-0.085709,-0.00060884
-0.085161,-0.00060136
-0.084613,-0.00059393
-0.084064,-0.00058655
-0.083516,-0.00057921
-0.082969,-0.00057191
-0.082421,-0.00056466
-0.081874,-0.00055746
-0.081326,-0.0005503
-0.080779,-0.00054319
-0.080232,-0.00053612
-0.080232,-0.00053612
-0.079687,-0.00052912
-0.079142,-0.00052216
-0.078597,-0.00051524
-0.078052,-0.00050837
-0.077508,-0.00050155
-0.076964,-0.00049477
-0.076419,-0.00048804
-0.075875,-0.00048135
-0.075332,-0.00047471
-0.074788,-0.00046811
-0.074245,-0.00046156
-0.073702,-0.00045505
-0.073159,-0.00044859
-0.072616,-0.00044218
-0.072616,-0.00044218
-0.072074,-0.00043582
-0.071533,-0.00042951
-0.070992,-0.00042325
-0.070452,-0.00041703
-0.069911,-0.00041085
-0.069371,-0.00040473
-0.06883,-0.00039864
-0.06829,-0.0003926
-0.067751,-0.00038661
-0.067211,-0.00038067
-0.066672,-0.00037476
-0.066133,-0.00036891
-0.065594,-0.0003631
-0.065055,-0.00035733
-0.065055,-0.00035733
-0.064517,-0.00035163
-0.06398,-0.00034596
-0.063443,-0.00034035
-0.062906,-0.00033478
-0.062369,-0.00032925
-0.061833,-0.00032377
-0.061297,-0.00031833
-0.060761,-0.00031294
-0.060225,-0.0003076
-0.059689,-0.0003023
-0.059154,-0.00029705
-0.058619,-0.00029184
-0.058084,-0.00028668
-0.057549,-0.00028156
-0.057549,-0.00028156
-0.057015,-0.0002765
-0.056482,-0.00027149
-0.055949,-0.00026652
-0.055416,-0.00026159
-0.054883,-0.00025671
-0.05435,-0.00025188
-0.053818,-0.00024709
-0.053286,-0.00024235
-0.052754,-0.00023765
-0.052222,-0.000233
-0.05169,-0.00022839
-0.051159,-0.00022383
-0.050628,-0.00021931
-0.050097,-0.00021485
-0.050097,-0.00021485
-0.049567,-0.00021043
-0.049038,-0.00020606
-0.048508,-0.00020173
-0.047979,-0.00019745
-0.04745,-0.00019322
-0.046921,-0.00018903
-0.046393,-0.00018488
-0.045864,-0.00018079
-0.045336,-0.00017673
-0.044808,-0.00017273
-0.044281,-0.00016877
-0.043753,-0.00016485
-0.043226,-0.00016098
-0.042699,-0.00015716
-0.042699,-0.00015716
-0.042173,-0.00015339
-0.041647,-0.00014966
-0.041121,-0.00014598
-0.040596,-0.00014234
-0.04007,-0.00013875
-0.039545,-0.0001352
-0.039021,-0.0001317
-0.038496,-0.00012825
-0.037972,-0.00012484
-0.037448,-0.00012148
-0.036924,-0.00011816
-0.0364,-0.00011489
-0.035877,-0.00011167
-0.035353,-0.00010849
-0.035353,-0.00010849
-0.034831,-0.00010536
-0.034309,-0.00010227
-0.033787,-9.9234e-05
-0.033265,-9.6241e-05
-0.032743,-9.3293e-05
-0.032222,-9.0391e-05
-0.031701,-8.7535e-05
-0.03118,-8.4725e-05
-0.03066,-8.196e-05
-0.030139,-7.9241e-05
-0.029619,-7.6567e-05
-0.029099,-7.394e-05
-0.028579,-7.1358e-05
-0.02806,-6.8822e-05
-0.02806,-6.8822e-05
-0.027541,-6.6333e-05
-0.027023,-6.3891e-05
-0.026504,-6.1494e-05
-0.025986,-5.9143e-05
-0.025468,-5.6837e-05
-0.024951,-5.4578e-05
-0.024433,-5.2364e-05
-0.023916,-5.0196e-05
-0.023399,-4.8073e-05
-0.022883,-4.5997e-05
-0.022366,-4.3966e-05
-0.02185,-4.1981e-05
-0.021334,-4.0042e-05
-0.020818,-3.8148e-05
-0.020818,-3.8148e-05
-0.020767,-3.7961e-05
-0.020715,-3.7775e-05
-0.020664,-3.7589e-05
-0.020612,-3.7404e-05
-0.02056,-3.7219e-05
-0.020509,-3.7034e-05
-0.020457,-3.685e-05
-0.020406,-3.6666e-05
-0.020354,-3.6483e-05
-0.020303,-3.6301e-05
-0.020251,-3.6118e-05
-0.0202,-3.5937e-05
-0.020148,-3.5755e-05
-0.020097,-3.5574e-05
-0.020097,-3.5574e-05
-0.020045,-3.5394e-05
-0.019994,-3.5214e-05
-0.019942,-3.5035e-05
-0.019891,-3.4856e-05
-0.019839,-3.4677e-05
-0.019788,-3.4499e-05
-0.019736,-3.4321e-05
-0.019685,-3.4144e-05
-0.019633,-3.3967e-05
-0.019582,-3.3791e-05
-0.01953,-3.3615e-05
-0.019479,-3.344e-05
-0.019427,-3.3265e-05
-0.019376,-3.3091e-05
-0.019376,-3.3091e-05
-0.019324,-3.2917e-05
-0.019273,-3.2743e-05
-0.019221,-3.257e-05
-0.01917,-3.2397e-05
-0.019118,-3.2225e-05
-0.019067,-3.2054e-05
-0.019015,-3.1882e-05
-0.018964,-3.1712e-05
-0.018912,-3.1541e-05
-0.018861,-3.1372e-05
-0.018809,-3.1202e-05
-0.018758,-3.1033e-05
-0.018707,-3.0865e-05
-0.018655,-3.0697e-05
-0.018655,-3.0697e-05
-0.018604,-3.0529e-05
-0.018552,-3.0362e-05
-0.018501,-3.0195e-05
-0.018449,-3.0029e-05
-0.018398,-2.9864e-05
-0.018346,-2.9698e-05
-0.018295,-2.9534e-05
-0.018244,-2.9369e-05
-0.018192,-2.9205e-05
-0.018141,-2.9042e-05
-0.018089,-2.8879e-05
-0.018038,-2.8716e-05
-0.017986,-2.8554e-05
-0.017935,-2.8393e-05
-0.017935,-2.8393e-05
-0.017884,-2.8232e-05
-0.017832,-2.8071e-05
-0.017781,-2.7911e-05
-0.017729,-2.7751e-05
-0.017678,-2.7592e-05
-0.017627,-2.7433e-05
-0.017575,-2.7275e-05
-0.017524,-2.7117e-05
-0.017472,-2.6959e-05
-0.017421,-2.6802e-05
-0.01737,-2.6646e-05
-0.017318,-2.649e-05
-0.017267,-2.6334e-05
-0.017216,-2.6179e-05
-0.017216,-2.6179e-05
-0.017164,-2.6024e-05
-0.017113,-2.587e-05
-0.017061,-2.5716e-05
-0.01701,-2.5563e-05
-0.016959,-2.541e-05
-0.016907,-2.5257e-05
-0.016856,-2.5105e-05
-0.016805,-2.4954e-05
-0.016753,-2.4803e-05
-0.016702,-2.4652e-05
-0.016651,-2.4502e-05
-0.016599,-2.4353e-05
-0.016548,-2.4203e-05
-0.016497,-2.4055e-05
-0.016497,-2.4055e-05
-0.016445,-2.3906e-05
-0.016394,-2.3759e-05
-0.016343,-2.3611e-05
-0.016291,-2.3464e-05
-0.01624,-2.3318e-05
-0.016189,-2.3172e-05
-0.016137,-2.3026e-05
-0.016086,-2.2881e-05
-0.016035,-2.2737e-05
-0.015983,-2.2592e-05
-0.015932,-2.2449e-05
-0.015881,-2.2306e-05
-0.015829,-2.2163e-05
-0.015778,-2.202e-05
-0.015778,-2.202e-05
-0.015727,-2.1879e-05
-0.015675,-2.1737e-05
-0.015624,-2.1596e-05
-0.015573,-2.1456e-05
-0.015522,-2.1316e-05
-0.01547,-2.1176e-05
-0.015419,-2.1037e-05
-0.015368,-2.0898e-05
-0.015316,-2.076e-05
-0.015265,-2.0622e-05
-0.015214,-2.0485e-05
-0.015163,-2.0348e-05
-0.015111,-2.0212e-05
-0.01506,-2.0076e-05
-0.01506,-2.0076e-05
-0.015009,-1.9941e-05
-0.014958,-1.9806e-05
-0.014906,-1.9671e-05
-0.014855,-1.9537e-05
-0.014804,-1.9403e-05
-0.014753,-1.927e-05
-0.014701,-1.9138e-05
-0.01465,-1.9005e-05
-0.014599,-1.8874e-05
-0.014548,-1.8742e-05
-0.014496,-1.8611e-05
-0.014445,-1.8481e-05
-0.014394,-1.8351e-05
-0.014343,-1.8222e-05
-0.014343,-1.8222e-05
-0.014291,-1.8093e-05
-0.01424,-1.7964e-05
-0.014189,-1.7836e-05
-0.014138,-1.7708e-05
-0.014087,-1.7581e-05
-0.014035,-1.7454e-05
-0.013984,-1.7328e-05
-0.013933,-1.7202e-05
-0.013882,-1.7077e-05
-0.013831,-1.6952e-05
-0.013779,-1.6828e-05
-0.013728,-1.6704e-05
-0.013677,-1.658e-05
-0.013626,-1.6457e-05
-0.013626,-1.6457e-05
-0.013575,-1.6334e-05
-0.013523,-1.6212e-05
-0.013472,-1.6091e-05
-0.013421,-1.5969e-05
-0.01337,-1.5849e-05
-0.013319,-1.5728e-05
-0.013267,-1.5608e-05
-0.013216,-1.5489e-05
-0.013165,-1.537e-05
-0.013114,-1.5252e-05
-0.013063,-1.5134e-05
-0.013012,-1.5016e-05
-0.01296,-1.4899e-05
-0.012909,-1.4782e-05
-0.012909,-1.4782e-05
-0.012858,-1.4666e-05
-0.012807,-1.455e-05
-0.012756,-1.4435e-05
-0.012705,-1.432e-05
-0.012654,-1.4206e-05
-0.012602,-1.4092e-05
-0.012551,-1.3979e-05
-0.0125,-1.3866e-05
-0.012449,-1.3753e-05
-0.012398,-1.3641e-05
-0.012347,-1.3529e-05
-0.012296,-1.3418e-05
-0.012244,-1.3308e-05
-0.012193,-1.3197e-05
-0.012193,-1.3197e-05
-0.012142,-1.3088e-05
-0.012091,-1.2978e-05
-0.01204,-1.287e-05
-0.011989,-1.2761e-05
-0.011938,-1.2653e-05
-0.011887,-1.2546e-05
-0.011836,-1.2439e-05
-0.011784,-1.2332e-05
-0.011733,-1.2226e-05
-0.011682,-1.212e-05
-0.011631,-1.2015e-05
-0.01158,-1.1911e-05
-0.011529,-1.1806e-05
-0.011478,-1.1702e-05
-0.011478,-1.1702e-05
-0.011427,-1.1599e-05
-0.011376,-1.1496e-05
-0.011325,-1.1394e-05
-0.011274,-1.1292e-05
-0.011223,-1.119e-05
-0.011172,-1.1089e-05
-0.01112,-1.0989e-05
-0.011069,-1.0889e-05
-0.011018,-1.0789e-05
-0.010967,-1.069e-05
-0.010916,-1.0591e-05
-0.010865,-1.0493e-05
-0.010814,-1.0395e-05
-0.010763,-1.0297e-05
-0.010763,-1.0297e-05
-0.010712,-1.02e-05
-0.010661,-1.0104e-05
-0.01061,-1.0008e-05
-0.010559,-9.9124e-06
-0.010508,-9.8173e-06
-0.010457,-9.7226e-06
-0.010406,-9.6285e-06
-0.010355,-9.5347e-06
-0.010304,-9.4415e-06
-0.010253,-9.3487e-06
-0.010202,-9.2563e-06
-0.010151,-9.1644e-06
-0.0101,-9.073e-06
-0.010049,-8.982e-06
0,0
0.0099486,-8.982e-06
0.0099986,-9.073e-06
0.010049,-9.1644e-06
0.010099,-9.2563e-06
0.010149,-9.3487e-06
0.010199,-9.4415e-06
0.010249,-9.5347e-06
0.010299,-9.6285e-06
0.010349,-9.7226e-06
0.010399,-9.8173e-06
0.010449,-9.9124e-06
0.010498,-1.0008e-05
0.010548,-1.0104e-05
0.010598,-1.02e-05
0.010648,-1.0297e-05
0.010648,-1.0297e-05
0.010698,-1.0395e-05
0.010748,-1.0493e-05
0.010798,-1.0591e-05
0.010848,-1.069e-05
0.010898,-1.0789e-05
0.010948,-1.0889e-05
0.010998,-1.0989e-05
0.011048,-1.1089e-05
0.011098,-1.119e-05
0.011148,-1.1292e-05
0.011198,-1.1394e-05
0.011248,-1.1496e-05
0.011298,-1.1599e-05
0.011348,-1.1702e-05
0.011348,-1.1702e-05
0.011398,-1.1806e-05
0.011447,-1.1911e-05
0.011497,-1.2015e-05
0.011547,-1.212e-05
0.011597,-1.2226e-05
0.011647,-1.2332e-05
0.011697,-1.2439e-05
0.011747,-1.2546e-05
0.011797,-1.2653e-05
0.011847,-1.2761e-05
0.011897,-1.287e-05
0.011947,-1.2978e-05
0.011997,-1.3088e-05
0.012046,-1.3197e-05
0.012046,-1.3197e-05
0.012096,-1.3308e-05
0.012146,-1.3418e-05
0.012196,-1.3529e-05
0.012246,-1.3641e-05
0.012296,-1.3753e-05
0.012346,-1.3866e-05
0.012396,-1.3979e-05
0.012445,-1.4092e-05
0.012495,-1.4206e-05
0.012545,-1.432e-05
0.012595,-1.4435e-05
0.012645,-1.455e-05
0.012695,-1.4666e-05
0.012745,-1.4782e-05
0.012745,-1.4782e-05
0.012795,-1.4899e-05
0.012844,-1.5016e-05
0.012894,-1.5134e-05
0.012944,-1.5252e-05
0.012994,-1.537e-05
0.013044,-1.5489e-05
0.013094,-1.5608e-05
0.013143,-1.5728e-05
0.013193,-1.5849e-05
0.013243,-1.5969e-05
0.013293,-1.6091e-05
0.013343,-1.6212e-05
0.013393,-1.6334e-05
0.013442,-1.6457e-05
0.013442,-1.6457e-05
0.013492,-1.658e-05
0.013542,-1.6704e-05
0.013592,-1.6828e-05
0.013642,-1.6952e-05
0.013692,-1.7077e-05
0.013741,-1.7202e-05
0.013791,-1.7328e-05
0.013841,-1.7454e-05
0.013891,-1.7581e-05
0.013941,-1.7708e-05
0.01399,-1.7836e-05
0.01404,-1.7964e-05
0.01409,-1.8093e-05
0.01414,-1.8222e-05
0.01414,-1.8222e-05
0.01419,-1.8351e-05
0.014239,-1.8481e-05
0.014289,-1.8611e-05
0.014339,-1.8742e-05
0.014389,-1.8874e-05
0.014438,-1.9005e-05
0.014488,-1.9138e-05
0.014538,-1.927e-05
0.014588,-1.9403e-05
0.014638,-1.9537e-05
0.014687,-1.9671e-05
0.014737,-1.9806e-05
0.014787,-1.9941e-05
0.014837,-2.0076e-05
0.014837,-2.0076e-05
0.014886,-2.0212e-05
0.014936,-2.0348e-05
0.014986,-2.0485e-05
0.015036,-2.0622e-05
0.015085,-2.076e-05
0.015135,-2.0898e-05
0.015185,-2.1037e-05
0.015235,-2.1176e-05
0.015284,-2.1316e-05
0.015334,-2.1456e-05
0.015384,-2.1596e-05
0.015433,-2.1737e-05
0.015483,-2.1879e-05
0.015533,-2.202e-05
0.015533,-2.202e-05
0.015583,-2.2163e-05
0.015632,-2.2306e-05
0.015682,-2.2449e-05
0.015732,-2.2592e-05
0.015781,-2.2737e-05
0.015831,-2.2881e-05
0.015881,-2.3026e-05
0.015931,-2.3172e-05
0.01598,-2.3318e-05
0.01603,-2.3464e-05
0.01608,-2.3611e-05
0.016129,-2.3759e-05
0.016179,-2.3906e-05
0.016229,-2.4055e-05
0.016229,-2.4055e-05
0.016278,-2.4203e-05
0.016328,-2.4353e-05
0.016378,-2.4502e-05
0.016427,-2.4652e-05
0.016477,-2.4803e-05
0.016527,-2.4954e-05
0.016576,-2.5105e-05
0.016626,-2.5257e-05
0.016676,-2.541e-05
0.016725,-2.5563e-05
0.016775,-2.5716e-05
0.016825,-2.587e-05
0.016874,-2.6024e-05
0.016924,-2.6179e-05
0.016924,-2.6179e-05
0.016974,-2.6334e-05
0.017023,-2.649e-05
0.017073,-2.6646e-05
0.017123,-2.6802e-05
0.017172,-2.6959e-05
0.017222,-2.7117e-05
0.017272,-2.7275e-05
0.017321,-2.7433e-05
0.017371,-2.7592e-05
0.01742,-2.7751e-05
0.01747,-2.7911e-05
0.01752,-2.8071e-05
0.017569,-2.8232e-05
0.017619,-2.8393e-05
0.017619,-2.8393e-05
0.017668,-2.8554e-05
0.017718,-2.8716e-05
0.017768,-2.8879e-05
0.017817,-2.9042e-05
0.017867,-2.9205e-05
0.017917,-2.9369e-05
0.017966,-2.9534e-05
0.018016,-2.9698e-05
0.018065,-2.9864e-05
0.018115,-3.0029e-05
0.018164,-3.0195e-05
0.018214,-3.0362e-05
0.018264,-3.0529e-05
0.018313,-3.0697e-05
0.018313,-3.0697e-05
0.018363,-3.0865e-05
0.018412,-3.1033e-05
0.018462,-3.1202e-05
0.018512,-3.1372e-05
0.018561,-3.1541e-05
0.018611,-3.1712e-05
0.01866,-3.1882e-05
0.01871,-3.2054e-05
0.018759,-3.2225e-05
0.018809,-3.2397e-05
0.018858,-3.257e-05
0.018908,-3.2743e-05
0.018958,-3.2917e-05
0.019007,-3.3091e-05
0.019007,-3.3091e-05
0.019057,-3.3265e-05
0.019106,-3.344e-05
0.019156,-3.3615e-05
0.019205,-3.3791e-05
0.019255,-3.3967e-05
0.019304,-3.4144e-05
0.019354,-3.4321e-05
0.019403,-3.4499e-05
0.019453,-3.4677e-05
0.019502,-3.4856e-05
0.019552,-3.5035e-05
0.019601,-3.5214e-05
0.019651,-3.5394e-05
0.019701,-3.5574e-05
0.019701,-3.5574e-05
0.01975,-3.5755e-05
0.0198,-3.5937e-05
0.019849,-3.6118e-05
0.019899,-3.6301e-05
0.019948,-3.6483e-05
0.019998,-3.6666e-05
0.020047,-3.685e-05
0.020097,-3.7034e-05
0.020146,-3.7219e-05
0.020195,-3.7404e-05
0.020245,-3.7589e-05
0.020294,-3.7775e-05
0.020344,-3.7961e-05
0.020393,-3.8148e-05
0.020393,-3.8148e-05
0.020888,-4.0042e-05
0.021382,-4.1981e-05
0.021877,-4.3966e-05
0.02237,-4.5997e-05
0.022864,-4.8073e-05
0.023357,-5.0196e-05
0.02385,-5.2364e-05
0.024343,-5.4578e-05
0.024835,-5.6837e-05
0.025328,-5.9143e-05
0.02582,-6.1494e-05
0.026311,-6.3891e-05
0.026803,-6.6333e-05
0.027294,-6.8822e-05
0.027294,-6.8822e-05
0.027785,-7.1358e-05
0.028276,-7.394e-05
0.028766,-7.6567e-05
0.029257,-7.9241e-05
0.029747,-8.196e-05
0.030237,-8.4725e-05
0.030726,-8.7535e-05
0.031216,-9.0391e-05
0.031704,-9.3293e-05
0.032193,-9.6241e-05
0.032682,-9.9234e-05
0.03317,-0.00010227
0.033658,-0.00010536
0.034145,-0.00010849
0.034145,-0.00010849
0.034633,-0.00011167
0.035121,-0.00011489
0.035608,-0.00011816
0.036095,-0.00012148
0.036581,-0.00012484
0.037068,-0.00012825
0.037554,-0.0001317
0.03804,-0.0001352
0.038525,-0.00013875
0.039011,-0.00014234
0.039495,-0.00014598
0.03998,-0.00014966
0.040465,-0.00015339
0.040949,-0.00015716
0.040949,-0.00015716
0.041433,-0.00016098
0.041917,-0.00016485
0.042401,-0.00016877
0.042885,-0.00017273
0.043368,-0.00017673
0.043851,-0.00018079
0.044334,-0.00018488
0.044816,-0.00018903
0.045298,-0.00019322
0.04578,-0.00019745
0.046262,-0.00020173
0.046743,-0.00020606
0.047224,-0.00021043
0.047705,-0.00021485
0.047705,-0.00021485
0.048186,-0.00021931
0.048667,-0.00022383
0.049147,-0.00022839
0.049627,-0.000233
0.050107,-0.00023765
0.050587,-0.00024235
0.051066,-0.00024709
0.051545,-0.00025188
0.052024,-0.00025671
0.052502,-0.00026159
0.052981,-0.00026652
0.053459,-0.00027149
0.053936,-0.0002765
0.054413,-0.00028156
0.054413,-0.00028156
0.054891,-0.00028668
0.055369,-0.00029184
0.055846,-0.00029705
0.056323,-0.0003023
0.0568,-0.0003076
0.057276,-0.00031294
0.057752,-0.00031833
0.058228,-0.00032377
0.058703,-0.00032925
0.059178,-0.00033478
0.059653,-0.00034035
0.060127,-0.00034596
0.060602,-0.00035163
0.061076,-0.00035733
0.061076,-0.00035733
0.06155,-0.0003631
0.062024,-0.00036891
0.062498,-0.00037476
0.062972,-0.00038067
0.063445,-0.00038661
0.063918,-0.0003926
0.064391,-0.00039864
0.064864,-0.00040473
0.065336,-0.00041085
0.065808,-0.00041703
0.066279,-0.00042325
0.06675,-0.00042951
0.067221,-0.00043582
0.067692,-0.00044218
0.067692,-0.00044218
0.068163,-0.00044859
0.068634,-0.00045505
0.069105,-0.00046156
0.069575,-0.00046811
0.070045,-0.00047471
0.070515,-0.00048135
0.070985,-0.00048804
0.071454,-0.00049477
0.071923,-0.00050155
0.072391,-0.00050837
0.072859,-0.00051524
0.073327,-0.00052216
0.073795,-0.00052912
0.074262,-0.00053612
0.074262,-0.00053612
0.07473,-0.00054319
0.075198,-0.0005503
0.075666,-0.00055746
0.076133,-0.00056466
0.0766,-0.00057191
0.077067,-0.00057921
0.077533,-0.00058655
0.077999,-0.00059393
0.078464,-0.00060136
0.07893,-0.00060884
0.079395,-0.00061636
0.079859,-0.00062392
0.080324,-0.00063153
0.080788,-0.00063919
0.080788,-0.00063919
0.081253,-0.00064691
0.081717,-0.00065468
0.082182,-0.00066249
0.082646,-0.00067035
0.083109,-0.00067826
0.083573,-0.0006862
0.084036,-0.0006942
0.084499,-0.00070224
0.084961,-0.00071032
0.085423,-0.00071845
0.085885,-0.00072663
0.086346,-0.00073485
0.086807,-0.00074311
0.087268,-0.00075142
0.087268,-0.00075142
0.08773,-0.0007598
0.088192,-0.00076822
0.088653,-0.00077669
0.089114,-0.00078521
0.089574,-0.00079377
0.090035,-0.00080238
0.090494,-0.00081103
0.090954,-0.00081972
0.091413,-0.00082846
0.091872,-0.00083725
0.092331,-0.00084608
0.092789,-0.00085496
0.093247,-0.00086388
0.093705,-0.00087284
0.093705,-0.00087284
0.094163,-0.00088188
0.094622,-0.00089097
0.09508,-0.0009001
0.095538,-0.00090927
0.095995,-0.00091849
0.096452,-0.00092776
0.096909,-0.00093707
0.097365,-0.00094642
0.097821,-0.00095582
0.098277,-0.00096527
0.098733,-0.00097476
0.099188,-0.00098429
0.099643,-0.00099387
0.1001,-0.0010035
0.1001,-0.0010035
0.10055,-0.0010132
0.10101,-0.0010229
0.10146,-0.0010327
0.10192,-0.0010426
0.10237,-0.0010525
0.10283,-0.0010624
0.10328,-0.0010724
0.10373,-0.0010824
0.10419,-0.0010924
0.10464,-0.0011025
0.10509,-0.0011127
0.10554,-0.0011229
0.10599,-0.0011331
0.10645,-0.0011434
0.10645,-0.0011434
0.1069,-0.0011538
0.10735,-0.0011642
0.1078,-0.0011747
0.10825,-0.0011852
0.10871,-0.0011957
0.10916,-0.0012063
0.10961,-0.001217
0.11006,-0.0012276
0.11051,-0.0012384
0.11096,-0.0012491
0.11141,-0.00126
0.11185,-0.0012708
0.1123,-0.0012817
0.11275,-0.0012927
0.11275,-0.0012927
0.1132,-0.0013037
0.11365,-0.0013148
0.1141,-0.0013259
0.11455,-0.0013371
0.115,-0.0013483
0.11544,-0.0013596
0.11589,-0.0013709
0.11634,-0.0013822
0.11679,-0.0013936
0.11723,-0.0014051
0.11768,-0.0014166
0.11812,-0.0014281
0.11857,-0.0014397
0.11901,-0.0014513
0.11901,-0.0014513
0.12346,-0.0015704
0.12788,-0.001694
0.13226,-0.001822
0.13661,-0.0019545
0.14092,-0.0020913
0.14521,-0.0022326
0.14946,-0.0023783
0.15367,-0.0025283
0.15786,-0.0026828
0.16202,-0.0028416
0.16614,-0.0030047
0.17024,-0.0031723
0.17431,-0.0033441
0.17834,-0.0035204
0.17834,-0.0035204
0.18251,-0.003708
0.18663,-0.0039
0.19072,-0.0040964
0.19477,-0.0042972
0.19879,-0.0045023
0.20277,-0.0047118
0.20672,-0.0049256
0.21063,-0.0051438
0.21451,-0.0053662
0.21836,-0.0055931
0.22218,-0.0058242
0.22596,-0.0060596
0.22971,-0.0062994
0.23343,-0.0065435
0.23343,-0.0065435
0.23732,-0.0068049
0.24116,-0.0070707
0.24497,-0.007341
0.24874,-0.0076157
0.25247,-0.0078948
0.25617,-0.0081784


==> data_NF_case1_manlab_manifolds_O3.csv <==
X1_cut,X2_cut
-0.34724,-0.06518
-0.34038,-0.061957
-0.33354,-0.058836
-0.32671,-0.055815
-0.3199,-0.052893
-0.31309,-0.050068
-0.3063,-0.047338
-0.3063,-0.047338
-0.29986,-0.044833
-0.29344,-0.042414
-0.28703,-0.040081
-0.28064,-0.037831
-0.27427,-0.035663
-0.26791,-0.033576
-0.26157,-0.031568
-0.25524,-0.029639
-0.24892,-0.027786
-0.24262,-0.026008
-0.23633,-0.024303
-0.23006,-0.022671
-0.2238,-0.02111
-0.21755,-0.019619
-0.21755,-0.019619
-0.21155,-0.018249
-0.20557,-0.016943
-0.1996,-0.015699
-0.19366,-0.014516
-0.18774,-0.013392
-0.18183,-0.012327
-0.17594,-0.011317
-0.17007,-0.010363
-0.16421,-0.0094625
-0.15837,-0.008614
-0.15255,-0.0078162
-0.14674,-0.0070676
-0.14095,-0.0063668
-0.13518,-0.0057125
-0.13518,-0.0057125
-0.1346,-0.0056498
-0.13403,-0.0055875
-0.13345,-0.0055257
-0.13288,-0.0054644
-0.1323,-0.0054034
-0.13173,-0.0053429
-0.13116,-0.0052829
-0.13058,-0.0052233
-0.13001,-0.0051641
-0.12944,-0.0051054
-0.12886,-0.0050471
-0.12829,-0.0049892
-0.12772,-0.0049318
-0.12715,-0.0048747
-0.12715,-0.0048747
-0.12658,-0.0048184
-0.12601,-0.0047624
-0.12544,-0.0047069
-0.12487,-0.0046518
-0.1243,-0.0045971
-0.12373,-0.0045428
-0.12316,-0.0044889
-0.12259,-0.0044355
-0.12202,-0.0043825
-0.12145,-0.0043298
-0.12088,-0.0042776
-0.12031,-0.0042258
-0.11975,-0.0041744
-0.11918,-0.0041234
-0.11918,-0.0041234
-0.11861,-0.004073
-0.11805,-0.004023
-0.11748,-0.0039734
-0.11692,-0.0039242
-0.11635,-0.0038754
-0.11579,-0.0038269
-0.11522,-0.0037789
-0.11466,-0.0037313
-0.11409,-0.003684
-0.11353,-0.0036372
-0.11296,-0.0035907
-0.1124,-0.0035446
-0.11184,-0.0034989
-0.11127,-0.0034536
-0.11127,-0.0034536
-0.11071,-0.0034088
-0.11015,-0.0033644
-0.10959,-0.0033203
-0.10903,-0.0032767
-0.10847,-0.0032334
-0.1079,-0.0031905
-0.10734,-0.0031479
-0.10678,-0.0031058
-0.10622,-0.0030639
-0.10566,-0.0030225
-0.1051,-0.0029814
-0.10454,-0.0029407
-0.10398,-0.0029003
-0.10342,-0.0028604
-0.10342,-0.0028604
-0.10287,-0.0028208
-0.10231,-0.0027817
-0.10175,-0.0027429
-0.1012,-0.0027044
-0.10064,-0.0026663
-0.10008,-0.0026286
-0.099526,-0.0025912
-0.09897,-0.0025541
-0.098414,-0.0025174
-0.097858,-0.002481
-0.097302,-0.002445
-0.096746,-0.0024093
-0.096191,-0.002374
-0.095636,-0.002339
-0.095636,-0.002339
-0.095083,-0.0023044
-0.094529,-0.0022702
-0.093976,-0.0022363
-0.093424,-0.0022027
-0.092871,-0.0021694
-0.092319,-0.0021365
-0.091766,-0.0021039
-0.091214,-0.0020716
-0.090662,-0.0020397
-0.090111,-0.0020081
-0.089559,-0.0019767
-0.089008,-0.0019457
-0.088457,-0.0019151
-0.087906,-0.0018847
-0.087906,-0.0018847
-0.087356,-0.0018547
-0.086807,-0.0018251
-0.086258,-0.0017957
-0.085709,-0.0017667
-0.085161,-0.001738
-0.084613,-0.0017095
-0.084064,-0.0016814
-0.083516,-0.0016536
-0.082969,-0.0016261
-0.082421,-0.0015988
-0.081874,-0.0015719
-0.081326,-0.0015453
-0.080779,-0.0015189
-0.080232,-0.0014929
-0.080232,-0.0014929
-0.079687,-0.0014672
-0.079142,-0.0014418
-0.078597,-0.0014167
-0.078052,-0.0013918
-0.077508,-0.0013673
-0.076964,-0.001343
-0.076419,-0.001319
-0.075875,-0.0012953
-0.075332,-0.0012719
-0.074788,-0.0012487
-0.074245,-0.0012258
-0.073702,-0.0012032
-0.073159,-0.0011809
-0.072616,-0.0011588
-0.072616,-0.0011588
-0.072074,-0.0011371
-0.071533,-0.0011156
-0.070992,-0.0010944
-0.070452,-0.0010734
-0.069911,-0.0010527
-0.069371,-0.0010323
-0.06883,-0.0010121
-0.06829,-0.00099217
-0.067751,-0.00097251
-0.067211,-0.0009531
-0.066672,-0.00093393
-0.066133,-0.00091502
-0.065594,-0.00089636
-0.065055,-0.00087795
-0.065055,-0.00087795
-0.064517,-0.00085982
-0.06398,-0.00084193
-0.063443,-0.00082428
-0.062906,-0.00080688
-0.062369,-0.00078971
-0.061833,-0.00077278
-0.061297,-0.00075609
-0.060761,-0.00073963
-0.060225,-0.0007234
-0.059689,-0.00070741
-0.059154,-0.00069164
-0.058619,-0.0006761
-0.058084,-0.00066079
-0.057549,-0.00064571
-0.057549,-0.00064571
-0.057015,-0.00063087
-0.056482,-0.00061625
-0.055949,-0.00060186
-0.055416,-0.00058768
-0.054883,-0.00057372
-0.05435,-0.00055997
-0.053818,-0.00054644
-0.053286,-0.00053312
-0.052754,-0.00052001
-0.052222,-0.00050711
-0.05169,-0.00049441
-0.051159,-0.00048193
-0.050628,-0.00046964
-0.050097,-0.00045756
-0.050097,-0.00045756
-0.049567,-0.0004457
-0.049038,-0.00043403
-0.048508,-0.00042257
-0.047979,-0.00041129
-0.04745,-0.00040022
-0.046921,-0.00038933
-0.046393,-0.00037864
-0.045864,-0.00036814
-0.045336,-0.00035782
-0.044808,-0.00034769
-0.044281,-0.00033775
-0.043753,-0.00032799
-0.043226,-0.00031841
-0.042699,-0.00030901
-0.042699,-0.00030901
-0.042173,-0.0002998
-0.041647,-0.00029077
-0.041121,-0.00028191
-0.040596,-0.00027323
-0.04007,-0.00026471
-0.039545,-0.00025637
-0.039021,-0.0002482
-0.038496,-0.00024019
-0.037972,-0.00023235
-0.037448,-0.00022468
-0.036924,-0.00021716
-0.0364,-0.00020981
-0.035877,-0.00020262
-0.035353,-0.00019558
-0.035353,-0.00019558
-0.034831,-0.00018871
-0.034309,-0.00018199
-0.033787,-0.00017542
-0.033265,-0.00016901
-0.032743,-0.00016274
-0.032222,-0.00015663
-0.031701,-0.00015066
-0.03118,-0.00014483
-0.03066,-0.00013915
-0.030139,-0.00013361
-0.029619,-0.00012821
-0.029099,-0.00012294
-0.028579,-0.00011782
-0.02806,-0.00011283
-0.02806,-0.00011283
-0.027541,-0.00010797
-0.027023,-0.00010325
-0.026504,-9.8661e-05
-0.025986,-9.4198e-05
-0.025468,-8.9863e-05
-0.024951,-8.5654e-05
-0.024433,-8.1568e-05
-0.023916,-7.7605e-05
-0.023399,-7.3763e-05
-0.022883,-7.004e-05
-0.022366,-6.6435e-05
-0.02185,-6.2945e-05
-0.021334,-5.957e-05
-0.020818,-5.6308e-05
-0.020818,-5.6308e-05
-0.020767,-5.5988e-05
-0.020715,-5.5669e-05
-0.020664,-5.5351e-05
-0.020612,-5.5035e-05
-0.02056,-5.4719e-05
-0.020509,-5.4404e-05
-0.020457,-5.4091e-05
-0.020406,-5.3779e-05
-0.020354,-5.3468e-05
-0.020303,-5.3157e-05
-0.020251,-5.2848e-05
-0.0202,-5.2541e-05
-0.020148,-5.2234e-05
-0.020097,-5.1928e-05
-0.020097,-5.1928e-05
-0.020045,-5.1623e-05
-0.019994,-5.132e-05
-0.019942,-5.1017e-05
-0.019891,-5.0716e-05
-0.019839,-5.0416e-05
-0.019788,-5.0117e-05
-0.019736,-4.9818e-05
-0.019685,-4.9521e-05
-0.019633,-4.9225e-05
-0.019582,-4.8931e-05
-0.01953,-4.8637e-05
-0.019479,-4.8344e-05
-0.019427,-4.8052e-05
-0.019376,-4.7762e-05
-0.019376,-4.7762e-05
-0.019324,-4.7472e-05
-0.019273,-4.7184e-05
-0.019221,-4.6896e-05
-0.01917,-4.661e-05
-0.019118,-4.6325e-05
-0.019067,-4.6041e-05
-0.019015,-4.5758e-05
-0.018964,-4.5475e-05
-0.018912,-4.5194e-05
-0.018861,-4.4914e-05
-0.018809,-4.4635e-05
-0.018758,-4.4358e-05
-0.018707,-4.4081e-05
-0.018655,-4.3805e-05
-0.018655,-4.3805e-05
-0.018604,-4.353e-05
-0.018552,-4.3257e-05
-0.018501,-4.2984e-05
-0.018449,-4.2712e-05
-0.018398,-4.2442e-05
-0.018346,-4.2172e-05
-0.018295,-4.1904e-05
-0.018244,-4.1636e-05
-0.018192,-4.137e-05
-0.018141,-4.1105e-05
-0.018089,-4.084e-05
-0.018038,-4.0577e-05
-0.017986,-4.0315e-05
-0.017935,-4.0053e-05
-0.017935,-4.0053e-05
-0.017884,-3.9793e-05
-0.017832,-3.9534e-05
-0.017781,-3.9276e-05
-0.017729,-3.9019e-05
-0.017678,-3.8762e-05
-0.017627,-3.8507e-05
-0.017575,-3.8253e-05
-0.017524,-3.8e-05
-0.017472,-3.7748e-05
-0.017421,-3.7497e-05
-0.01737,-3.7247e-05
-0.017318,-3.6998e-05
-0.017267,-3.6749e-05
-0.017216,-3.6502e-05
-0.017216,-3.6502e-05
-0.017164,-3.6256e-05
-0.017113,-3.6011e-05
-0.017061,-3.5767e-05
-0.01701,-3.5524e-05
-0.016959,-3.5282e-05
-0.016907,-3.5041e-05
-0.016856,-3.4801e-05
-0.016805,-3.4562e-05
-0.016753,-3.4323e-05
-0.016702,-3.4086e-05
-0.016651,-3.385e-05
-0.016599,-3.3615e-05
-0.016548,-3.3381e-05
-0.016497,-3.3148e-05
-0.016497,-3.3148e-05
-0.016445,-3.2915e-05
-0.016394,-3.2684e-05
-0.016343,-3.2454e-05
-0.016291,-3.2225e-05
-0.01624,-3.1996e-05
-0.016189,-3.1769e-05
-0.016137,-3.1542e-05
-0.016086,-3.1317e-05
-0.016035,-3.1093e-05
-0.015983,-3.0869e-05
-0.015932,-3.0647e-05
-0.015881,-3.0425e-05
-0.015829,-3.0204e-05
-0.015778,-2.9985e-05
-0.015778,-2.9985e-05
-0.015727,-2.9766e-05
-0.015675,-2.9548e-05
-0.015624,-2.9331e-05
-0.015573,-2.9116e-05
-0.015522,-2.8901e-05
-0.01547,-2.8687e-05
-0.015419,-2.8474e-05
-0.015368,-2.8262e-05
-0.015316,-2.8051e-05
-0.015265,-2.784e-05
-0.015214,-2.7631e-05
-0.015163,-2.7423e-05
-0.015111,-2.7216e-05
-0.01506,-2.7009e-05
-0.01506,-2.7009e-05
-0.015009,-2.6804e-05
-0.014958,-2.6599e-05
-0.014906,-2.6395e-05
-0.014855,-2.6193e-05
-0.014804,-2.5991e-05
-0.014753,-2.579e-05
-0.014701,-2.559e-05
-0.01465,-2.5391e-05
-0.014599,-2.5193e-05
-0.014548,-2.4996e-05
-0.014496,-2.48e-05
-0.014445,-2.4604e-05
-0.014394,-2.441e-05
-0.014343,-2.4217e-05
-0.014343,-2.4217e-05
-0.014291,-2.4024e-05
-0.01424,-2.3832e-05
-0.014189,-2.3642e-05
-0.014138,-2.3452e-05
-0.014087,-2.3263e-05
-0.014035,-2.3075e-05
-0.013984,-2.2888e-05
-0.013933,-2.2701e-05
-0.013882,-2.2516e-05
-0.013831,-2.2331e-05
-0.013779,-2.2148e-05
-0.013728,-2.1965e-05
-0.013677,-2.1783e-05
-0.013626,-2.1603e-05
-0.013626,-2.1603e-05
-0.013575,-2.1423e-05
-0.013523,-2.1243e-05
-0.013472,-2.1065e-05
-0.013421,-2.0888e-05
-0.01337,-2.0711e-05
-0.013319,-2.0536e-05
-0.013267,-2.0361e-05
-0.013216,-2.0187e-05
-0.013165,-2.0014e-05
-0.013114,-1.9842e-05
-0.013063,-1.9671e-05
-0.013012,-1.9501e-05
-0.01296,-1.9331e-05
-0.012909,-1.9163e-05
-0.012909,-1.9163e-05
-0.012858,-1.8995e-05
-0.012807,-1.8828e-05
-0.012756,-1.8662e-05
-0.012705,-1.8497e-05
-0.012654,-1.8333e-05
-0.012602,-1.8169e-05
-0.012551,-1.8007e-05
-0.0125,-1.7845e-05
-0.012449,-1.7684e-05
-0.012398,-1.7524e-05
-0.012347,-1.7365e-05
-0.012296,-1.7207e-05
-0.012244,-1.7049e-05
-0.012193,-1.6893e-05
-0.012193,-1.6893e-05
-0.012142,-1.6737e-05
-0.012091,-1.6582e-05
-0.01204,-1.6428e-05
-0.011989,-1.6275e-05
-0.011938,-1.6122e-05
-0.011887,-1.5971e-05
-0.011836,-1.582e-05
-0.011784,-1.567e-05
-0.011733,-1.5521e-05
-0.011682,-1.5373e-05
-0.011631,-1.5225e-05
-0.01158,-1.5079e-05
-0.011529,-1.4933e-05
-0.011478,-1.4788e-05
-0.011478,-1.4788e-05
-0.011427,-1.4644e-05
-0.011376,-1.45e-05
-0.011325,-1.4358e-05
-0.011274,-1.4216e-05
-0.011223,-1.4075e-05
-0.011172,-1.3935e-05
-0.01112,-1.3796e-05
-0.011069,-1.3658e-05
-0.011018,-1.352e-05
-0.010967,-1.3383e-05
-0.010916,-1.3247e-05
-0.010865,-1.3112e-05
-0.010814,-1.2978e-05
-0.010763,-1.2844e-05
-0.010763,-1.2844e-05
-0.010712,-1.2711e-05
-0.010661,-1.2579e-05
-0.01061,-1.2448e-05
-0.010559,-1.2318e-05
-0.010508,-1.2188e-05
-0.010457,-1.2059e-05
-0.010406,-1.1931e-05
-0.010355,-1.1804e-05
-0.010304,-1.1677e-05
-0.010253,-1.1552e-05
-0.010202,-1.1427e-05
-0.010151,-1.1303e-05
-0.0101,-1.1179e-05
-0.010049,-1.1057e-05
0,0
0.0099486,-6.9073e-06
0.0099986,-6.9666e-06
0.010049,-7.0262e-06
0.010099,-7.0858e-06
0.010149,-7.1456e-06
0.010199,-7.2055e-06
0.010249,-7.2656e-06
0.010299,-7.3257e-06
0.010349,-7.386e-06
0.010399,-7.4465e-06
0.010449,-7.507e-06
0.010498,-7.5677e-06
0.010548,-7.6285e-06
0.010598,-7.6895e-06
0.010648,-7.7505e-06
0.010648,-7.7505e-06
0.010698,-7.8117e-06
0.010748,-7.873e-06
0.010798,-7.9344e-06
0.010848,-7.9959e-06
0.010898,-8.0575e-06
0.010948,-8.1193e-06
0.010998,-8.1811e-06
0.011048,-8.2431e-06
0.011098,-8.3051e-06
0.011148,-8.3673e-06
0.011198,-8.4296e-06
0.011248,-8.4919e-06
0.011298,-8.5544e-06
0.011348,-8.617e-06
0.011348,-8.617e-06
0.011398,-8.6796e-06
0.011447,-8.7424e-06
0.011497,-8.8052e-06
0.011547,-8.8682e-06
0.011597,-8.9312e-06
0.011647,-8.9943e-06
0.011697,-9.0575e-06
0.011747,-9.1208e-06
0.011797,-9.1842e-06
0.011847,-9.2476e-06
0.011897,-9.3112e-06
0.011947,-9.3748e-06
0.011997,-9.4384e-06
0.012046,-9.5022e-06
0.012046,-9.5022e-06
0.012096,-9.566e-06
0.012146,-9.6299e-06
0.012196,-9.6939e-06
0.012246,-9.758e-06
0.012296,-9.8221e-06
0.012346,-9.8863e-06
0.012396,-9.9505e-06
0.012445,-1.0015e-05
0.012495,-1.0079e-05
0.012545,-1.0144e-05
0.012595,-1.0208e-05
0.012645,-1.0273e-05
0.012695,-1.0337e-05
0.012745,-1.0402e-05
0.012745,-1.0402e-05
0.012795,-1.0467e-05
0.012844,-1.0531e-05
0.012894,-1.0596e-05
0.012944,-1.0661e-05
0.012994,-1.0726e-05
0.013044,-1.0791e-05
0.013094,-1.0856e-05
0.013143,-1.0921e-05
0.013193,-1.0986e-05
0.013243,-1.1051e-05
0.013293,-1.1116e-05
0.013343,-1.1181e-05
0.013393,-1.1246e-05
0.013442,-1.1311e-05
0.013442,-1.1311e-05
0.013492,-1.1377e-05
0.013542,-1.1442e-05
0.013592,-1.1507e-05
0.013642,-1.1573e-05
0.013692,-1.1638e-05
0.013741,-1.1703e-05
0.013791,-1.1769e-05
0.013841,-1.1834e-05
0.013891,-1.1899e-05
0.013941,-1.1965e-05
0.01399,-1.203e-05
0.01404,-1.2096e-05
0.01409,-1.2161e-05
0.01414,-1.2227e-05
0.01414,-1.2227e-05
0.01419,-1.2292e-05
0.014239,-1.2358e-05
0.014289,-1.2423e-05
0.014339,-1.2489e-05
0.014389,-1.2554e-05
0.014438,-1.2619e-05
0.014488,-1.2685e-05
0.014538,-1.275e-05
0.014588,-1.2816e-05
0.014638,-1.2881e-05
0.014687,-1.2947e-05
0.014737,-1.3012e-05
0.014787,-1.3078e-05
0.014837,-1.3143e-05
0.014837,-1.3143e-05
0.014886,-1.3208e-05
0.014936,-1.3274e-05
0.014986,-1.3339e-05
0.015036,-1.3404e-05
0.015085,-1.347e-05
0.015135,-1.3535e-05
0.015185,-1.36e-05
0.015235,-1.3665e-05
0.015284,-1.3731e-05
0.015334,-1.3796e-05
0.015384,-1.3861e-05
0.015433,-1.3926e-05
0.015483,-1.3991e-05
0.015533,-1.4056e-05
0.015533,-1.4056e-05
0.015583,-1.4121e-05
0.015632,-1.4186e-05
0.015682,-1.4251e-05
0.015732,-1.4316e-05
0.015781,-1.4381e-05
0.015831,-1.4445e-05
0.015881,-1.451e-05
0.015931,-1.4575e-05
0.01598,-1.4639e-05
0.01603,-1.4704e-05
0.01608,-1.4769e-05
0.016129,-1.4833e-05
0.016179,-1.4897e-05
0.016229,-1.4962e-05
0.016229,-1.4962e-05
0.016278,-1.5026e-05
0.016328,-1.509e-05
0.016378,-1.5154e-05
0.016427,-1.5218e-05
0.016477,-1.5282e-05
0.016527,-1.5346e-05
0.016576,-1.541e-05
0.016626,-1.5474e-05
0.016676,-1.5538e-05
0.016725,-1.5601e-05
0.016775,-1.5665e-05
0.016825,-1.5728e-05
0.016874,-1.5792e-05
0.016924,-1.5855e-05
0.016924,-1.5855e-05
0.016974,-1.5918e-05
0.017023,-1.5982e-05
0.017073,-1.6045e-05
0.017123,-1.6108e-05
0.017172,-1.6171e-05
0.017222,-1.6233e-05
0.017272,-1.6296e-05
0.017321,-1.6359e-05
0.017371,-1.6421e-05
0.01742,-1.6484e-05
0.01747,-1.6546e-05
0.01752,-1.6608e-05
0.017569,-1.667e-05
0.017619,-1.6732e-05
0.017619,-1.6732e-05
0.017668,-1.6794e-05
0.017718,-1.6856e-05
0.017768,-1.6918e-05
0.017817,-1.6979e-05
0.017867,-1.7041e-05
0.017917,-1.7102e-05
0.017966,-1.7163e-05
0.018016,-1.7224e-05
0.018065,-1.7285e-05
0.018115,-1.7346e-05
0.018164,-1.7407e-05
0.018214,-1.7468e-05
0.018264,-1.7528e-05
0.018313,-1.7588e-05
0.018313,-1.7588e-05
0.018363,-1.7649e-05
0.018412,-1.7709e-05
0.018462,-1.7769e-05
0.018512,-1.7829e-05
0.018561,-1.7888e-05
0.018611,-1.7948e-05
0.01866,-1.8007e-05
0.01871,-1.8067e-05
0.018759,-1.8126e-05
0.018809,-1.8185e-05
0.018858,-1.8244e-05
0.018908,-1.8302e-05
0.018958,-1.8361e-05
0.019007,-1.8419e-05
0.019007,-1.8419e-05
0.019057,-1.8478e-05
0.019106,-1.8536e-05
0.019156,-1.8594e-05
0.019205,-1.8652e-05
0.019255,-1.8709e-05
0.019304,-1.8767e-05
0.019354,-1.8824e-05
0.019403,-1.8881e-05
0.019453,-1.8938e-05
0.019502,-1.8995e-05
0.019552,-1.9052e-05
0.019601,-1.9108e-05
0.019651,-1.9165e-05
0.019701,-1.9221e-05
0.019701,-1.9221e-05
0.01975,-1.9277e-05
0.0198,-1.9333e-05
0.019849,-1.9388e-05
0.019899,-1.9444e-05
0.019948,-1.9499e-05
0.019998,-1.9554e-05
0.020047,-1.9609e-05
0.020097,-1.9664e-05
0.020146,-1.9718e-05
0.020195,-1.9773e-05
0.020245,-1.9827e-05
0.020294,-1.9881e-05
0.020344,-1.9934e-05
0.020393,-1.9988e-05
0.020393,-1.9988e-05
0.020888,-2.0513e-05
0.021382,-2.1016e-05
0.021877,-2.1497e-05
0.02237,-2.1953e-05
0.022864,-2.2383e-05
0.023357,-2.2786e-05
0.02385,-2.3159e-05
0.024343,-2.3501e-05
0.024835,-2.3811e-05
0.025328,-2.4087e-05
0.02582,-2.4327e-05
0.026311,-2.453e-05
0.026803,-2.4694e-05
0.027294,-2.4817e-05
0.027294,-2.4817e-05
0.027785,-2.4899e-05
0.028276,-2.4937e-05
0.028766,-2.4929e-05
0.029257,-2.4874e-05
0.029747,-2.4771e-05
0.030237,-2.4618e-05
0.030726,-2.4413e-05
0.031216,-2.4155e-05
0.031704,-2.3842e-05
0.032193,-2.3472e-05
0.032682,-2.3044e-05
0.03317,-2.2556e-05
0.033658,-2.2007e-05
0.034145,-2.1396e-05
0.034145,-2.1396e-05
0.034633,-2.0719e-05
0.035121,-1.9975e-05
0.035608,-1.9164e-05
0.036095,-1.8284e-05
0.036581,-1.7332e-05
0.037068,-1.6308e-05
0.037554,-1.5209e-05
0.03804,-1.4035e-05
0.038525,-1.2784e-05
0.039011,-1.1453e-05
0.039495,-1.0042e-05
0.03998,-8.5484e-06
0.040465,-6.9712e-06
0.040949,-5.3087e-06
0.040949,-5.3087e-06
0.041433,-3.557e-06
0.041917,-1.7166e-06
0.042401,2.1417e-07
0.042885,2.2369e-06
0.043368,4.3531e-06
0.043851,6.5643e-06
0.044334,8.8723e-06
0.044816,1.1279e-05
0.045298,1.3785e-05
0.04578,1.6392e-05
0.046262,1.9103e-05
0.046743,2.1918e-05
0.047224,2.484e-05
0.047705,2.7869e-05
0.047705,2.7869e-05
0.048186,3.1012e-05
0.048667,3.4267e-05
0.049147,3.7635e-05
0.049627,4.1117e-05
0.050107,4.4715e-05
0.050587,4.843e-05
0.051066,5.2265e-05
0.051545,5.6221e-05
0.052024,6.0299e-05
0.052502,6.4501e-05
0.052981,6.8828e-05
0.053459,7.3282e-05
0.053936,7.7865e-05
0.054413,8.2579e-05
0.054413,8.2579e-05
0.054891,8.7433e-05
0.055369,9.242e-05
0.055846,9.7543e-05
0.056323,0.0001028
0.0568,0.0001082
0.057276,0.00011374
0.057752,0.00011942
0.058228,0.00012524
0.058703,0.00013121
0.059178,0.00013733
0.059653,0.00014359
0.060127,0.00015
0.060602,0.00015657
0.061076,0.00016328
0.061076,0.00016328
0.06155,0.00017017
0.062024,0.00017721
0.062498,0.00018441
0.062972,0.00019176
0.063445,0.00019928
0.063918,0.00020696
0.064391,0.00021481
0.064864,0.00022282
0.065336,0.000231
0.065808,0.00023935
0.066279,0.00024787
0.06675,0.00025656
0.067221,0.00026542
0.067692,0.00027446
0.067692,0.00027446
0.068163,0.0002837
0.068634,0.00029311
0.069105,0.00030271
0.069575,0.00031249
0.070045,0.00032245
0.070515,0.0003326
0.070985,0.00034293
0.071454,0.00035346
0.071923,0.00036417
0.072391,0.00037507
0.072859,0.00038617
0.073327,0.00039746
0.073795,0.00040895
0.074262,0.00042063
0.074262,0.00042063
0.07473,0.00043254
0.075198,0.00044466
0.075666,0.00045698
0.076133,0.0004695
0.0766,0.00048223
0.077067,0.00049517
0.077533,0.00050831
0.077999,0.00052167
0.078464,0.00053524
0.07893,0.00054902
0.079395,0.00056302
0.079859,0.00057724
0.080324,0.00059167
0.080788,0.00060633
0.080788,0.00060633
0.081253,0.00062125
0.081717,0.00063639
0.082182,0.00065176
0.082646,0.00066735
0.083109,0.00068317
0.083573,0.00069923
0.084036,0.00071551
0.084499,0.00073203
0.084961,0.00074879
0.085423,0.00076578
0.085885,0.00078301
0.086346,0.00080047
0.086807,0.00081818
0.087268,0.00083613
0.087268,0.00083613
0.08773,0.00085439
0.088192,0.00087288
0.088653,0.00089163
0.089114,0.00091062
0.089574,0.00092987
0.090035,0.00094937
0.090494,0.00096913
0.090954,0.00098914
0.091413,0.0010094
0.091872,0.0010299
0.092331,0.0010507
0.092789,0.0010718
0.093247,0.0010931
0.093705,0.0011147
0.093705,0.0011147
0.094163,0.0011366
0.094622,0.0011588
0.09508,0.0011812
0.095538,0.001204
0.095995,0.001227
0.096452,0.0012502
0.096909,0.0012738
0.097365,0.0012976
0.097821,0.0013217
0.098277,0.0013461
0.098733,0.0013708
0.099188,0.0013958
0.099643,0.001421
0.1001,0.0014466
0.1001,0.0014466
0.10055,0.0014725
0.10101,0.0014987
0.10146,0.0015252
0.10192,0.001552
0.10237,0.0015791
0.10283,0.0016065
0.10328,0.0016342
0.10373,0.0016622
0.10419,0.0016905
0.10464,0.0017191
0.10509,0.001748
0.10554,0.0017772
0.10599,0.0018067
0.10645,0.0018366
0.10645,0.0018366
0.1069,0.0018668
0.10735,0.0018974
0.1078,0.0019283
0.10825,0.0019595
0.10871,0.001991
0.10916,0.0020229
0.10961,0.002055
0.11006,0.0020875
0.11051,0.0021204
0.11096,0.0021535
0.11141,0.002187
0.11185,0.0022208
0.1123,0.0022549
0.11275,0.0022894
0.11275,0.0022894
0.1132,0.0023243
0.11365,0.0023596
0.1141,0.0023952
0.11455,0.0024312
0.115,0.0024675
0.11544,0.0025042
0.11589,0.0025411
0.11634,0.0025785
0.11679,0.0026162
0.11723,0.0026542
0.11768,0.0026926
0.11812,0.0027313
0.11857,0.0027704
0.11901,0.0028099
0.11901,0.0028099
0.12346,0.003226
0.12788,0.0036796
0.13226,0.0041722
0.13661,0.0047051
0.14092,0.0052798
0.14521,0.0058979
0.14946,0.0065608
0.15367,0.00727
0.15786,0.0080268
0.16202,0.0088328
0.16614,0.0096895
0.17024,0.010598
0.17431,0.011561
0.17834,0.012578
0.17834,0.012578
0.18251,0.013694
0.18663,0.014871
0.19072,0.01611
0.19477,0.017413
0.19879,0.018781
0.20277,0.020215
0.20672,0.021717
0.21063,0.023288
0.21451,0.02493
0.21836,0.026645
0.22218,0.028432
0.22596,0.030295
0.22971,0.032234
0.23343,0.034251
0.23343,0.034251
0.23732,0.036458
0.24116,0.038752
0.24497,0.041133
0.24874,0.043605
0.25247,0.046168
0.25617,0.048823


==> data_NF_case1_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.0099999,1.6021e-05,0.0099999,1.1612e-14,0.99994
0.01005,1.6183e-05,0.01005,1.1612e-14,0.99994
0.010101,1.6346e-05,0.010101,1.1612e-14,0.99994
0.010151,1.651e-05,0.010151,1.1612e-14,0.99994
0.010202,1.6675e-05,0.010202,1.1612e-14,0.99994
0.010252,1.684e-05,0.010252,1.1612e-14,0.99994
0.010303,1.7007e-05,0.010303,1.1612e-14,0.99994
0.010353,1.7174e-05,0.010353,1.1612e-14,0.99994
0.010404,1.7342e-05,0.010404,1.1612e-14,0.99994
0.010454,1.7511e-05,0.010454,1.1612e-14,0.99994
0.010505,1.768e-05,0.010505,1.1612e-14,0.99993
0.010556,1.785e-05,0.010556,1.1612e-14,0.99993
0.010606,1.8022e-05,0.010606,1.1612e-14,0.99993
0.010657,1.8194e-05,0.010657,1.1612e-14,0.99993
0.010707,1.8366e-05,0.010707,1.1612e-14,0.99993
0.010707,1.8366e-05,0.010707,1.1612e-14,0.99993
0.010758,1.854e-05,0.010758,1.1612e-14,0.99993
0.010808,1.8715e-05,0.010808,1.1612e-14,0.99993
0.010859,1.889e-05,0.010859,1.1612e-14,0.99993
0.010909,1.9066e-05,0.010909,1.1612e-14,0.99993
0.01096,1.9243e-05,0.01096,1.1612e-14,0.99993
0.01101,1.9421e-05,0.01101,1.1612e-14,0.99993
0.011061,1.9599e-05,0.011061,1.1612e-14,0.99993
0.011111,1.9779e-05,0.011111,1.1612e-14,0.99993
0.011162,1.9959e-05,0.011162,1.1612e-14,0.99993
0.011212,2.014e-05,0.011212,1.1612e-14,0.99993
0.011263,2.0322e-05,0.011263,1.1612e-14,0.99993
0.011313,2.0504e-05,0.011313,1.1612e-14,0.99992
0.011364,2.0688e-05,0.011364,1.1612e-14,0.99992
0.011414,2.0872e-05,0.011414,1.1612e-14,0.99992
0.011414,2.0872e-05,0.011414,1.1612e-14,0.99992
0.011465,2.1057e-05,0.011465,1.1612e-14,0.99992
0.011515,2.1243e-05,0.011515,1.1612e-14,0.99992
0.011566,2.143e-05,0.011566,1.1612e-14,0.99992
0.011616,2.1617e-05,0.011616,1.1612e-14,0.99992
0.011667,2.1805e-05,0.011667,1.1612e-14,0.99992
0.011717,2.1995e-05,0.011717,1.1612e-14,0.99992
0.011768,2.2185e-05,0.011768,1.1612e-14,0.99992
0.011818,2.2375e-05,0.011818,1.1612e-14,0.99992
0.011869,2.2567e-05,0.011869,1.1612e-14,0.99992
0.011919,2.2759e-05,0.011919,1.1612e-14,0.99992
0.01197,2.2953e-05,0.01197,1.1612e-14,0.99992
0.01202,2.3147e-05,0.01202,1.1612e-14,0.99991
0.012071,2.3342e-05,0.012071,1.1612e-14,0.99991
0.012121,2.3537e-05,0.012121,1.1612e-14,0.99991
0.012121,2.3537e-05,0.012121,1.1612e-14,0.99991
0.012172,2.3734e-05,0.012172,1.1612e-14,0.99991
0.012222,2.3931e-05,0.012222,1.1612e-14,0.99991
0.012273,2.4129e-05,0.012273,1.1612e-14,0.99991
0.012323,2.4328e-05,0.012323,1.1612e-14,0.99991
0.012374,2.4528e-05,0.012374,1.1612e-14,0.99991
0.012424,2.4729e-05,0.012424,1.1612e-14,0.99991
0.012475,2.493e-05,0.012475,1.1612e-14,0.99991
0.012525,2.5132e-05,0.012525,1.1612e-14,0.99991
0.012576,2.5335e-05,0.012576,1.1612e-14,0.99991
0.012627,2.5539e-05,0.012627,1.1612e-14,0.99991
0.012677,2.5744e-05,0.012677,1.1613e-14,0.99991
0.012728,2.5949e-05,0.012728,1.1613e-14,0.9999
0.012778,2.6155e-05,0.012778,1.1613e-14,0.9999
0.012829,2.6363e-05,0.012829,1.1613e-14,0.9999
0.012829,2.6363e-05,0.012829,1.1613e-14,0.9999
0.012879,2.6571e-05,0.012879,1.1613e-14,0.9999
0.01293,2.6779e-05,0.01293,1.1613e-14,0.9999
0.01298,2.6989e-05,0.01298,1.1613e-14,0.9999
0.013031,2.7199e-05,0.013031,1.1613e-14,0.9999
0.013081,2.741e-05,0.013081,1.1613e-14,0.9999
0.013132,2.7622e-05,0.013132,1.1613e-14,0.9999
0.013182,2.7835e-05,0.013182,1.1613e-14,0.9999
0.013233,2.8049e-05,0.013233,1.1613e-14,0.9999
0.013283,2.8263e-05,0.013283,1.1613e-14,0.9999
0.013334,2.8479e-05,0.013334,1.1613e-14,0.9999
0.013384,2.8695e-05,0.013384,1.1613e-14,0.99989
0.013435,2.8912e-05,0.013435,1.1613e-14,0.99989
0.013485,2.9129e-05,0.013485,1.1613e-14,0.99989
0.013536,2.9348e-05,0.013536,1.1613e-14,0.99989
0.013536,2.9348e-05,0.013536,1.1613e-14,0.99989
0.013586,2.9567e-05,0.013586,1.1613e-14,0.99989
0.013637,2.9787e-05,0.013637,1.1613e-14,0.99989
0.013687,3.0008e-05,0.013687,1.1613e-14,0.99989
0.013738,3.023e-05,0.013738,1.1613e-14,0.99989
0.013788,3.0453e-05,0.013788,1.1613e-14,0.99989
0.013839,3.0676e-05,0.013839,1.1613e-14,0.99989
0.013889,3.09e-05,0.013889,1.1613e-14,0.99989
0.01394,3.1126e-05,0.01394,1.1613e-14,0.99989
0.01399,3.1351e-05,0.01399,1.1613e-14,0.99988
0.014041,3.1578e-05,0.014041,1.1613e-14,0.99988
0.014091,3.1806e-05,0.014091,1.1613e-14,0.99988
0.014142,3.2034e-05,0.014142,1.1613e-14,0.99988
0.014192,3.2263e-05,0.014192,1.1613e-14,0.99988
0.014243,3.2493e-05,0.014243,1.1613e-14,0.99988
0.014243,3.2493e-05,0.014243,1.1613e-14,0.99988
0.014293,3.2724e-05,0.014293,1.1613e-14,0.99988
0.014344,3.2955e-05,0.014344,1.1613e-14,0.99988
0.014395,3.3188e-05,0.014395,1.1613e-14,0.99988
0.014445,3.3421e-05,0.014445,1.1613e-14,0.99988
0.014496,3.3655e-05,0.014496,1.1613e-14,0.99988
0.014546,3.389e-05,0.014546,1.1613e-14,0.99988
0.014597,3.4126e-05,0.014597,1.1613e-14,0.99987
0.014647,3.4362e-05,0.014647,1.1613e-14,0.99987
0.014698,3.4599e-05,0.014698,1.1613e-14,0.99987
0.014748,3.4837e-05,0.014748,1.1613e-14,0.99987
0.014799,3.5076e-05,0.014799,1.1613e-14,0.99987
0.014849,3.5316e-05,0.014849,1.1613e-14,0.99987
0.0149,3.5557e-05,0.0149,1.1613e-14,0.99987
0.01495,3.5798e-05,0.01495,1.1613e-14,0.99987
0.01495,3.5798e-05,0.01495,1.1613e-14,0.99987
0.015001,3.604e-05,0.015001,1.1613e-14,0.99987
0.015051,3.6283e-05,0.015051,1.1613e-14,0.99987
0.015102,3.6527e-05,0.015102,1.1613e-14,0.99987
0.015152,3.6772e-05,0.015152,1.1613e-14,0.99986
0.015203,3.7017e-05,0.015203,1.1613e-14,0.99986
0.015253,3.7263e-05,0.015253,1.1613e-14,0.99986
0.015304,3.7511e-05,0.015304,1.1613e-14,0.99986
0.015354,3.7758e-05,0.015354,1.1613e-14,0.99986
0.015405,3.8007e-05,0.015405,1.1613e-14,0.99986
0.015455,3.8257e-05,0.015455,1.1613e-14,0.99986
0.015506,3.8507e-05,0.015506,1.1613e-14,0.99986
0.015556,3.8758e-05,0.015556,1.1613e-14,0.99986
0.015607,3.901e-05,0.015607,1.1613e-14,0.99986
0.015657,3.9263e-05,0.015657,1.1613e-14,0.99986
0.015657,3.9263e-05,0.015657,1.1613e-14,0.99986
0.015708,3.9516e-05,0.015708,1.1613e-14,0.99985
0.015758,3.9771e-05,0.015758,1.1613e-14,0.99985
0.015809,4.0026e-05,0.015809,1.1613e-14,0.99985
0.015859,4.0282e-05,0.015859,1.1613e-14,0.99985
0.01591,4.0539e-05,0.01591,1.1613e-14,0.99985
0.015961,4.0797e-05,0.015961,1.1613e-14,0.99985
0.016011,4.1055e-05,0.016011,1.1613e-14,0.99985
0.016062,4.1315e-05,0.016062,1.1613e-14,0.99985
0.016112,4.1575e-05,0.016112,1.1614e-14,0.99985
0.016163,4.1836e-05,0.016163,1.1614e-14,0.99985
0.016213,4.2097e-05,0.016213,1.1614e-14,0.99984
0.016264,4.236e-05,0.016264,1.1614e-14,0.99984
0.016314,4.2623e-05,0.016314,1.1614e-14,0.99984
0.016365,4.2887e-05,0.016365,1.1614e-14,0.99984
0.016365,4.2887e-05,0.016365,1.1614e-14,0.99984
0.016415,4.3152e-05,0.016415,1.1614e-14,0.99984
0.016466,4.3418e-05,0.016466,1.1614e-14,0.99984
0.016516,4.3685e-05,0.016516,1.1614e-14,0.99984
0.016567,4.3952e-05,0.016567,1.1614e-14,0.99984
0.016617,4.4221e-05,0.016617,1.1614e-14,0.99984
0.016668,4.449e-05,0.016668,1.1614e-14,0.99984
0.016718,4.476e-05,0.016718,1.1614e-14,0.99984
0.016769,4.503e-05,0.016769,1.1614e-14,0.99983
0.016819,4.5302e-05,0.016819,1.1614e-14,0.99983
0.01687,4.5574e-05,0.01687,1.1614e-14,0.99983
0.01692,4.5847e-05,0.01692,1.1614e-14,0.99983
0.016971,4.6121e-05,0.016971,1.1614e-14,0.99983
0.017021,4.6396e-05,0.017021,1.1614e-14,0.99983
0.017072,4.6672e-05,0.017072,1.1614e-14,0.99983
0.017072,4.6672e-05,0.017072,1.1614e-14,0.99983
0.017122,4.6948e-05,0.017122,1.1614e-14,0.99983
0.017173,4.7225e-05,0.017173,1.1614e-14,0.99983
0.017223,4.7504e-05,0.017223,1.1614e-14,0.99983
0.017274,4.7782e-05,0.017274,1.1614e-14,0.99982
0.017324,4.8062e-05,0.017324,1.1614e-14,0.99982
0.017375,4.8343e-05,0.017375,1.1614e-14,0.99982
0.017426,4.8624e-05,0.017426,1.1614e-14,0.99982
0.017476,4.8906e-05,0.017476,1.1614e-14,0.99982
0.017527,4.9189e-05,0.017527,1.1614e-14,0.99982
0.017577,4.9473e-05,0.017577,1.1614e-14,0.99982
0.017628,4.9757e-05,0.017628,1.1614e-14,0.99982
0.017678,5.0043e-05,0.017678,1.1614e-14,0.99982
0.017729,5.0329e-05,0.017729,1.1614e-14,0.99981
0.017779,5.0616e-05,0.017779,1.1614e-14,0.99981
0.017779,5.0616e-05,0.017779,1.1614e-14,0.99981
0.01783,5.0904e-05,0.01783,1.1614e-14,0.99981
0.01788,5.1192e-05,0.01788,1.1614e-14,0.99981
0.017931,5.1482e-05,0.017931,1.1614e-14,0.99981
0.017981,5.1772e-05,0.017981,1.1614e-14,0.99981
0.018032,5.2063e-05,0.018032,1.1614e-14,0.99981
0.018082,5.2355e-05,0.018082,1.1614e-14,0.99981
0.018133,5.2648e-05,0.018133,1.1614e-14,0.99981
0.018183,5.2941e-05,0.018183,1.1614e-14,0.99981
0.018234,5.3236e-05,0.018234,1.1614e-14,0.9998
0.018284,5.3531e-05,0.018284,1.1614e-14,0.9998
0.018335,5.3827e-05,0.018335,1.1614e-14,0.9998
0.018385,5.4123e-05,0.018385,1.1614e-14,0.9998
0.018436,5.4421e-05,0.018436,1.1614e-14,0.9998
0.018486,5.4719e-05,0.018486,1.1614e-14,0.9998
0.018486,5.4719e-05,0.018486,1.1614e-14,0.9998
0.018537,5.5019e-05,0.018537,1.1614e-14,0.9998
0.018587,5.5319e-05,0.018587,1.1614e-14,0.9998
0.018638,5.562e-05,0.018638,1.1614e-14,0.9998
0.018689,5.5921e-05,0.018689,1.1614e-14,0.99979
0.018739,5.6224e-05,0.018739,1.1614e-14,0.99979
0.01879,5.6527e-05,0.01879,1.1614e-14,0.99979
0.01884,5.6831e-05,0.01884,1.1614e-14,0.99979
0.018891,5.7136e-05,0.018891,1.1615e-14,0.99979
0.018941,5.7442e-05,0.018941,1.1615e-14,0.99979
0.018992,5.7748e-05,0.018992,1.1615e-14,0.99979
0.019042,5.8056e-05,0.019042,1.1615e-14,0.99979
0.019093,5.8364e-05,0.019093,1.1615e-14,0.99979
0.019143,5.8673e-05,0.019143,1.1615e-14,0.99978
0.019194,5.8983e-05,0.019194,1.1615e-14,0.99978
0.019194,5.8983e-05,0.019194,1.1615e-14,0.99978
0.019244,5.9293e-05,0.019244,1.1615e-14,0.99978
0.019295,5.9605e-05,0.019295,1.1615e-14,0.99978
0.019345,5.9917e-05,0.019345,1.1615e-14,0.99978
0.019396,6.023e-05,0.019396,1.1615e-14,0.99978
0.019446,6.0544e-05,0.019446,1.1615e-14,0.99978
0.019497,6.0859e-05,0.019497,1.1615e-14,0.99978
0.019547,6.1174e-05,0.019547,1.1615e-14,0.99977
0.019598,6.149e-05,0.019598,1.1615e-14,0.99977
0.019648,6.1808e-05,0.019648,1.1615e-14,0.99977
0.019699,6.2126e-05,0.019699,1.1615e-14,0.99977
0.019749,6.2444e-05,0.019749,1.1615e-14,0.99977
0.0198,6.2764e-05,0.0198,1.1615e-14,0.99977
0.019851,6.3084e-05,0.019851,1.1615e-14,0.99977
0.019901,6.3405e-05,0.019901,1.1615e-14,0.99977
0.019901,6.3405e-05,0.019901,1.1615e-14,0.99977
0.019952,6.3727e-05,0.019952,1.1615e-14,0.99977
0.020002,6.405e-05,0.020002,1.1615e-14,0.99976
0.020053,6.4374e-05,0.020053,1.1615e-14,0.99976
0.020103,6.4698e-05,0.020103,1.1615e-14,0.99976
0.020154,6.5024e-05,0.020154,1.1615e-14,0.99976
0.020204,6.535e-05,0.020204,1.1615e-14,0.99976
0.020255,6.5677e-05,0.020255,1.1615e-14,0.99976
0.020305,6.6004e-05,0.020305,1.1615e-14,0.99976
0.020356,6.6333e-05,0.020356,1.1615e-14,0.99976
0.020406,6.6662e-05,0.020406,1.1615e-14,0.99975
0.020457,6.6992e-05,0.020457,1.1615e-14,0.99975
0.020507,6.7323e-05,0.020507,1.1615e-14,0.99975
0.020558,6.7655e-05,0.020558,1.1615e-14,0.99975
0.020608,6.7988e-05,0.020608,1.1615e-14,0.99975
0.020608,6.7988e-05,0.020608,1.1615e-14,0.99975
0.021114,7.1358e-05,0.021114,1.1615e-14,0.99974
0.021619,7.481e-05,0.021619,1.1616e-14,0.99972
0.022124,7.8343e-05,0.022124,1.1616e-14,0.99971
0.022629,8.1957e-05,0.022629,1.1616e-14,0.9997
0.023134,8.5652e-05,0.023134,1.1616e-14,0.99968
0.02364,8.9428e-05,0.02364,1.1617e-14,0.99967
0.024145,9.3285e-05,0.024145,1.1617e-14,0.99966
0.02465,9.7223e-05,0.02465,1.1617e-14,0.99964
0.025155,0.00010124,0.025155,1.1617e-14,0.99963
0.02566,0.00010534,0.02566,1.1618e-14,0.99961
0.026165,0.00010952,0.026165,1.1618e-14,0.9996
0.02667,0.00011378,0.02667,1.1618e-14,0.99958
0.027175,0.00011812,0.027175,1.1618e-14,0.99956
0.02768,0.00012255,0.02768,1.1619e-14,0.99955
0.02768,0.00012255,0.02768,1.1619e-14,0.99955
0.028186,0.00012705,0.028186,1.1619e-14,0.99953
0.028691,0.00013164,0.028691,1.1619e-14,0.99951
0.029196,0.00013631,0.029196,1.162e-14,0.9995
0.029702,0.00014106,0.029702,1.162e-14,0.99948
0.030207,0.00014589,0.030207,1.162e-14,0.99946
0.030712,0.0001508,0.030712,1.162e-14,0.99944
0.031217,0.00015579,0.031217,1.1621e-14,0.99943
0.031723,0.00016086,0.031723,1.1621e-14,0.99941
0.032228,0.00016601,0.032228,1.1621e-14,0.99939
0.032733,0.00017124,0.032733,1.1622e-14,0.99937
0.033238,0.00017655,0.033238,1.1622e-14,0.99935
0.033743,0.00018194,0.033743,1.1622e-14,0.99933
0.034248,0.00018741,0.034248,1.1623e-14,0.99931
0.034754,0.00019296,0.034754,1.1623e-14,0.99929
0.034754,0.00019296,0.034754,1.1623e-14,0.99929
0.035259,0.0001986,0.035259,1.1624e-14,0.99927
0.035765,0.00020432,0.035765,1.1624e-14,0.99925
0.03627,0.00021011,0.03627,1.1624e-14,0.99922
0.036776,0.00021599,0.036776,1.1625e-14,0.9992
0.037281,0.00022195,0.037281,1.1625e-14,0.99918
0.037787,0.00022798,0.037787,1.1625e-14,0.99916
0.038292,0.0002341,0.038292,1.1626e-14,0.99914
0.038797,0.0002403,0.038797,1.1626e-14,0.99911
0.039303,0.00024657,0.039303,1.1627e-14,0.99909
0.039808,0.00025293,0.039808,1.1627e-14,0.99907
0.040313,0.00025936,0.040313,1.1627e-14,0.99904
0.040818,0.00026587,0.040818,1.1628e-14,0.99902
0.041324,0.00027247,0.041324,1.1628e-14,0.99899
0.041829,0.00027914,0.041829,1.1629e-14,0.99897
0.041829,0.00027914,0.041829,1.1629e-14,0.99897
0.042335,0.0002859,0.042335,1.1629e-14,0.99894
0.04284,0.00029274,0.04284,1.163e-14,0.99892
0.043346,0.00029966,0.043346,1.163e-14,0.99889
0.043852,0.00030666,0.043852,1.1631e-14,0.99887
0.044358,0.00031374,0.044358,1.1631e-14,0.99884
0.044863,0.00032089,0.044863,1.1631e-14,0.99881
0.045369,0.00032813,0.045369,1.1632e-14,0.99879
0.045874,0.00033544,0.045874,1.1632e-14,0.99876
0.04638,0.00034283,0.04638,1.1633e-14,0.99873
0.046885,0.0003503,0.046885,1.1633e-14,0.9987
0.047391,0.00035785,0.047391,1.1634e-14,0.99868
0.047896,0.00036548,0.047896,1.1634e-14,0.99865
0.048402,0.00037319,0.048402,1.1635e-14,0.99862
0.048907,0.00038097,0.048907,1.1635e-14,0.99859
0.048907,0.00038097,0.048907,1.1635e-14,0.99859
0.049413,0.00038885,0.049413,1.1636e-14,0.99856
0.049919,0.0003968,0.049919,1.1636e-14,0.99853
0.050425,0.00040484,0.050425,1.1637e-14,0.9985
0.050931,0.00041295,0.050931,1.1637e-14,0.99847
0.051437,0.00042114,0.051437,1.1638e-14,0.99844
0.051943,0.0004294,0.051943,1.1638e-14,0.99841
0.052448,0.00043775,0.052448,1.1639e-14,0.99838
0.052954,0.00044617,0.052954,1.164e-14,0.99835
0.05346,0.00045467,0.05346,1.164e-14,0.99832
0.053966,0.00046325,0.053966,1.1641e-14,0.99828
0.054471,0.0004719,0.054471,1.1641e-14,0.99825
0.054977,0.00048064,0.054977,1.1642e-14,0.99822
0.055483,0.00048945,0.055483,1.1642e-14,0.99819
0.055988,0.00049833,0.055988,1.1643e-14,0.99815
0.055988,0.00049833,0.055988,1.1643e-14,0.99815
0.056494,0.00050732,0.056494,1.1643e-14,0.99812
0.057001,0.00051637,0.057001,1.1644e-14,0.99809
0.057507,0.00052551,0.057507,1.1645e-14,0.99805
0.058013,0.00053472,0.058013,1.1645e-14,0.99802
0.058519,0.00054401,0.058519,1.1646e-14,0.99798
0.059026,0.00055338,0.059026,1.1646e-14,0.99795
0.059532,0.00056282,0.059532,1.1647e-14,0.99791
0.060038,0.00057234,0.060038,1.1648e-14,0.99788
0.060544,0.00058194,0.060544,1.1648e-14,0.99784
0.06105,0.00059162,0.06105,1.1649e-14,0.99781
0.061556,0.00060137,0.061556,1.165e-14,0.99777
0.062061,0.00061119,0.062061,1.165e-14,0.99773
0.062567,0.0006211,0.062567,1.1651e-14,0.99769
0.063073,0.00063107,0.063073,1.1652e-14,0.99766
0.063073,0.00063107,0.063073,1.1652e-14,0.99766
0.06358,0.00064115,0.06358,1.1652e-14,0.99762
0.064086,0.0006513,0.064086,1.1653e-14,0.99758
0.064593,0.00066153,0.064593,1.1654e-14,0.99754
0.0651,0.00067183,0.0651,1.1654e-14,0.9975
0.065606,0.00068221,0.065606,1.1655e-14,0.99747
0.066113,0.00069267,0.066113,1.1656e-14,0.99743
0.066619,0.0007032,0.066619,1.1656e-14,0.99739
0.067125,0.00071381,0.067125,1.1657e-14,0.99735
0.067632,0.00072449,0.067632,1.1658e-14,0.99731
0.068138,0.00073525,0.068138,1.1658e-14,0.99727
0.068644,0.00074608,0.068644,1.1659e-14,0.99723
0.06915,0.00075699,0.06915,1.166e-14,0.99719
0.069656,0.00076797,0.069656,1.166e-14,0.99714
0.070162,0.00077903,0.070162,1.1661e-14,0.9971
0.070162,0.00077903,0.070162,1.1661e-14,0.9971
0.07067,0.00079019,0.07067,1.1662e-14,0.99706
0.071177,0.00080142,0.071177,1.1663e-14,0.99702
0.071684,0.00081273,0.071684,1.1663e-14,0.99698
0.072191,0.00082411,0.072191,1.1664e-14,0.99693
0.072698,0.00083557,0.072698,1.1665e-14,0.99689
0.073204,0.0008471,0.073204,1.1666e-14,0.99685
0.073711,0.0008587,0.073711,1.1666e-14,0.9968
0.074218,0.00087038,0.074218,1.1667e-14,0.99676
0.074725,0.00088214,0.074725,1.1668e-14,0.99671
0.075231,0.00089396,0.075231,1.1669e-14,0.99667
0.075738,0.00090587,0.075738,1.167e-14,0.99662
0.076244,0.00091784,0.076244,1.167e-14,0.99658
0.076751,0.00092989,0.076751,1.1671e-14,0.99653
0.077257,0.00094201,0.077257,1.1672e-14,0.99649
0.077257,0.00094201,0.077257,1.1672e-14,0.99649
0.077765,0.00095424,0.077765,1.1673e-14,0.99644
0.078272,0.00096654,0.078272,1.1674e-14,0.9964
0.07878,0.00097891,0.07878,1.1674e-14,0.99635
0.079287,0.00099136,0.079287,1.1675e-14,0.9963
0.079794,0.0010039,0.079794,1.1676e-14,0.99625
0.080301,0.0010165,0.080301,1.1677e-14,0.99621
0.080809,0.0010291,0.080809,1.1678e-14,0.99616
0.081316,0.0010419,0.081316,1.1679e-14,0.99611
0.081823,0.0010547,0.081823,1.1679e-14,0.99606
0.08233,0.0010676,0.08233,1.168e-14,0.99601
0.082837,0.0010805,0.082837,1.1681e-14,0.99596
0.083344,0.0010936,0.083344,1.1682e-14,0.99591
0.08385,0.0011067,0.08385,1.1683e-14,0.99587
0.084357,0.0011198,0.084357,1.1684e-14,0.99582
0.084357,0.0011198,0.084357,1.1684e-14,0.99582
0.084865,0.0011331,0.084865,1.1685e-14,0.99576
0.085373,0.0011465,0.085373,1.1685e-14,0.99571
0.085881,0.0011599,0.085881,1.1686e-14,0.99566
0.086389,0.0011734,0.086389,1.1687e-14,0.99561
0.086897,0.0011869,0.086897,1.1688e-14,0.99556
0.087404,0.0012006,0.087404,1.1689e-14,0.99551
0.087912,0.0012143,0.087912,1.169e-14,0.99546
0.08842,0.0012281,0.08842,1.1691e-14,0.9954
0.088927,0.0012419,0.088927,1.1692e-14,0.99535
0.089434,0.0012558,0.089434,1.1693e-14,0.9953
0.089942,0.0012698,0.089942,1.1694e-14,0.99524
0.090449,0.0012839,0.090449,1.1695e-14,0.99519
0.090956,0.001298,0.090956,1.1696e-14,0.99514
0.091463,0.0013122,0.091463,1.1697e-14,0.99508
0.091463,0.0013122,0.091463,1.1697e-14,0.99508
0.091972,0.0013266,0.091972,1.1697e-14,0.99503
0.092481,0.0013409,0.092481,1.1698e-14,0.99497
0.092989,0.0013554,0.092989,1.1699e-14,0.99492
0.093497,0.0013699,0.093497,1.17e-14,0.99486
0.094006,0.0013845,0.094006,1.1701e-14,0.99481
0.094514,0.0013992,0.094514,1.1702e-14,0.99475
0.095022,0.0014139,0.095022,1.1703e-14,0.99469
0.09553,0.0014287,0.09553,1.1704e-14,0.99464
0.096038,0.0014436,0.096038,1.1705e-14,0.99458
0.096546,0.0014586,0.096546,1.1706e-14,0.99452
0.097054,0.0014736,0.097054,1.1707e-14,0.99447
0.097561,0.0014887,0.097561,1.1708e-14,0.99441
0.098069,0.0015038,0.098069,1.1709e-14,0.99435
0.098577,0.001519,0.098577,1.171e-14,0.99429
0.098577,0.001519,0.098577,1.171e-14,0.99429
0.099086,0.0015344,0.099086,1.1711e-14,0.99423
0.099595,0.0015498,0.099595,1.1712e-14,0.99417
0.1001,0.0015652,0.1001,1.1714e-14,0.99411
0.10061,0.0015808,0.10061,1.1715e-14,0.99405
0.10112,0.0015964,0.10112,1.1716e-14,0.99399
0.10163,0.0016121,0.10163,1.1717e-14,0.99393
0.10214,0.0016278,0.10214,1.1718e-14,0.99387
0.10265,0.0016436,0.10265,1.1719e-14,0.99381
0.10316,0.0016595,0.10316,1.172e-14,0.99375
0.10366,0.0016755,0.10366,1.1721e-14,0.99369
0.10417,0.0016915,0.10417,1.1722e-14,0.99363
0.10468,0.0017076,0.10468,1.1723e-14,0.99357
0.10519,0.0017237,0.10519,1.1724e-14,0.9935
0.1057,0.0017399,0.1057,1.1725e-14,0.99344
0.1057,0.0017399,0.1057,1.1725e-14,0.99344
0.10621,0.0017563,0.10621,1.1726e-14,0.99338
0.10672,0.0017727,0.10672,1.1728e-14,0.99331
0.10723,0.0017891,0.10723,1.1729e-14,0.99325
0.10774,0.0018057,0.10774,1.173e-14,0.99319
0.10825,0.0018223,0.10825,1.1731e-14,0.99312
0.10875,0.0018389,0.10875,1.1732e-14,0.99306
0.10926,0.0018557,0.10926,1.1733e-14,0.99299
0.10977,0.0018725,0.10977,1.1734e-14,0.99293
0.11028,0.0018893,0.11028,1.1736e-14,0.99286
0.11079,0.0019063,0.11079,1.1737e-14,0.9928
0.1113,0.0019233,0.1113,1.1738e-14,0.99273
0.11181,0.0019403,0.11181,1.1739e-14,0.99266
0.11232,0.0019575,0.11232,1.174e-14,0.9926
0.11283,0.0019747,0.11283,1.1741e-14,0.99253
0.11283,0.0019747,0.11283,1.1741e-14,0.99253
0.11334,0.001992,0.11334,1.1743e-14,0.99246
0.11385,0.0020094,0.11385,1.1744e-14,0.9924
0.11436,0.0020268,0.11436,1.1745e-14,0.99233
0.11487,0.0020443,0.11487,1.1746e-14,0.99226
0.11538,0.0020619,0.11538,1.1747e-14,0.99219
0.11589,0.0020795,0.11589,1.1749e-14,0.99212
0.1164,0.0020972,0.1164,1.175e-14,0.99205
0.11691,0.002115,0.11691,1.1751e-14,0.99198
0.11742,0.0021328,0.11742,1.1752e-14,0.99191
0.11793,0.0021507,0.11793,1.1754e-14,0.99184
0.11844,0.0021687,0.11844,1.1755e-14,0.99177
0.11895,0.0021867,0.11895,1.1756e-14,0.9917
0.11945,0.0022048,0.11945,1.1757e-14,0.99163
0.11996,0.0022229,0.11996,1.1759e-14,0.99156
0.11996,0.0022229,0.11996,1.1759e-14,0.99156
0.12047,0.0022412,0.12047,1.176e-14,0.99149
0.12099,0.0022595,0.12099,1.1761e-14,0.99142
0.1215,0.0022779,0.1215,1.1762e-14,0.99135
0.12201,0.0022964,0.12201,1.1764e-14,0.99127
0.12252,0.0023149,0.12252,1.1765e-14,0.9912
0.12303,0.0023335,0.12303,1.1766e-14,0.99113
0.12354,0.0023522,0.12354,1.1768e-14,0.99105
0.12405,0.0023709,0.12405,1.1769e-14,0.99098
0.12456,0.0023897,0.12456,1.177e-14,0.99091
0.12507,0.0024085,0.12507,1.1772e-14,0.99083
0.12558,0.0024274,0.12558,1.1773e-14,0.99076
0.12609,0.0024463,0.12609,1.1774e-14,0.99068
0.1266,0.0024654,0.1266,1.1775e-14,0.99061
0.12711,0.0024844,0.12711,1.1777e-14,0.99053
0.12711,0.0024844,0.12711,1.1777e-14,0.99053
0.13222,0.0026793,0.13222,1.1791e-14,0.98976
0.13733,0.00288,0.13733,1.1805e-14,0.98896
0.14242,0.0030863,0.14242,1.182e-14,0.98813
0.14751,0.0032983,0.14751,1.1835e-14,0.98728
0.15259,0.0035155,0.15259,1.1851e-14,0.9864
0.15766,0.0037379,0.15766,1.1867e-14,0.98549
0.16272,0.0039654,0.16272,1.1884e-14,0.98455
0.16777,0.0041976,0.16777,1.1901e-14,0.98359
0.17282,0.0044345,0.17282,1.1919e-14,0.9826
0.17786,0.0046758,0.17786,1.1938e-14,0.98158
0.1829,0.0049214,0.1829,1.1957e-14,0.98054
0.18793,0.0051711,0.18793,1.1976e-14,0.97947
0.19295,0.0054247,0.19295,1.1997e-14,0.97837
0.19797,0.0056821,0.19797,1.2017e-14,0.97725
0.19797,0.0056821,0.19797,1.2017e-14,0.97725
0.20318,0.005953,0.20318,1.2039e-14,0.97606
0.20837,0.0062272,0.20837,1.2062e-14,0.97484
0.21355,0.0065044,0.21355,1.2085e-14,0.97359
0.21872,0.0067844,0.21872,1.2109e-14,0.97232
0.22388,0.007067,0.22388,1.2133e-14,0.97103
0.22903,0.0073519,0.22903,1.2158e-14,0.96971
0.23417,0.007639,0.23417,1.2183e-14,0.96837
0.2393,0.0079281,0.2393,1.2209e-14,0.967
0.24442,0.0082189,0.24442,1.2236e-14,0.9656
0.24953,0.0085113,0.24953,1.2263e-14,0.96419
0.25464,0.0088051,0.25464,1.229e-14,0.96275
0.25973,0.0091,0.25973,1.2319e-14,0.96128
0.26482,0.009396,0.26482,1.2347e-14,0.95979
0.2699,0.0096927,0.2699,1.2377e-14,0.95828
0.2699,0.0096927,0.2699,1.2377e-14,0.95828
0.27524,0.010005,0.27524,1.2408e-14,0.95667
0.28056,0.010318,0.28056,1.244e-14,0.95503
0.28588,0.010631,0.28588,1.2473e-14,0.95336
0.29118,0.010943,0.29118,1.2506e-14,0.95168
0.29646,0.011255,0.29646,1.254e-14,0.94997
0.30174,0.011565,0.30174,1.2575e-14,0.94824
0.30701,0.011875,0.30701,1.261e-14,0.94649
0.31227,0.012184,0.31227,1.2646e-14,0.94471
0.31752,0.012491,0.31752,1.2683e-14,0.94291
0.32275,0.012797,0.32275,1.272e-14,0.94109
0.32799,0.013101,0.32799,1.2758e-14,0.93925
0.33321,0.013404,0.33321,1.2796e-14,0.93739
0.33843,0.013704,0.33843,1.2835e-14,0.93551
0.34363,0.014002,0.34363,1.2875e-14,0.9336
0.34363,0.014002,0.34363,1.2875e-14,0.9336
0.34914,0.014314,0.34914,1.2918e-14,0.93156
0.35463,0.014623,0.35463,1.2961e-14,0.9295
0.36011,0.014929,0.36011,1.3005e-14,0.92742
0.36558,0.015231,0.36558,1.305e-14,0.92532
0.37103,0.015529,0.37103,1.3096e-14,0.9232
0.37648,0.015824,0.37648,1.3142e-14,0.92106
0.38192,0.016114,0.38192,1.3189e-14,0.9189
0.38735,0.0164,0.38735,1.3237e-14,0.91672
0.39278,0.016682,0.39278,1.3286e-14,0.91451
0.39819,0.016959,0.39819,1.3335e-14,0.91229
0.4036,0.017231,0.4036,1.3385e-14,0.91005
0.40901,0.017499,0.40901,1.3436e-14,0.90779
0.4144,0.017761,0.4144,1.3488e-14,0.90551
0.41979,0.018018,0.41979,1.354e-14,0.90321
0.41979,0.018018,0.41979,1.354e-14,0.90321
0.42549,0.018285,0.42549,1.3597e-14,0.90076
0.43118,0.018545,0.43118,1.3654e-14,0.8983
0.43685,0.018798,0.43685,1.3712e-14,0.89581
0.44252,0.019045,0.44252,1.3771e-14,0.8933
0.44818,0.019286,0.44818,1.3831e-14,0.89078
0.45384,0.019519,0.45384,1.3891e-14,0.88824
0.45948,0.019746,0.45948,1.3953e-14,0.88568
0.46512,0.019965,0.46512,1.4015e-14,0.8831
0.47076,0.020178,0.47076,1.4079e-14,0.88051
0.47639,0.020383,0.47639,1.4143e-14,0.8779
0.48201,0.020581,0.48201,1.4208e-14,0.87527
0.48763,0.020771,0.48763,1.4275e-14,0.87263
0.49325,0.020954,0.49325,1.4342e-14,0.86997
0.49887,0.021129,0.49887,1.441e-14,0.86729
0.49887,0.021129,0.49887,1.441e-14,0.86729
0.50477,0.021306,0.50477,1.4483e-14,0.86445
0.51067,0.021473,0.51067,1.4557e-14,0.8616
0.51657,0.021632,0.51657,1.4632e-14,0.85874
0.52246,0.021781,0.52246,1.4708e-14,0.85585
0.52834,0.021922,0.52834,1.4785e-14,0.85296
0.53422,0.022054,0.53422,1.4863e-14,0.85005
0.54009,0.022177,0.54009,1.4942e-14,0.84712
0.54596,0.02229,0.54596,1.5022e-14,0.84418
0.55183,0.022394,0.55183,1.5104e-14,0.84123
0.5577,0.02249,0.5577,1.5186e-14,0.83826
0.56356,0.022576,0.56356,1.527e-14,0.83528
0.56942,0.022652,0.56942,1.5355e-14,0.83229
0.57529,0.02272,0.57529,1.5441e-14,0.82928
0.58115,0.022778,0.58115,1.5528e-14,0.82626
0.58115,0.022778,0.58115,1.5528e-14,0.82626
0.58727,0.022828,0.58727,1.5621e-14,0.82309
0.59339,0.022869,0.59339,1.5715e-14,0.81991
0.59951,0.022899,0.59951,1.581e-14,0.81671
0.60563,0.022919,0.60563,1.5906e-14,0.81351
0.61174,0.022928,0.61174,1.6004e-14,0.8103
0.61785,0.022927,0.61785,1.6103e-14,0.80707
0.62396,0.022916,0.62396,1.6204e-14,0.80384
0.63007,0.022895,0.63007,1.6305e-14,0.80059
0.63618,0.022864,0.63618,1.6408e-14,0.79734
0.64228,0.022822,0.64228,1.6513e-14,0.79407
0.64839,0.02277,0.64839,1.6619e-14,0.7908
0.65449,0.022708,0.65449,1.6726e-14,0.78752
0.6606,0.022636,0.6606,1.6835e-14,0.78423
0.66671,0.022554,0.66671,1.6945e-14,0.78093
0.66671,0.022554,0.66671,1.6945e-14,0.78093
0.67305,0.022458,0.67305,1.7061e-14,0.7775
0.67939,0.022352,0.67939,1.7178e-14,0.77406
0.68573,0.022234,0.68573,1.7297e-14,0.77062
0.69206,0.022107,0.69206,1.7417e-14,0.76717
0.69839,0.021968,0.69839,1.7539e-14,0.76372
0.70473,0.02182,0.70473,1.7663e-14,0.76026
0.71106,0.021669,0.71106,1.7788e-14,0.7568
0.71739,0.021517,0.71739,1.7915e-14,0.75333
0.72372,0.021363,0.72372,1.8043e-14,0.74986
0.73005,0.021209,0.73005,1.8173e-14,0.74638
0.73639,0.021053,0.73639,1.8304e-14,0.74291
0.74272,0.020896,0.74272,1.8438e-14,0.73943
0.74906,0.020737,0.74906,1.8572e-14,0.73594
0.75539,0.020577,0.75539,1.8709e-14,0.73246
0.75539,0.020577,0.75539,1.8709e-14,0.73246
0.76193,0.020411,0.76193,1.8852e-14,0.72886
0.76847,0.020244,0.76847,1.8996e-14,0.72527
0.775,0.020076,0.775,1.9142e-14,0.72167
0.78153,0.019907,0.78153,1.929e-14,0.71808
0.78806,0.019736,0.78806,1.9439e-14,0.71448
0.79459,0.019564,0.79459,1.9591e-14,0.71089
0.80111,0.019391,0.80111,1.9744e-14,0.70731
0.80764,0.019217,0.80764,1.9899e-14,0.70372
0.81416,0.019042,0.81416,2.0056e-14,0.70014
0.82069,0.018865,0.82069,2.0214e-14,0.69656
0.82721,0.018688,0.82721,2.0374e-14,0.69298
0.83373,0.018509,0.83373,2.0537e-14,0.68941
0.84025,0.018329,0.84025,2.0701e-14,0.68584
0.84677,0.018148,0.84677,2.0867e-14,0.68228
0.84677,0.018148,0.84677,2.0867e-14,0.68228
0.85348,0.01796,0.85348,2.1039e-14,0.67862
0.86017,0.017771,0.86017,2.1214e-14,0.67497
0.86687,0.017581,0.86687,2.139e-14,0.67133
0.87356,0.017391,0.87356,2.1568e-14,0.6677
0.88024,0.0172,0.88024,2.1748e-14,0.66407
0.88692,0.017008,0.88692,2.193e-14,0.66046
0.89359,0.016814,0.89359,2.2114e-14,0.65685
0.90026,0.016618,0.90026,2.23e-14,0.65326
0.90692,0.016424,0.90692,2.2488e-14,0.64967
0.91358,0.016228,0.91358,2.2678e-14,0.6461
0.92024,0.01603,0.92024,2.287e-14,0.64253
0.92689,0.015831,0.92689,2.3063e-14,0.63898
0.93353,0.015633,0.93353,2.3259e-14,0.63543
0.94017,0.015432,0.94017,2.3457e-14,0.6319


==> data_NF_case1_manlab_shell_O3.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.0099999,1.7073e-05,0.0099999,1.1612e-14,0.99994
0.01005,1.7251e-05,0.01005,1.1612e-14,0.99994
0.010101,1.7431e-05,0.010101,1.1612e-14,0.99994
0.010151,1.7611e-05,0.010151,1.1612e-14,0.99994
0.010202,1.7792e-05,0.010202,1.1612e-14,0.99994
0.010252,1.7975e-05,0.010252,1.1612e-14,0.99994
0.010303,1.8158e-05,0.010303,1.1612e-14,0.99994
0.010353,1.8342e-05,0.010353,1.1612e-14,0.99994
0.010404,1.8527e-05,0.010404,1.1612e-14,0.99994
0.010454,1.8713e-05,0.010454,1.1612e-14,0.99994
0.010505,1.8901e-05,0.010505,1.1612e-14,0.99993
0.010556,1.9089e-05,0.010556,1.1612e-14,0.99993
0.010606,1.9278e-05,0.010606,1.1612e-14,0.99993
0.010657,1.9468e-05,0.010657,1.1612e-14,0.99993
0.010707,1.9659e-05,0.010707,1.1612e-14,0.99993
0.010707,1.9659e-05,0.010707,1.1612e-14,0.99993
0.010758,1.9851e-05,0.010758,1.1612e-14,0.99993
0.010808,2.0044e-05,0.010808,1.1612e-14,0.99993
0.010859,2.0238e-05,0.010859,1.1612e-14,0.99993
0.010909,2.0434e-05,0.010909,1.1612e-14,0.99993
0.01096,2.063e-05,0.01096,1.1612e-14,0.99993
0.01101,2.0827e-05,0.01101,1.1612e-14,0.99993
0.011061,2.1025e-05,0.011061,1.1612e-14,0.99993
0.011111,2.1224e-05,0.011111,1.1612e-14,0.99993
0.011162,2.1424e-05,0.011162,1.1612e-14,0.99993
0.011212,2.1625e-05,0.011212,1.1612e-14,0.99993
0.011263,2.1827e-05,0.011263,1.1612e-14,0.99993
0.011313,2.203e-05,0.011313,1.1612e-14,0.99992
0.011364,2.2234e-05,0.011364,1.1612e-14,0.99992
0.011414,2.2439e-05,0.011414,1.1612e-14,0.99992
0.011414,2.2439e-05,0.011414,1.1612e-14,0.99992
0.011465,2.2645e-05,0.011465,1.1612e-14,0.99992
0.011515,2.2852e-05,0.011515,1.1612e-14,0.99992
0.011566,2.306e-05,0.011566,1.1612e-14,0.99992
0.011616,2.327e-05,0.011616,1.1612e-14,0.99992
0.011667,2.348e-05,0.011667,1.1612e-14,0.99992
0.011717,2.3691e-05,0.011717,1.1612e-14,0.99992
0.011768,2.3903e-05,0.011768,1.1612e-14,0.99992
0.011818,2.4116e-05,0.011818,1.1612e-14,0.99992
0.011869,2.433e-05,0.011869,1.1612e-14,0.99992
0.011919,2.4545e-05,0.011919,1.1612e-14,0.99992
0.01197,2.4761e-05,0.01197,1.1612e-14,0.99992
0.01202,2.4978e-05,0.01202,1.1612e-14,0.99991
0.012071,2.5197e-05,0.012071,1.1612e-14,0.99991
0.012121,2.5416e-05,0.012121,1.1612e-14,0.99991
0.012121,2.5416e-05,0.012121,1.1612e-14,0.99991
0.012172,2.5636e-05,0.012172,1.1612e-14,0.99991
0.012222,2.5857e-05,0.012222,1.1612e-14,0.99991
0.012273,2.6079e-05,0.012273,1.1612e-14,0.99991
0.012323,2.6303e-05,0.012323,1.1612e-14,0.99991
0.012374,2.6527e-05,0.012374,1.1612e-14,0.99991
0.012424,2.6752e-05,0.012424,1.1612e-14,0.99991
0.012475,2.6978e-05,0.012475,1.1612e-14,0.99991
0.012525,2.7206e-05,0.012525,1.1612e-14,0.99991
0.012576,2.7434e-05,0.012576,1.1612e-14,0.99991
0.012627,2.7663e-05,0.012627,1.1612e-14,0.99991
0.012677,2.7894e-05,0.012677,1.1613e-14,0.99991
0.012728,2.8125e-05,0.012728,1.1613e-14,0.9999
0.012778,2.8358e-05,0.012778,1.1613e-14,0.9999
0.012829,2.8591e-05,0.012829,1.1613e-14,0.9999
0.012829,2.8591e-05,0.012829,1.1613e-14,0.9999
0.012879,2.8825e-05,0.012879,1.1613e-14,0.9999
0.01293,2.9061e-05,0.01293,1.1613e-14,0.9999
0.01298,2.9297e-05,0.01298,1.1613e-14,0.9999
0.013031,2.9535e-05,0.013031,1.1613e-14,0.9999
0.013081,2.9774e-05,0.013081,1.1613e-14,0.9999
0.013132,3.0013e-05,0.013132,1.1613e-14,0.9999
0.013182,3.0254e-05,0.013182,1.1613e-14,0.9999
0.013233,3.0496e-05,0.013233,1.1613e-14,0.9999
0.013283,3.0739e-05,0.013283,1.1613e-14,0.9999
0.013334,3.0983e-05,0.013334,1.1613e-14,0.9999
0.013384,3.1228e-05,0.013384,1.1613e-14,0.99989
0.013435,3.1473e-05,0.013435,1.1613e-14,0.99989
0.013485,3.172e-05,0.013485,1.1613e-14,0.99989
0.013536,3.1968e-05,0.013536,1.1613e-14,0.99989
0.013536,3.1968e-05,0.013536,1.1613e-14,0.99989
0.013586,3.2217e-05,0.013586,1.1613e-14,0.99989
0.013637,3.2468e-05,0.013637,1.1613e-14,0.99989
0.013687,3.2719e-05,0.013687,1.1613e-14,0.99989
0.013738,3.2971e-05,0.013738,1.1613e-14,0.99989
0.013788,3.3224e-05,0.013788,1.1613e-14,0.99989
0.013839,3.3478e-05,0.013839,1.1613e-14,0.99989
0.013889,3.3734e-05,0.013889,1.1613e-14,0.99989
0.01394,3.399e-05,0.01394,1.1613e-14,0.99989
0.01399,3.4247e-05,0.01399,1.1613e-14,0.99988
0.014041,3.4506e-05,0.014041,1.1613e-14,0.99988
0.014091,3.4765e-05,0.014091,1.1613e-14,0.99988
0.014142,3.5026e-05,0.014142,1.1613e-14,0.99988
0.014192,3.5287e-05,0.014192,1.1613e-14,0.99988
0.014243,3.555e-05,0.014243,1.1613e-14,0.99988
0.014243,3.555e-05,0.014243,1.1613e-14,0.99988
0.014293,3.5814e-05,0.014293,1.1613e-14,0.99988
0.014344,3.6078e-05,0.014344,1.1613e-14,0.99988
0.014395,3.6344e-05,0.014395,1.1613e-14,0.99988
0.014445,3.6611e-05,0.014445,1.1613e-14,0.99988
0.014496,3.6879e-05,0.014496,1.1613e-14,0.99988
0.014546,3.7148e-05,0.014546,1.1613e-14,0.99988
0.014597,3.7418e-05,0.014597,1.1613e-14,0.99987
0.014647,3.7689e-05,0.014647,1.1613e-14,0.99987
0.014698,3.7961e-05,0.014698,1.1613e-14,0.99987
0.014748,3.8234e-05,0.014748,1.1613e-14,0.99987
0.014799,3.8508e-05,0.014799,1.1613e-14,0.99987
0.014849,3.8784e-05,0.014849,1.1613e-14,0.99987
0.0149,3.906e-05,0.0149,1.1613e-14,0.99987
0.01495,3.9337e-05,0.01495,1.1613e-14,0.99987
0.01495,3.9337e-05,0.01495,1.1613e-14,0.99987
0.015001,3.9616e-05,0.015001,1.1613e-14,0.99987
0.015051,3.9895e-05,0.015051,1.1613e-14,0.99987
0.015102,4.0176e-05,0.015102,1.1613e-14,0.99987
0.015152,4.0457e-05,0.015152,1.1613e-14,0.99986
0.015203,4.074e-05,0.015203,1.1613e-14,0.99986
0.015253,4.1024e-05,0.015253,1.1613e-14,0.99986
0.015304,4.1309e-05,0.015304,1.1613e-14,0.99986
0.015354,4.1595e-05,0.015354,1.1613e-14,0.99986
0.015405,4.1882e-05,0.015405,1.1613e-14,0.99986
0.015455,4.217e-05,0.015455,1.1613e-14,0.99986
0.015506,4.2459e-05,0.015506,1.1613e-14,0.99986
0.015556,4.2749e-05,0.015556,1.1613e-14,0.99986
0.015607,4.304e-05,0.015607,1.1613e-14,0.99986
0.015657,4.3333e-05,0.015657,1.1613e-14,0.99986
0.015657,4.3333e-05,0.015657,1.1613e-14,0.99986
0.015708,4.3626e-05,0.015708,1.1613e-14,0.99985
0.015758,4.3921e-05,0.015758,1.1613e-14,0.99985
0.015809,4.4216e-05,0.015809,1.1613e-14,0.99985
0.015859,4.4513e-05,0.015859,1.1613e-14,0.99985
0.01591,4.481e-05,0.01591,1.1613e-14,0.99985
0.015961,4.5109e-05,0.015961,1.1613e-14,0.99985
0.016011,4.5409e-05,0.016011,1.1613e-14,0.99985
0.016062,4.571e-05,0.016062,1.1613e-14,0.99985
0.016112,4.6012e-05,0.016112,1.1614e-14,0.99985
0.016163,4.6315e-05,0.016163,1.1614e-14,0.99985
0.016213,4.6619e-05,0.016213,1.1614e-14,0.99984
0.016264,4.6925e-05,0.016264,1.1614e-14,0.99984
0.016314,4.7231e-05,0.016314,1.1614e-14,0.99984
0.016365,4.7538e-05,0.016365,1.1614e-14,0.99984
0.016365,4.7538e-05,0.016365,1.1614e-14,0.99984
0.016415,4.7847e-05,0.016415,1.1614e-14,0.99984
0.016466,4.8156e-05,0.016466,1.1614e-14,0.99984
0.016516,4.8467e-05,0.016516,1.1614e-14,0.99984
0.016567,4.8779e-05,0.016567,1.1614e-14,0.99984
0.016617,4.9092e-05,0.016617,1.1614e-14,0.99984
0.016668,4.9406e-05,0.016668,1.1614e-14,0.99984
0.016718,4.9721e-05,0.016718,1.1614e-14,0.99984
0.016769,5.0037e-05,0.016769,1.1614e-14,0.99983
0.016819,5.0354e-05,0.016819,1.1614e-14,0.99983
0.01687,5.0672e-05,0.01687,1.1614e-14,0.99983
0.01692,5.0992e-05,0.01692,1.1614e-14,0.99983
0.016971,5.1312e-05,0.016971,1.1614e-14,0.99983
0.017021,5.1634e-05,0.017021,1.1614e-14,0.99983
0.017072,5.1957e-05,0.017072,1.1614e-14,0.99983
0.017072,5.1957e-05,0.017072,1.1614e-14,0.99983
0.017122,5.228e-05,0.017122,1.1614e-14,0.99983
0.017173,5.2605e-05,0.017173,1.1614e-14,0.99983
0.017223,5.2931e-05,0.017223,1.1614e-14,0.99983
0.017274,5.3258e-05,0.017274,1.1614e-14,0.99982
0.017324,5.3586e-05,0.017324,1.1614e-14,0.99982
0.017375,5.3916e-05,0.017375,1.1614e-14,0.99982
0.017426,5.4246e-05,0.017426,1.1614e-14,0.99982
0.017476,5.4578e-05,0.017476,1.1614e-14,0.99982
0.017527,5.491e-05,0.017527,1.1614e-14,0.99982
0.017577,5.5244e-05,0.017577,1.1614e-14,0.99982
0.017628,5.5579e-05,0.017628,1.1614e-14,0.99982
0.017678,5.5915e-05,0.017678,1.1614e-14,0.99982
0.017729,5.6252e-05,0.017729,1.1614e-14,0.99981
0.017779,5.659e-05,0.017779,1.1614e-14,0.99981
0.017779,5.659e-05,0.017779,1.1614e-14,0.99981
0.01783,5.6929e-05,0.01783,1.1614e-14,0.99981
0.01788,5.7269e-05,0.01788,1.1614e-14,0.99981
0.017931,5.7611e-05,0.017931,1.1614e-14,0.99981
0.017981,5.7953e-05,0.017981,1.1614e-14,0.99981
0.018032,5.8297e-05,0.018032,1.1614e-14,0.99981
0.018082,5.8642e-05,0.018082,1.1614e-14,0.99981
0.018133,5.8987e-05,0.018133,1.1614e-14,0.99981
0.018183,5.9334e-05,0.018183,1.1614e-14,0.99981
0.018234,5.9683e-05,0.018234,1.1614e-14,0.9998
0.018284,6.0032e-05,0.018284,1.1614e-14,0.9998
0.018335,6.0383e-05,0.018335,1.1614e-14,0.9998
0.018385,6.0734e-05,0.018385,1.1614e-14,0.9998
0.018436,6.1087e-05,0.018436,1.1614e-14,0.9998
0.018486,6.1441e-05,0.018486,1.1614e-14,0.9998
0.018486,6.1441e-05,0.018486,1.1614e-14,0.9998
0.018537,6.1796e-05,0.018537,1.1614e-14,0.9998
0.018587,6.2152e-05,0.018587,1.1614e-14,0.9998
0.018638,6.251e-05,0.018638,1.1614e-14,0.9998
0.018689,6.2868e-05,0.018689,1.1614e-14,0.99979
0.018739,6.3228e-05,0.018739,1.1614e-14,0.99979
0.01879,6.3588e-05,0.01879,1.1614e-14,0.99979
0.01884,6.395e-05,0.01884,1.1614e-14,0.99979
0.018891,6.4313e-05,0.018891,1.1615e-14,0.99979
0.018941,6.4677e-05,0.018941,1.1615e-14,0.99979
0.018992,6.5042e-05,0.018992,1.1615e-14,0.99979
0.019042,6.5409e-05,0.019042,1.1615e-14,0.99979
0.019093,6.5776e-05,0.019093,1.1615e-14,0.99979
0.019143,6.6145e-05,0.019143,1.1615e-14,0.99978
0.019194,6.6515e-05,0.019194,1.1615e-14,0.99978
0.019194,6.6515e-05,0.019194,1.1615e-14,0.99978
0.019244,6.6885e-05,0.019244,1.1615e-14,0.99978
0.019295,6.7257e-05,0.019295,1.1615e-14,0.99978
0.019345,6.7631e-05,0.019345,1.1615e-14,0.99978
0.019396,6.8005e-05,0.019396,1.1615e-14,0.99978
0.019446,6.838e-05,0.019446,1.1615e-14,0.99978
0.019497,6.8757e-05,0.019497,1.1615e-14,0.99978
0.019547,6.9135e-05,0.019547,1.1615e-14,0.99977
0.019598,6.9513e-05,0.019598,1.1615e-14,0.99977
0.019648,6.9893e-05,0.019648,1.1615e-14,0.99977
0.019699,7.0274e-05,0.019699,1.1615e-14,0.99977
0.019749,7.0657e-05,0.019749,1.1615e-14,0.99977
0.0198,7.104e-05,0.0198,1.1615e-14,0.99977
0.019851,7.1425e-05,0.019851,1.1615e-14,0.99977
0.019901,7.181e-05,0.019901,1.1615e-14,0.99977
0.019901,7.181e-05,0.019901,1.1615e-14,0.99977
0.019952,7.2197e-05,0.019952,1.1615e-14,0.99977
0.020002,7.2585e-05,0.020002,1.1615e-14,0.99976
0.020053,7.2974e-05,0.020053,1.1615e-14,0.99976
0.020103,7.3364e-05,0.020103,1.1615e-14,0.99976
0.020154,7.3756e-05,0.020154,1.1615e-14,0.99976
0.020204,7.4148e-05,0.020204,1.1615e-14,0.99976
0.020255,7.4542e-05,0.020255,1.1615e-14,0.99976
0.020305,7.4937e-05,0.020305,1.1615e-14,0.99976
0.020356,7.5333e-05,0.020356,1.1615e-14,0.99976
0.020406,7.573e-05,0.020406,1.1615e-14,0.99975
0.020457,7.6129e-05,0.020457,1.1615e-14,0.99975
0.020507,7.6528e-05,0.020507,1.1615e-14,0.99975
0.020558,7.6929e-05,0.020558,1.1615e-14,0.99975
0.020608,7.733e-05,0.020608,1.1615e-14,0.99975
0.020608,7.733e-05,0.020608,1.1615e-14,0.99975
0.021114,8.1412e-05,0.021114,1.1615e-14,0.99974
0.021619,8.561e-05,0.021619,1.1616e-14,0.99972
0.022124,8.9925e-05,0.022124,1.1616e-14,0.99971
0.022629,9.4358e-05,0.022629,1.1616e-14,0.9997
0.023134,9.891e-05,0.023134,1.1616e-14,0.99968
0.02364,0.00010358,0.02364,1.1617e-14,0.99967
0.024145,0.00010838,0.024145,1.1617e-14,0.99966
0.02465,0.0001133,0.02465,1.1617e-14,0.99964
0.025155,0.00011834,0.025155,1.1617e-14,0.99963
0.02566,0.0001235,0.02566,1.1618e-14,0.99961
0.026165,0.00012879,0.026165,1.1618e-14,0.9996
0.02667,0.0001342,0.02667,1.1618e-14,0.99958
0.027175,0.00013974,0.027175,1.1618e-14,0.99956
0.02768,0.0001454,0.02768,1.1619e-14,0.99955
0.02768,0.0001454,0.02768,1.1619e-14,0.99955
0.028186,0.0001512,0.028186,1.1619e-14,0.99953
0.028691,0.00015712,0.028691,1.1619e-14,0.99951
0.029196,0.00016318,0.029196,1.162e-14,0.9995
0.029702,0.00016937,0.029702,1.162e-14,0.99948
0.030207,0.00017569,0.030207,1.162e-14,0.99946
0.030712,0.00018214,0.030712,1.162e-14,0.99944
0.031217,0.00018873,0.031217,1.1621e-14,0.99943
0.031723,0.00019545,0.031723,1.1621e-14,0.99941
0.032228,0.0002023,0.032228,1.1621e-14,0.99939
0.032733,0.00020929,0.032733,1.1622e-14,0.99937
0.033238,0.00021641,0.033238,1.1622e-14,0.99935
0.033743,0.00022367,0.033743,1.1622e-14,0.99933
0.034248,0.00023108,0.034248,1.1623e-14,0.99931
0.034754,0.00023863,0.034754,1.1623e-14,0.99929
0.034754,0.00023863,0.034754,1.1623e-14,0.99929
0.035259,0.00024632,0.035259,1.1624e-14,0.99927
0.035765,0.00025416,0.035765,1.1624e-14,0.99925
0.03627,0.00026213,0.03627,1.1624e-14,0.99922
0.036776,0.00027025,0.036776,1.1625e-14,0.9992
0.037281,0.00027851,0.037281,1.1625e-14,0.99918
0.037787,0.00028692,0.037787,1.1625e-14,0.99916
0.038292,0.00029547,0.038292,1.1626e-14,0.99914
0.038797,0.00030417,0.038797,1.1626e-14,0.99911
0.039303,0.00031302,0.039303,1.1627e-14,0.99909
0.039808,0.00032202,0.039808,1.1627e-14,0.99907
0.040313,0.00033117,0.040313,1.1627e-14,0.99904
0.040818,0.00034047,0.040818,1.1628e-14,0.99902
0.041324,0.00034992,0.041324,1.1628e-14,0.99899
0.041829,0.00035953,0.041829,1.1629e-14,0.99897
0.041829,0.00035953,0.041829,1.1629e-14,0.99897
0.042335,0.00036929,0.042335,1.1629e-14,0.99894
0.04284,0.00037921,0.04284,1.163e-14,0.99892
0.043346,0.00038928,0.043346,1.163e-14,0.99889
0.043852,0.00039951,0.043852,1.1631e-14,0.99887
0.044358,0.00040991,0.044358,1.1631e-14,0.99884
0.044863,0.00042047,0.044863,1.1631e-14,0.99881
0.045369,0.00043118,0.045369,1.1632e-14,0.99879
0.045874,0.00044205,0.045874,1.1632e-14,0.99876
0.04638,0.00045308,0.04638,1.1633e-14,0.99873
0.046885,0.00046427,0.046885,1.1633e-14,0.9987
0.047391,0.00047562,0.047391,1.1634e-14,0.99868
0.047896,0.00048714,0.047896,1.1634e-14,0.99865
0.048402,0.00049881,0.048402,1.1635e-14,0.99862
0.048907,0.00051066,0.048907,1.1635e-14,0.99859
0.048907,0.00051066,0.048907,1.1635e-14,0.99859
0.049413,0.0005227,0.049413,1.1636e-14,0.99856
0.049919,0.00053491,0.049919,1.1636e-14,0.99853
0.050425,0.00054728,0.050425,1.1637e-14,0.9985
0.050931,0.00055982,0.050931,1.1637e-14,0.99847
0.051437,0.00057253,0.051437,1.1638e-14,0.99844
0.051943,0.00058541,0.051943,1.1638e-14,0.99841
0.052448,0.00059847,0.052448,1.1639e-14,0.99838
0.052954,0.00061169,0.052954,1.164e-14,0.99835
0.05346,0.00062508,0.05346,1.164e-14,0.99832
0.053966,0.00063866,0.053966,1.1641e-14,0.99828
0.054471,0.00065242,0.054471,1.1641e-14,0.99825
0.054977,0.00066636,0.054977,1.1642e-14,0.99822
0.055483,0.00068047,0.055483,1.1642e-14,0.99819
0.055988,0.00069476,0.055988,1.1643e-14,0.99815
0.055988,0.00069476,0.055988,1.1643e-14,0.99815
0.056494,0.00070926,0.056494,1.1643e-14,0.99812
0.057001,0.00072393,0.057001,1.1644e-14,0.99809
0.057507,0.00073878,0.057507,1.1645e-14,0.99805
0.058013,0.00075382,0.058013,1.1645e-14,0.99802
0.058519,0.00076903,0.058519,1.1646e-14,0.99798
0.059026,0.00078445,0.059026,1.1646e-14,0.99795
0.059532,0.00080006,0.059532,1.1647e-14,0.99791
0.060038,0.00081585,0.060038,1.1648e-14,0.99788
0.060544,0.00083183,0.060544,1.1648e-14,0.99784
0.06105,0.00084799,0.06105,1.1649e-14,0.99781
0.061556,0.00086434,0.061556,1.165e-14,0.99777
0.062061,0.00088088,0.062061,1.165e-14,0.99773
0.062567,0.00089761,0.062567,1.1651e-14,0.99769
0.063073,0.00091452,0.063073,1.1652e-14,0.99766
0.063073,0.00091452,0.063073,1.1652e-14,0.99766
0.06358,0.00093167,0.06358,1.1652e-14,0.99762
0.064086,0.00094904,0.064086,1.1653e-14,0.99758
0.064593,0.0009666,0.064593,1.1654e-14,0.99754
0.0651,0.00098435,0.0651,1.1654e-14,0.9975
0.065606,0.0010023,0.065606,1.1655e-14,0.99747
0.066113,0.0010204,0.066113,1.1656e-14,0.99743
0.066619,0.0010388,0.066619,1.1656e-14,0.99739
0.067125,0.0010573,0.067125,1.1657e-14,0.99735
0.067632,0.0010761,0.067632,1.1658e-14,0.99731
0.068138,0.001095,0.068138,1.1658e-14,0.99727
0.068644,0.0011142,0.068644,1.1659e-14,0.99723
0.06915,0.0011335,0.06915,1.166e-14,0.99719
0.069656,0.0011531,0.069656,1.166e-14,0.99714
0.070162,0.0011729,0.070162,1.1661e-14,0.9971
0.070162,0.0011729,0.070162,1.1661e-14,0.9971
0.07067,0.0011929,0.07067,1.1662e-14,0.99706
0.071177,0.0012132,0.071177,1.1663e-14,0.99702
0.071684,0.0012336,0.071684,1.1663e-14,0.99698
0.072191,0.0012543,0.072191,1.1664e-14,0.99693
0.072698,0.0012751,0.072698,1.1665e-14,0.99689
0.073204,0.0012962,0.073204,1.1666e-14,0.99685
0.073711,0.0013175,0.073711,1.1666e-14,0.9968
0.074218,0.0013391,0.074218,1.1667e-14,0.99676
0.074725,0.0013608,0.074725,1.1668e-14,0.99671
0.075231,0.0013828,0.075231,1.1669e-14,0.99667
0.075738,0.0014049,0.075738,1.167e-14,0.99662
0.076244,0.0014273,0.076244,1.167e-14,0.99658
0.076751,0.0014499,0.076751,1.1671e-14,0.99653
0.077257,0.0014728,0.077257,1.1672e-14,0.99649
0.077257,0.0014728,0.077257,1.1672e-14,0.99649
0.077765,0.0014959,0.077765,1.1673e-14,0.99644
0.078272,0.0015192,0.078272,1.1674e-14,0.9964
0.07878,0.0015428,0.07878,1.1674e-14,0.99635
0.079287,0.0015666,0.079287,1.1675e-14,0.9963
0.079794,0.0015907,0.079794,1.1676e-14,0.99625
0.080301,0.0016149,0.080301,1.1677e-14,0.99621
0.080809,0.0016394,0.080809,1.1678e-14,0.99616
0.081316,0.0016641,0.081316,1.1679e-14,0.99611
0.081823,0.001689,0.081823,1.1679e-14,0.99606
0.08233,0.0017142,0.08233,1.168e-14,0.99601
0.082837,0.0017396,0.082837,1.1681e-14,0.99596
0.083344,0.0017653,0.083344,1.1682e-14,0.99591
0.08385,0.0017912,0.08385,1.1683e-14,0.99587
0.084357,0.0018173,0.084357,1.1684e-14,0.99582
0.084357,0.0018173,0.084357,1.1684e-14,0.99582
0.084865,0.0018438,0.084865,1.1685e-14,0.99576
0.085373,0.0018704,0.085373,1.1685e-14,0.99571
0.085881,0.0018973,0.085881,1.1686e-14,0.99566
0.086389,0.0019245,0.086389,1.1687e-14,0.99561
0.086897,0.0019519,0.086897,1.1688e-14,0.99556
0.087404,0.0019796,0.087404,1.1689e-14,0.99551
0.087912,0.0020075,0.087912,1.169e-14,0.99546
0.08842,0.0020356,0.08842,1.1691e-14,0.9954
0.088927,0.002064,0.088927,1.1692e-14,0.99535
0.089434,0.0020926,0.089434,1.1693e-14,0.9953
0.089942,0.0021215,0.089942,1.1694e-14,0.99524
0.090449,0.0021506,0.090449,1.1695e-14,0.99519
0.090956,0.00218,0.090956,1.1696e-14,0.99514
0.091463,0.0022097,0.091463,1.1697e-14,0.99508
0.091463,0.0022097,0.091463,1.1697e-14,0.99508
0.091972,0.0022397,0.091972,1.1697e-14,0.99503
0.092481,0.0022699,0.092481,1.1698e-14,0.99497
0.092989,0.0023004,0.092989,1.1699e-14,0.99492
0.093497,0.0023312,0.093497,1.17e-14,0.99486
0.094006,0.0023622,0.094006,1.1701e-14,0.99481
0.094514,0.0023935,0.094514,1.1702e-14,0.99475
0.095022,0.002425,0.095022,1.1703e-14,0.99469
0.09553,0.0024568,0.09553,1.1704e-14,0.99464
0.096038,0.0024889,0.096038,1.1705e-14,0.99458
0.096546,0.0025213,0.096546,1.1706e-14,0.99452
0.097054,0.0025539,0.097054,1.1707e-14,0.99447
0.097561,0.0025867,0.097561,1.1708e-14,0.99441
0.098069,0.0026199,0.098069,1.1709e-14,0.99435
0.098577,0.0026533,0.098577,1.171e-14,0.99429
0.098577,0.0026533,0.098577,1.171e-14,0.99429
0.099086,0.002687,0.099086,1.1711e-14,0.99423
0.099595,0.0027211,0.099595,1.1712e-14,0.99417
0.1001,0.0027555,0.1001,1.1714e-14,0.99411
0.10061,0.0027901,0.10061,1.1715e-14,0.99405
0.10112,0.002825,0.10112,1.1716e-14,0.99399
0.10163,0.0028601,0.10163,1.1717e-14,0.99393
0.10214,0.0028956,0.10214,1.1718e-14,0.99387
0.10265,0.0029313,0.10265,1.1719e-14,0.99381
0.10316,0.0029673,0.10316,1.172e-14,0.99375
0.10366,0.0030035,0.10366,1.1721e-14,0.99369
0.10417,0.0030402,0.10417,1.1722e-14,0.99363
0.10468,0.003077,0.10468,1.1723e-14,0.99357
0.10519,0.0031142,0.10519,1.1724e-14,0.9935
0.1057,0.0031516,0.1057,1.1725e-14,0.99344
0.1057,0.0031516,0.1057,1.1725e-14,0.99344
0.10621,0.0031894,0.10621,1.1726e-14,0.99338
0.10672,0.0032276,0.10672,1.1728e-14,0.99331
0.10723,0.0032659,0.10723,1.1729e-14,0.99325
0.10774,0.0033047,0.10774,1.173e-14,0.99319
0.10825,0.0033437,0.10825,1.1731e-14,0.99312
0.10875,0.0033831,0.10875,1.1732e-14,0.99306
0.10926,0.0034227,0.10926,1.1733e-14,0.99299
0.10977,0.0034626,0.10977,1.1734e-14,0.99293
0.11028,0.0035028,0.11028,1.1736e-14,0.99286
0.11079,0.0035433,0.11079,1.1737e-14,0.9928
0.1113,0.003584,0.1113,1.1738e-14,0.99273
0.11181,0.0036252,0.11181,1.1739e-14,0.99266
0.11232,0.0036666,0.11232,1.174e-14,0.9926
0.11283,0.0037084,0.11283,1.1741e-14,0.99253
0.11283,0.0037084,0.11283,1.1741e-14,0.99253
0.11334,0.0037505,0.11334,1.1743e-14,0.99246
0.11385,0.003793,0.11385,1.1744e-14,0.9924
0.11436,0.0038358,0.11436,1.1745e-14,0.99233
0.11487,0.0038789,0.11487,1.1746e-14,0.99226
0.11538,0.0039223,0.11538,1.1747e-14,0.99219
0.11589,0.0039661,0.11589,1.1749e-14,0.99212
0.1164,0.0040102,0.1164,1.175e-14,0.99205
0.11691,0.0040545,0.11691,1.1751e-14,0.99198
0.11742,0.0040992,0.11742,1.1752e-14,0.99191
0.11793,0.0041442,0.11793,1.1754e-14,0.99184
0.11844,0.0041895,0.11844,1.1755e-14,0.99177
0.11895,0.0042351,0.11895,1.1756e-14,0.9917
0.11945,0.0042811,0.11945,1.1757e-14,0.99163
0.11996,0.0043275,0.11996,1.1759e-14,0.99156
0.11996,0.0043275,0.11996,1.1759e-14,0.99156
0.12047,0.0043743,0.12047,1.176e-14,0.99149
0.12099,0.0044214,0.12099,1.1761e-14,0.99142
0.1215,0.0044688,0.1215,1.1762e-14,0.99135
0.12201,0.0045166,0.12201,1.1764e-14,0.99127
0.12252,0.0045647,0.12252,1.1765e-14,0.9912
0.12303,0.0046132,0.12303,1.1766e-14,0.99113
0.12354,0.004662,0.12354,1.1768e-14,0.99105
0.12405,0.0047112,0.12405,1.1769e-14,0.99098
0.12456,0.0047606,0.12456,1.177e-14,0.99091
0.12507,0.0048104,0.12507,1.1772e-14,0.99083
0.12558,0.0048605,0.12558,1.1773e-14,0.99076
0.12609,0.004911,0.12609,1.1774e-14,0.99068
0.1266,0.0049619,0.1266,1.1775e-14,0.99061
0.12711,0.0050131,0.12711,1.1777e-14,0.99053
0.12711,0.0050131,0.12711,1.1777e-14,0.99053
0.13222,0.0055462,0.13222,1.1791e-14,0.98976
0.13733,0.0061157,0.13733,1.1805e-14,0.98896
0.14242,0.0067228,0.14242,1.182e-14,0.98813
0.14751,0.0073692,0.14751,1.1835e-14,0.98728
0.15259,0.0080566,0.15259,1.1851e-14,0.9864
0.15766,0.0087867,0.15766,1.1867e-14,0.98549
0.16272,0.0095612,0.16272,1.1884e-14,0.98455
0.16777,0.010382,0.16777,1.1901e-14,0.98359
0.17282,0.011252,0.17282,1.1919e-14,0.9826
0.17786,0.012172,0.17786,1.1938e-14,0.98158
0.1829,0.013145,0.1829,1.1957e-14,0.98054
0.18793,0.014173,0.18793,1.1976e-14,0.97947
0.19295,0.015259,0.19295,1.1997e-14,0.97837
0.19797,0.016405,0.19797,1.2017e-14,0.97725
0.19797,0.016405,0.19797,1.2017e-14,0.97725
0.20318,0.017661,0.20318,1.2039e-14,0.97606
0.20837,0.018984,0.20837,1.2062e-14,0.97484
0.21355,0.020377,0.21355,1.2085e-14,0.97359
0.21872,0.021842,0.21872,1.2109e-14,0.97232
0.22388,0.023381,0.22388,1.2133e-14,0.97103
0.22903,0.024995,0.22903,1.2158e-14,0.96971
0.23417,0.026687,0.23417,1.2183e-14,0.96837
0.2393,0.028458,0.2393,1.2209e-14,0.967
0.24442,0.03031,0.24442,1.2236e-14,0.9656
0.24953,0.032244,0.24953,1.2263e-14,0.96419
0.25464,0.034262,0.25464,1.229e-14,0.96275
0.25973,0.03636,0.25973,1.2319e-14,0.96128
0.26482,0.038539,0.26482,1.2347e-14,0.95979
0.2699,0.040801,0.2699,1.2377e-14,0.95828
0.2699,0.040801,0.2699,1.2377e-14,0.95828
0.27524,0.043269,0.27524,1.2408e-14,0.95667
0.28056,0.045829,0.28056,1.244e-14,0.95503
0.28588,0.048482,0.28588,1.2473e-14,0.95336
0.29118,0.051229,0.29118,1.2506e-14,0.95168
0.29646,0.054071,0.29646,1.254e-14,0.94997
0.30174,0.057011,0.30174,1.2575e-14,0.94824
0.30701,0.060049,0.30701,1.261e-14,0.94649
0.31227,0.063187,0.31227,1.2646e-14,0.94471
0.31752,0.066426,0.31752,1.2683e-14,0.94291
0.32275,0.069769,0.32275,1.272e-14,0.94109
0.32799,0.073217,0.32799,1.2758e-14,0.93925
0.33321,0.076771,0.33321,1.2796e-14,0.93739
0.33843,0.080433,0.33843,1.2835e-14,0.93551
0.34363,0.084205,0.34363,1.2875e-14,0.9336
0.34363,0.084205,0.34363,1.2875e-14,0.9336
0.34914,0.088315,0.34914,1.2918e-14,0.93156
0.35463,0.092548,0.35463,1.2961e-14,0.9295
0.36011,0.096904,0.36011,1.3005e-14,0.92742
0.36558,0.10139,0.36558,1.305e-14,0.92532
0.37103,0.106,0.37103,1.3096e-14,0.9232
0.37648,0.11073,0.37648,1.3142e-14,0.92106
0.38192,0.1156,0.38192,1.3189e-14,0.9189
0.38735,0.12061,0.38735,1.3237e-14,0.91672
0.39278,0.12574,0.39278,1.3286e-14,0.91451
0.39819,0.13102,0.39819,1.3335e-14,0.91229
0.4036,0.13643,0.4036,1.3385e-14,0.91005
0.40901,0.14198,0.40901,1.3436e-14,0.90779
0.4144,0.14768,0.4144,1.3488e-14,0.90551
0.41979,0.15352,0.41979,1.354e-14,0.90321
0.41979,0.15352,0.41979,1.354e-14,0.90321
0.42549,0.15985,0.42549,1.3597e-14,0.90076
0.43118,0.16635,0.43118,1.3654e-14,0.8983
0.43685,0.173,0.43685,1.3712e-14,0.89581
0.44252,0.17983,0.44252,1.3771e-14,0.8933
0.44818,0.18681,0.44818,1.3831e-14,0.89078
0.45384,0.19397,0.45384,1.3891e-14,0.88824
0.45948,0.2013,0.45948,1.3953e-14,0.88568
0.46512,0.20881,0.46512,1.4015e-14,0.8831
0.47076,0.21649,0.47076,1.4079e-14,0.88051
0.47639,0.22435,0.47639,1.4143e-14,0.8779
0.48201,0.23239,0.48201,1.4208e-14,0.87527
0.48763,0.24062,0.48763,1.4275e-14,0.87263
0.49325,0.24903,0.49325,1.4342e-14,0.86997
0.49887,0.25763,0.49887,1.441e-14,0.86729
0.49887,0.25763,0.49887,1.441e-14,0.86729
0.50477,0.26689,0.50477,1.4483e-14,0.86445
0.51067,0.27636,0.51067,1.4557e-14,0.8616
0.51657,0.28604,0.51657,1.4632e-14,0.85874
0.52246,0.29594,0.52246,1.4708e-14,0.85585
0.52834,0.30605,0.52834,1.4785e-14,0.85296
0.53422,0.31638,0.53422,1.4863e-14,0.85005
0.54009,0.32693,0.54009,1.4942e-14,0.84712
0.54596,0.33771,0.54596,1.5022e-14,0.84418
0.55183,0.34872,0.55183,1.5104e-14,0.84123
0.5577,0.35995,0.5577,1.5186e-14,0.83826
0.56356,0.37143,0.56356,1.527e-14,0.83528
0.56942,0.38314,0.56942,1.5355e-14,0.83229
0.57529,0.39509,0.57529,1.5441e-14,0.82928
0.58115,0.40729,0.58115,1.5528e-14,0.82626
0.58115,0.40729,0.58115,1.5528e-14,0.82626
0.58727,0.42031,0.58727,1.5621e-14,0.82309
0.59339,0.43359,0.59339,1.5715e-14,0.81991
0.59951,0.44714,0.59951,1.581e-14,0.81671
0.60563,0.46096,0.60563,1.5906e-14,0.81351
0.61174,0.47506,0.61174,1.6004e-14,0.8103
0.61785,0.48944,0.61785,1.6103e-14,0.80707
0.62396,0.5041,0.62396,1.6204e-14,0.80384
0.63007,0.51905,0.63007,1.6305e-14,0.80059
0.63618,0.53429,0.63618,1.6408e-14,0.79734
0.64228,0.54983,0.64228,1.6513e-14,0.79407
0.64839,0.56566,0.64839,1.6619e-14,0.7908
0.65449,0.58179,0.65449,1.6726e-14,0.78752
0.6606,0.59823,0.6606,1.6835e-14,0.78423
0.66671,0.61498,0.66671,1.6945e-14,0.78093
0.66671,0.61498,0.66671,1.6945e-14,0.78093
0.67305,0.63269,0.67305,1.7061e-14,0.7775
0.67939,0.65073,0.67939,1.7178e-14,0.77406
0.68573,0.66911,0.68573,1.7297e-14,0.77062
0.69206,0.68783,0.69206,1.7417e-14,0.76717
0.69839,0.70689,0.69839,1.7539e-14,0.76372
0.70473,0.72629,0.70473,1.7663e-14,0.76026
0.71106,0.74604,0.71106,1.7788e-14,0.7568
0.71739,0.76615,0.71739,1.7915e-14,0.75333
0.72372,0.78662,0.72372,1.8043e-14,0.74986
0.73005,0.80745,0.73005,1.8173e-14,0.74638
0.73639,0.82864,0.73639,1.8304e-14,0.74291
0.74272,0.85021,0.74272,1.8438e-14,0.73943
0.74906,0.87215,0.74906,1.8572e-14,0.73594
0.75539,0.89447,0.75539,1.8709e-14,0.73246
0.75539,0.89447,0.75539,1.8709e-14,0.73246
0.76193,0.91789,0.76193,1.8852e-14,0.72886
0.76847,0.94172,0.76847,1.8996e-14,0.72527
0.775,0.96594,0.775,1.9142e-14,0.72167
0.78153,0.99057,0.78153,1.929e-14,0.71808
0.78806,1.0156,0.78806,1.9439e-14,0.71448
0.79459,1.0411,0.79459,1.9591e-14,0.71089
0.80111,1.0669,0.80111,1.9744e-14,0.70731
0.80764,1.0932,0.80764,1.9899e-14,0.70372
0.81416,1.1199,0.81416,2.0056e-14,0.70014
0.82069,1.147,0.82069,2.0214e-14,0.69656
0.82721,1.1746,0.82721,2.0374e-14,0.69298
0.83373,1.2026,0.83373,2.0537e-14,0.68941
0.84025,1.231,0.84025,2.0701e-14,0.68584
0.84677,1.2599,0.84677,2.0867e-14,0.68228
0.84677,1.2599,0.84677,2.0867e-14,0.68228
0.85348,1.2901,0.85348,2.1039e-14,0.67862
0.86017,1.3207,0.86017,2.1214e-14,0.67497
0.86687,1.3518,0.86687,2.139e-14,0.67133
0.87356,1.3833,0.87356,2.1568e-14,0.6677
0.88024,1.4153,0.88024,2.1748e-14,0.66407
0.88692,1.4478,0.88692,2.193e-14,0.66046
0.89359,1.4807,0.89359,2.2114e-14,0.65685
0.90026,1.5141,0.90026,2.23e-14,0.65326
0.90692,1.548,0.90692,2.2488e-14,0.64967
0.91358,1.5823,0.91358,2.2678e-14,0.6461
0.92024,1.6171,0.92024,2.287e-14,0.64253
0.92689,1.6525,0.92689,2.3063e-14,0.63898
0.93353,1.6882,0.93353,2.3259e-14,0.63543
0.94017,1.7245,0.94017,2.3457e-14,0.6319


==> data_NF_case2_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,3.5149e-07,0.001,1.0008e-10,1
0.0010505,3.879e-07,0.0010505,1.0008e-10,1
0.001101,4.2609e-07,0.001101,1.0008e-10,1
0.0011515,4.6608e-07,0.0011515,1.0008e-10,1
0.001202,5.0787e-07,0.001202,1.0008e-10,1
0.0012525,5.5144e-07,0.0012525,1.0008e-10,1
0.001303,5.9681e-07,0.001303,1.0008e-10,1
0.0013536,6.4398e-07,0.0013536,1.0008e-10,1
0.0014041,6.9293e-07,0.0014041,1.0008e-10,1
0.0014546,7.4368e-07,0.0014546,1.0008e-10,1
0.0015051,7.9622e-07,0.0015051,1.0008e-10,1
0.0015556,8.5056e-07,0.0015556,1.0008e-10,1
0.0016061,9.0669e-07,0.0016061,1.0008e-10,1
0.0016566,9.6461e-07,0.0016566,1.0008e-10,1
0.0017071,1.0243e-06,0.0017071,1.0008e-10,1
0.0017071,1.0243e-06,0.0017071,1.0008e-10,1
0.0017576,1.0858e-06,0.0017576,1.0008e-10,1
0.0018081,1.1491e-06,0.0018081,1.0008e-10,1
0.0018586,1.2142e-06,0.0018586,1.0008e-10,1
0.0019091,1.2811e-06,0.0019091,1.0008e-10,1
0.0019596,1.3498e-06,0.0019596,1.0008e-10,1
0.0020101,1.4203e-06,0.0020101,1.0008e-10,1
0.0020607,1.4926e-06,0.0020607,1.0008e-10,1
0.0021112,1.5666e-06,0.0021112,1.0008e-10,1
0.0021617,1.6425e-06,0.0021617,1.0008e-10,1
0.0022122,1.7201e-06,0.0022122,1.0008e-10,1
0.0022627,1.7996e-06,0.0022627,1.0008e-10,1
0.0023132,1.8808e-06,0.0023132,1.0008e-10,1
0.0023637,1.9638e-06,0.0023637,1.0008e-10,1
0.0024142,2.0487e-06,0.0024142,1.0008e-10,1
0.0024142,2.0487e-06,0.0024142,1.0008e-10,1
0.0024647,2.1353e-06,0.0024647,1.0008e-10,1
0.0025152,2.2237e-06,0.0025152,1.0008e-10,1
0.0025657,2.3139e-06,0.0025657,1.0008e-10,1
0.0026162,2.4059e-06,0.0026162,1.0008e-10,1
0.0026667,2.4997e-06,0.0026667,1.0008e-10,1
0.0027173,2.5953e-06,0.0027173,1.0008e-10,1
0.0027678,2.6926e-06,0.0027678,1.0008e-10,1
0.0028183,2.7918e-06,0.0028183,1.0008e-10,1
0.0028688,2.8928e-06,0.0028688,1.0008e-10,1
0.0029193,2.9955e-06,0.0029193,1.0008e-10,1
0.0029698,3.1001e-06,0.0029698,1.0008e-10,1
0.0030203,3.2064e-06,0.0030203,1.0008e-10,1
0.0030708,3.3145e-06,0.0030708,1.0008e-10,1
0.0031213,3.4245e-06,0.0031213,1.0008e-10,1
0.0031213,3.4245e-06,0.0031213,1.0008e-10,1
0.0031718,3.5362e-06,0.0031718,1.0008e-10,1
0.0032223,3.6497e-06,0.0032223,1.0008e-10,1
0.0032728,3.765e-06,0.0032728,1.0008e-10,1
0.0033233,3.8821e-06,0.0033233,1.0008e-10,1
0.0033738,4.001e-06,0.0033738,1.0008e-10,1
0.0034243,4.1217e-06,0.0034243,1.0008e-10,1
0.0034749,4.2442e-06,0.0034749,1.0008e-10,1
0.0035254,4.3685e-06,0.0035254,1.0008e-10,1
0.0035759,4.4945e-06,0.0035759,1.0008e-10,1
0.0036264,4.6224e-06,0.0036264,1.0008e-10,1
0.0036769,4.752e-06,0.0036769,1.0008e-10,1
0.0037274,4.8835e-06,0.0037274,1.0008e-10,1
0.0037779,5.0167e-06,0.0037779,1.0008e-10,1
0.0038284,5.1518e-06,0.0038284,1.0008e-10,1
0.0038284,5.1518e-06,0.0038284,1.0008e-10,1
0.0038789,5.2886e-06,0.0038789,1.0008e-10,1
0.0039294,5.4272e-06,0.0039294,1.0008e-10,1
0.0039799,5.5676e-06,0.0039799,1.0008e-10,1
0.0040304,5.7098e-06,0.0040304,1.0008e-10,1
0.0040809,5.8538e-06,0.0040809,1.0008e-10,1
0.0041314,5.9996e-06,0.0041314,1.0008e-10,1
0.0041819,6.1472e-06,0.0041819,1.0007e-10,1
0.0042325,6.2966e-06,0.0042325,1.0007e-10,1
0.004283,6.4478e-06,0.004283,1.0007e-10,1
0.0043335,6.6007e-06,0.0043335,1.0007e-10,1
0.004384,6.7555e-06,0.004384,1.0007e-10,1
0.0044345,6.9121e-06,0.0044345,1.0007e-10,1
0.004485,7.0704e-06,0.004485,1.0007e-10,1
0.0045355,7.2305e-06,0.0045355,1.0007e-10,1
0.0045355,7.2305e-06,0.0045355,1.0007e-10,1
0.004586,7.3925e-06,0.004586,1.0007e-10,1
0.0046365,7.5562e-06,0.0046365,1.0007e-10,1
0.004687,7.7217e-06,0.004687,1.0007e-10,1
0.0047375,7.889e-06,0.0047375,1.0007e-10,1
0.004788,8.0581e-06,0.004788,1.0007e-10,1
0.0048385,8.229e-06,0.0048385,1.0007e-10,1
0.004889,8.4017e-06,0.004889,1.0007e-10,1
0.0049395,8.5762e-06,0.0049395,1.0007e-10,1
0.00499,8.7525e-06,0.00499,1.0007e-10,1
0.0050406,8.9306e-06,0.0050406,1.0007e-10,1
0.0050911,9.1104e-06,0.0050911,1.0007e-10,1
0.0051416,9.2921e-06,0.0051416,1.0007e-10,1
0.0051921,9.4755e-06,0.0051921,1.0007e-10,1
0.0052426,9.6608e-06,0.0052426,1.0007e-10,1
0.0052426,9.6608e-06,0.0052426,1.0007e-10,1
0.0052931,9.8478e-06,0.0052931,1.0007e-10,1
0.0053436,1.0037e-05,0.0053436,1.0007e-10,1
0.0053941,1.0227e-05,0.0053941,1.0007e-10,1
0.0054446,1.042e-05,0.0054446,1.0007e-10,1
0.0054951,1.0614e-05,0.0054951,1.0007e-10,1
0.0055456,1.081e-05,0.0055456,1.0007e-10,1
0.0055961,1.1008e-05,0.0055961,1.0007e-10,1
0.0056466,1.1207e-05,0.0056466,1.0007e-10,1
0.0056971,1.1409e-05,0.0056971,1.0007e-10,1
0.0057476,1.1612e-05,0.0057476,1.0007e-10,1
0.0057981,1.1817e-05,0.0057981,1.0007e-10,1
0.0058486,1.2024e-05,0.0058486,1.0007e-10,1
0.0058992,1.2232e-05,0.0058992,1.0007e-10,1
0.0059497,1.2442e-05,0.0059497,1.0007e-10,1
0.0059497,1.2442e-05,0.0059497,1.0007e-10,1
0.0060002,1.2655e-05,0.0060002,1.0007e-10,1
0.0060507,1.2869e-05,0.0060507,1.0007e-10,1
0.0061012,1.3084e-05,0.0061012,1.0007e-10,1
0.0061517,1.3302e-05,0.0061517,1.0007e-10,1
0.0062022,1.3521e-05,0.0062022,1.0007e-10,1
0.0062527,1.3742e-05,0.0062527,1.0007e-10,1
0.0063032,1.3965e-05,0.0063032,1.0007e-10,1
0.0063537,1.419e-05,0.0063537,1.0007e-10,1
0.0064042,1.4416e-05,0.0064042,1.0007e-10,1
0.0064547,1.4645e-05,0.0064547,1.0007e-10,1
0.0065052,1.4875e-05,0.0065052,1.0007e-10,1
0.0065557,1.5107e-05,0.0065557,1.0007e-10,1
0.0066062,1.534e-05,0.0066062,1.0007e-10,1
0.0066567,1.5576e-05,0.0066567,1.0007e-10,1
0.0066567,1.5576e-05,0.0066567,1.0007e-10,1
0.0067072,1.5813e-05,0.0067072,1.0007e-10,1
0.0067577,1.6052e-05,0.0067577,1.0007e-10,1
0.0068082,1.6293e-05,0.0068082,1.0007e-10,1
0.0068587,1.6535e-05,0.0068587,1.0007e-10,1
0.0069093,1.678e-05,0.0069093,1.0007e-10,1
0.0069598,1.7026e-05,0.0069598,1.0007e-10,1
0.0070103,1.7274e-05,0.0070103,1.0007e-10,1
0.0070608,1.7524e-05,0.0070608,1.0007e-10,1
0.0071113,1.7775e-05,0.0071113,1.0007e-10,1
0.0071618,1.8029e-05,0.0071618,1.0007e-10,1
0.0072123,1.8284e-05,0.0072123,1.0007e-10,1
0.0072628,1.8541e-05,0.0072628,1.0007e-10,1
0.0073133,1.88e-05,0.0073133,1.0007e-10,1
0.0073638,1.906e-05,0.0073638,1.0007e-10,1
0.0073638,1.906e-05,0.0073638,1.0007e-10,1
0.0074143,1.9323e-05,0.0074143,1.0007e-10,1
0.0074648,1.9587e-05,0.0074648,1.0007e-10,1
0.0075153,1.9853e-05,0.0075153,1.0007e-10,1
0.0075658,2.012e-05,0.0075658,1.0007e-10,1
0.0076163,2.039e-05,0.0076163,1.0007e-10,1
0.0076668,2.0661e-05,0.0076668,1.0007e-10,1
0.0077173,2.0934e-05,0.0077173,1.0007e-10,1
0.0077678,2.1209e-05,0.0077678,1.0007e-10,1
0.0078183,2.1486e-05,0.0078183,1.0007e-10,1
0.0078688,2.1764e-05,0.0078688,1.0007e-10,1
0.0079193,2.2045e-05,0.0079193,1.0007e-10,1
0.0079698,2.2327e-05,0.0079698,1.0007e-10,1
0.0080203,2.2611e-05,0.0080203,1.0007e-10,1
0.0080708,2.2896e-05,0.0080708,1.0007e-10,1
0.0080708,2.2896e-05,0.0080708,1.0007e-10,1
0.0081214,2.3184e-05,0.0081214,1.0007e-10,1
0.0081719,2.3473e-05,0.0081719,1.0007e-10,1
0.0082224,2.3764e-05,0.0082224,1.0007e-10,1
0.0082729,2.4057e-05,0.0082729,1.0007e-10,1
0.0083234,2.4352e-05,0.0083234,1.0007e-10,1
0.0083739,2.4648e-05,0.0083739,1.0007e-10,1
0.0084244,2.4946e-05,0.0084244,1.0007e-10,1
0.0084749,2.5246e-05,0.0084749,1.0007e-10,1
0.0085254,2.5548e-05,0.0085254,1.0007e-10,1
0.0085759,2.5852e-05,0.0085759,1.0007e-10,1
0.0086264,2.6157e-05,0.0086264,1.0007e-10,1
0.0086769,2.6464e-05,0.0086769,1.0007e-10,1
0.0087274,2.6773e-05,0.0087274,1.0007e-10,1
0.0087779,2.7084e-05,0.0087779,1.0007e-10,1
0.0087779,2.7084e-05,0.0087779,1.0007e-10,1
0.0088284,2.7396e-05,0.0088284,1.0007e-10,1
0.0088789,2.7711e-05,0.0088789,1.0007e-10,1
0.0089294,2.8027e-05,0.0089294,1.0007e-10,1
0.0089799,2.8345e-05,0.0089799,1.0007e-10,1
0.0090304,2.8665e-05,0.0090304,1.0007e-10,1
0.0090809,2.8986e-05,0.0090809,1.0007e-10,1
0.0091314,2.9309e-05,0.0091314,1.0007e-10,1
0.0091819,2.9634e-05,0.0091819,1.0007e-10,1
0.0092324,2.9961e-05,0.0092324,1.0007e-10,1
0.0092829,3.029e-05,0.0092829,1.0007e-10,1
0.0093334,3.0621e-05,0.0093334,1.0007e-10,1
0.0093839,3.0953e-05,0.0093839,1.0007e-10,1
0.0094344,3.1287e-05,0.0094344,1.0007e-10,1
0.0094849,3.1623e-05,0.0094849,1.0007e-10,1
0.0094849,3.1623e-05,0.0094849,1.0007e-10,1
0.0095354,3.196e-05,0.0095354,1.0007e-10,1
0.0095859,3.23e-05,0.0095859,1.0007e-10,1
0.0096364,3.2641e-05,0.0096364,1.0007e-10,1
0.0096869,3.2984e-05,0.0096869,1.0007e-10,1
0.0097374,3.3329e-05,0.0097374,1.0007e-10,1
0.0097879,3.3676e-05,0.0097879,1.0007e-10,1
0.0098385,3.4024e-05,0.0098385,1.0007e-10,1
0.009889,3.4374e-05,0.009889,1.0007e-10,1.0001
0.0099395,3.4726e-05,0.0099395,1.0007e-10,1.0001
0.00999,3.508e-05,0.00999,1.0007e-10,1.0001
0.01004,3.5436e-05,0.01004,1.0007e-10,1.0001
0.010091,3.5793e-05,0.010091,1.0007e-10,1.0001
0.010141,3.6152e-05,0.010141,1.0007e-10,1.0001
0.010192,3.6513e-05,0.010192,1.0007e-10,1.0001
0.010192,3.6513e-05,0.010192,1.0007e-10,1.0001
0.010242,3.6876e-05,0.010242,1.0007e-10,1.0001
0.010293,3.724e-05,0.010293,1.0007e-10,1.0001
0.010343,3.7607e-05,0.010343,1.0007e-10,1.0001
0.010394,3.7975e-05,0.010394,1.0007e-10,1.0001
0.010444,3.8345e-05,0.010444,1.0007e-10,1.0001
0.010495,3.8716e-05,0.010495,1.0006e-10,1.0001
0.010545,3.909e-05,0.010545,1.0006e-10,1.0001
0.010596,3.9465e-05,0.010596,1.0006e-10,1.0001
0.010646,3.9842e-05,0.010646,1.0006e-10,1.0001
0.010697,4.0221e-05,0.010697,1.0006e-10,1.0001
0.010747,4.0602e-05,0.010747,1.0006e-10,1.0001
0.010798,4.0984e-05,0.010798,1.0006e-10,1.0001
0.010848,4.1369e-05,0.010848,1.0006e-10,1.0001
0.010899,4.1755e-05,0.010899,1.0006e-10,1.0001
0.010899,4.1755e-05,0.010899,1.0006e-10,1.0001
0.010949,4.2143e-05,0.010949,1.0006e-10,1.0001
0.011,4.2532e-05,0.011,1.0006e-10,1.0001
0.01105,4.2924e-05,0.01105,1.0006e-10,1.0001
0.011101,4.3317e-05,0.011101,1.0006e-10,1.0001
0.011151,4.3712e-05,0.011151,1.0006e-10,1.0001
0.011202,4.4109e-05,0.011202,1.0006e-10,1.0001
0.011252,4.4507e-05,0.011252,1.0006e-10,1.0001
0.011303,4.4908e-05,0.011303,1.0006e-10,1.0001
0.011353,4.531e-05,0.011353,1.0006e-10,1.0001
0.011404,4.5714e-05,0.011404,1.0006e-10,1.0001
0.011454,4.612e-05,0.011454,1.0006e-10,1.0001
0.011505,4.6527e-05,0.011505,1.0006e-10,1.0001
0.011555,4.6937e-05,0.011555,1.0006e-10,1.0001
0.011606,4.7348e-05,0.011606,1.0006e-10,1.0001
0.011606,4.7348e-05,0.011606,1.0006e-10,1.0001
0.012111,5.1558e-05,0.012111,1.0006e-10,1.0001
0.012616,5.5947e-05,0.012616,1.0006e-10,1.0001
0.013121,6.0516e-05,0.013121,1.0006e-10,1.0001
0.013626,6.5263e-05,0.013626,1.0006e-10,1.0001
0.014131,7.019e-05,0.014131,1.0006e-10,1.0001
0.014636,7.5296e-05,0.014636,1.0005e-10,1.0001
0.015141,8.0581e-05,0.015141,1.0005e-10,1.0001
0.015645,8.6045e-05,0.015645,1.0005e-10,1.0001
0.01615,9.1687e-05,0.01615,1.0005e-10,1.0001
0.016655,9.7509e-05,0.016655,1.0005e-10,1.0001
0.01716,0.00010351,0.01716,1.0004e-10,1.0002
0.017665,0.00010969,0.017665,1.0004e-10,1.0002
0.018169,0.00011605,0.018169,1.0004e-10,1.0002
0.018674,0.00012259,0.018674,1.0004e-10,1.0002
0.018674,0.00012259,0.018674,1.0004e-10,1.0002
0.019179,0.00012931,0.019179,1.0004e-10,1.0002
0.019684,0.0001362,0.019684,1.0003e-10,1.0002
0.020189,0.00014328,0.020189,1.0003e-10,1.0002
0.020693,0.00015054,0.020693,1.0003e-10,1.0002
0.021198,0.00015797,0.021198,1.0003e-10,1.0002
0.021703,0.00016558,0.021703,1.0003e-10,1.0002
0.022208,0.00017337,0.022208,1.0002e-10,1.0003
0.022712,0.00018134,0.022712,1.0002e-10,1.0003
0.023217,0.00018949,0.023217,1.0002e-10,1.0003
0.023721,0.00019782,0.023721,1.0002e-10,1.0003
0.024226,0.00020633,0.024226,1.0001e-10,1.0003
0.02473,0.00021501,0.02473,1.0001e-10,1.0003
0.025235,0.00022388,0.025235,1.0001e-10,1.0003
0.025739,0.00023292,0.025739,1e-10,1.0003
0.025739,0.00023292,0.025739,1e-10,1.0003
0.026244,0.00024214,0.026244,1e-10,1.0004
0.026749,0.00025155,0.026749,9.9999e-11,1.0004
0.027253,0.00026113,0.027253,9.9996e-11,1.0004
0.027758,0.00027089,0.027758,9.9993e-11,1.0004
0.028263,0.00028083,0.028263,9.999e-11,1.0004
0.028767,0.00029095,0.028767,9.9987e-11,1.0004
0.029272,0.00030125,0.029272,9.9984e-11,1.0004
0.029776,0.00031172,0.029776,9.9981e-11,1.0005
0.03028,0.00032237,0.03028,9.9977e-11,1.0005
0.030785,0.0003332,0.030785,9.9974e-11,1.0005
0.031289,0.00034421,0.031289,9.9971e-11,1.0005
0.031793,0.0003554,0.031793,9.9967e-11,1.0005
0.032297,0.00036676,0.032297,9.9964e-11,1.0005
0.032801,0.00037831,0.032801,9.996e-11,1.0006
0.032801,0.00037831,0.032801,9.996e-11,1.0006
0.033306,0.00039004,0.033306,9.9956e-11,1.0006
0.03381,0.00040194,0.03381,9.9953e-11,1.0006
0.034315,0.00041403,0.034315,9.9949e-11,1.0006
0.034819,0.00042629,0.034819,9.9945e-11,1.0006
0.035323,0.00043874,0.035323,9.9941e-11,1.0007
0.035828,0.00045136,0.035828,9.9937e-11,1.0007
0.036332,0.00046415,0.036332,9.9934e-11,1.0007
0.036836,0.00047713,0.036836,9.993e-11,1.0007
0.03734,0.00049028,0.03734,9.9925e-11,1.0007
0.037844,0.00050361,0.037844,9.9921e-11,1.0007
0.038348,0.00051712,0.038348,9.9917e-11,1.0008
0.038852,0.0005308,0.038852,9.9913e-11,1.0008
0.039355,0.00054467,0.039355,9.9909e-11,1.0008
0.039859,0.00055871,0.039859,9.9904e-11,1.0008
0.039859,0.00055871,0.039859,9.9904e-11,1.0008
0.040363,0.00057294,0.040363,9.99e-11,1.0008
0.040868,0.00058735,0.040868,9.9896e-11,1.0009
0.041372,0.00060193,0.041372,9.9891e-11,1.0009
0.041876,0.0006167,0.041876,9.9887e-11,1.0009
0.04238,0.00063164,0.04238,9.9882e-11,1.0009
0.042884,0.00064676,0.042884,9.9877e-11,1.001
0.043387,0.00066205,0.043387,9.9873e-11,1.001
0.043891,0.00067752,0.043891,9.9868e-11,1.001
0.044395,0.00069317,0.044395,9.9863e-11,1.001
0.044898,0.000709,0.044898,9.9858e-11,1.0011
0.045402,0.000725,0.045402,9.9853e-11,1.0011
0.045906,0.00074118,0.045906,9.9848e-11,1.0011
0.046409,0.00075753,0.046409,9.9843e-11,1.0011
0.046912,0.00077406,0.046912,9.9838e-11,1.0011
0.046912,0.00077406,0.046912,9.9838e-11,1.0011
0.047416,0.00079079,0.047416,9.9833e-11,1.0012
0.04792,0.0008077,0.04792,9.9828e-11,1.0012
0.048424,0.00082478,0.048424,9.9822e-11,1.0012
0.048927,0.00084204,0.048927,9.9817e-11,1.0012
0.049431,0.00085948,0.049431,9.9812e-11,1.0013
0.049935,0.00087709,0.049935,9.9806e-11,1.0013
0.050438,0.00089488,0.050438,9.9801e-11,1.0013
0.050941,0.00091284,0.050941,9.9795e-11,1.0014
0.051445,0.00093098,0.051445,9.979e-11,1.0014
0.051948,0.0009493,0.051948,9.9784e-11,1.0014
0.052451,0.00096779,0.052451,9.9779e-11,1.0014
0.052954,0.00098646,0.052954,9.9773e-11,1.0015
0.053457,0.0010053,0.053457,9.9767e-11,1.0015
0.05396,0.0010243,0.05396,9.9761e-11,1.0015
0.05396,0.0010243,0.05396,9.9761e-11,1.0015
0.054463,0.0010435,0.054463,9.9755e-11,1.0015
0.054967,0.0010629,0.054967,9.9749e-11,1.0016
0.05547,0.0010825,0.05547,9.9743e-11,1.0016
0.055973,0.0011023,0.055973,9.9737e-11,1.0016
0.056477,0.0011222,0.056477,9.9731e-11,1.0017
0.05698,0.0011423,0.05698,9.9725e-11,1.0017
0.057483,0.0011626,0.057483,9.9719e-11,1.0017
0.057986,0.001183,0.057986,9.9712e-11,1.0018
0.058488,0.0012037,0.058488,9.9706e-11,1.0018
0.058991,0.0012245,0.058991,9.97e-11,1.0018
0.059494,0.0012454,0.059494,9.9693e-11,1.0018
0.059996,0.0012666,0.059996,9.9687e-11,1.0019
0.060499,0.0012879,0.060499,9.968e-11,1.0019
0.061001,0.0013094,0.061001,9.9674e-11,1.0019
0.061001,0.0013094,0.061001,9.9674e-11,1.0019
0.061504,0.0013311,0.061504,9.9667e-11,1.002
0.062007,0.001353,0.062007,9.966e-11,1.002
0.06251,0.0013751,0.06251,9.9654e-11,1.002
0.063013,0.0013973,0.063013,9.9647e-11,1.0021
0.063516,0.0014197,0.063516,9.964e-11,1.0021
0.064018,0.0014423,0.064018,9.9633e-11,1.0021
0.064521,0.0014651,0.064521,9.9626e-11,1.0022
0.065023,0.001488,0.065023,9.9619e-11,1.0022
0.065526,0.0015111,0.065526,9.9612e-11,1.0022
0.066028,0.0015344,0.066028,9.9605e-11,1.0023
0.06653,0.0015579,0.06653,9.9598e-11,1.0023
0.067032,0.0015815,0.067032,9.959e-11,1.0023
0.067534,0.0016053,0.067534,9.9583e-11,1.0024
0.068036,0.0016293,0.068036,9.9576e-11,1.0024
0.068036,0.0016293,0.068036,9.9576e-11,1.0024
0.068538,0.0016535,0.068538,9.9568e-11,1.0024
0.069041,0.0016778,0.069041,9.9561e-11,1.0025
0.069543,0.0017024,0.069543,9.9553e-11,1.0025
0.070046,0.0017271,0.070046,9.9546e-11,1.0026
0.070548,0.001752,0.070548,9.9538e-11,1.0026
0.07105,0.0017771,0.07105,9.953e-11,1.0026
0.071552,0.0018023,0.071552,9.9523e-11,1.0027
0.072054,0.0018277,0.072054,9.9515e-11,1.0027
0.072555,0.0018533,0.072555,9.9507e-11,1.0027
0.073057,0.001879,0.073057,9.9499e-11,1.0028
0.073559,0.001905,0.073559,9.9491e-11,1.0028
0.07406,0.0019311,0.07406,9.9483e-11,1.0029
0.074561,0.0019573,0.074561,9.9475e-11,1.0029
0.075063,0.0019838,0.075063,9.9467e-11,1.0029
0.075063,0.0019838,0.075063,9.9467e-11,1.0029
0.075565,0.0020105,0.075565,9.9459e-11,1.003
0.076067,0.0020373,0.076067,9.9451e-11,1.003
0.076569,0.0020643,0.076569,9.9443e-11,1.0031
0.07707,0.0020915,0.07707,9.9434e-11,1.0031
0.077572,0.0021189,0.077572,9.9426e-11,1.0031
0.078074,0.0021464,0.078074,9.9418e-11,1.0032
0.078575,0.0021741,0.078575,9.9409e-11,1.0032
0.079076,0.002202,0.079076,9.9401e-11,1.0033
0.079577,0.0022301,0.079577,9.9392e-11,1.0033
0.080078,0.0022583,0.080078,9.9384e-11,1.0033
0.080579,0.0022867,0.080579,9.9375e-11,1.0034
0.08108,0.0023153,0.08108,9.9366e-11,1.0034
0.081581,0.002344,0.081581,9.9358e-11,1.0035
0.082081,0.0023729,0.082081,9.9349e-11,1.0035
0.082081,0.0023729,0.082081,9.9349e-11,1.0035
0.082583,0.0024021,0.082583,9.934e-11,1.0036
0.083084,0.0024314,0.083084,9.9331e-11,1.0036
0.083586,0.0024609,0.083586,9.9322e-11,1.0036
0.084087,0.0024905,0.084087,9.9313e-11,1.0037
0.084588,0.0025204,0.084588,9.9304e-11,1.0037
0.085089,0.0025504,0.085089,9.9295e-11,1.0038
0.08559,0.0025805,0.08559,9.9286e-11,1.0038
0.08609,0.0026109,0.08609,9.9276e-11,1.0039
0.086591,0.0026414,0.086591,9.9267e-11,1.0039
0.087091,0.0026721,0.087091,9.9258e-11,1.004
0.087591,0.0027029,0.087591,9.9248e-11,1.004
0.088091,0.002734,0.088091,9.9239e-11,1.004
0.088591,0.0027652,0.088591,9.9229e-11,1.0041
0.089091,0.0027965,0.089091,9.922e-11,1.0041
0.089091,0.0027965,0.089091,9.922e-11,1.0041
0.089592,0.0028281,0.089592,9.921e-11,1.0042
0.090093,0.0028599,0.090093,9.9201e-11,1.0042
0.090594,0.0028919,0.090594,9.9191e-11,1.0043
0.091094,0.002924,0.091094,9.9181e-11,1.0043
0.091595,0.0029563,0.091595,9.9171e-11,1.0044
0.092095,0.0029888,0.092095,9.9162e-11,1.0044
0.092595,0.0030214,0.092595,9.9152e-11,1.0045
0.093095,0.0030542,0.093095,9.9142e-11,1.0045
0.093595,0.0030872,0.093595,9.9132e-11,1.0046
0.094094,0.0031203,0.094094,9.9122e-11,1.0046
0.094594,0.0031536,0.094594,9.9112e-11,1.0047
0.095093,0.0031871,0.095093,9.9101e-11,1.0047
0.095593,0.0032207,0.095593,9.9091e-11,1.0048
0.096092,0.0032545,0.096092,9.9081e-11,1.0048
0.096092,0.0032545,0.096092,9.9081e-11,1.0048
0.096592,0.0032886,0.096592,9.9071e-11,1.0049
0.097092,0.0033229,0.097092,9.906e-11,1.0049
0.097592,0.0033573,0.097592,9.905e-11,1.005
0.098092,0.0033918,0.098092,9.904e-11,1.005
0.098592,0.0034266,0.098592,9.9029e-11,1.0051
0.099091,0.0034615,0.099091,9.9018e-11,1.0051
0.099591,0.0034966,0.099591,9.9008e-11,1.0052
0.10009,0.0035318,0.10009,9.8997e-11,1.0052
0.10059,0.0035673,0.10059,9.8987e-11,1.0053
0.10109,0.0036028,0.10109,9.8976e-11,1.0053
0.10159,0.0036386,0.10159,9.8965e-11,1.0054
0.10209,0.0036745,0.10209,9.8954e-11,1.0054
0.10258,0.0037106,0.10258,9.8943e-11,1.0055
0.10308,0.0037468,0.10308,9.8932e-11,1.0055
0.10308,0.0037468,0.10308,9.8932e-11,1.0055
0.10358,0.0037834,0.10358,9.8921e-11,1.0056
0.10408,0.0038201,0.10408,9.891e-11,1.0056
0.10458,0.0038569,0.10458,9.8899e-11,1.0057
0.10508,0.0038939,0.10508,9.8888e-11,1.0058
0.10558,0.0039311,0.10558,9.8877e-11,1.0058
0.10608,0.0039685,0.10608,9.8865e-11,1.0059
0.10658,0.004006,0.10658,9.8854e-11,1.0059
0.10707,0.0040437,0.10707,9.8843e-11,1.006
0.10757,0.0040816,0.10757,9.8831e-11,1.006
0.10807,0.0041196,0.10807,9.882e-11,1.0061
0.10857,0.0041578,0.10857,9.8808e-11,1.0061
0.10907,0.0041961,0.10907,9.8797e-11,1.0062
0.10956,0.0042346,0.10956,9.8785e-11,1.0063
0.11006,0.0042733,0.11006,9.8774e-11,1.0063
0.11006,0.0042733,0.11006,9.8774e-11,1.0063
0.11056,0.0043123,0.11056,9.8762e-11,1.0064
0.11106,0.0043514,0.11106,9.875e-11,1.0064
0.11156,0.0043907,0.11156,9.8738e-11,1.0065
0.11206,0.0044302,0.11206,9.8727e-11,1.0065
0.11255,0.0044698,0.11255,9.8715e-11,1.0066
0.11305,0.0045096,0.11305,9.8703e-11,1.0067
0.11355,0.0045496,0.11355,9.8691e-11,1.0067
0.11405,0.0045897,0.11405,9.8679e-11,1.0068
0.11455,0.00463,0.11455,9.8667e-11,1.0068
0.11504,0.0046704,0.11504,9.8654e-11,1.0069
0.11554,0.004711,0.11554,9.8642e-11,1.007
0.11604,0.0047518,0.11604,9.863e-11,1.007
0.11653,0.0047927,0.11653,9.8618e-11,1.0071
0.11703,0.0048338,0.11703,9.8606e-11,1.0071
0.11703,0.0048338,0.11703,9.8606e-11,1.0071
0.122,0.0052552,0.122,9.8479e-11,1.0078
0.12696,0.0056928,0.12696,9.8349e-11,1.0084
0.13189,0.0061464,0.13189,9.8214e-11,1.0091
0.13681,0.0066159,0.13681,9.8075e-11,1.0097
0.14171,0.0071011,0.14171,9.7931e-11,1.0105
0.14659,0.0076019,0.14659,9.7784e-11,1.0112
0.15145,0.0081181,0.15145,9.7632e-11,1.0119
0.1563,0.0086496,0.1563,9.7477e-11,1.0127
0.16112,0.0091963,0.16112,9.7317e-11,1.0135
0.16593,0.0097579,0.16593,9.7154e-11,1.0143
0.17072,0.010334,0.17072,9.6987e-11,1.0152
0.17549,0.010926,0.17549,9.6816e-11,1.016
0.18024,0.011531,0.18024,9.6642e-11,1.0169
0.18498,0.012151,0.18498,9.6465e-11,1.0178
0.18498,0.012151,0.18498,9.6465e-11,1.0178
0.18985,0.012807,0.18985,9.6278e-11,1.0187
0.19469,0.013476,0.19469,9.6088e-11,1.0197
0.19951,0.014159,0.19951,9.5895e-11,1.0207
0.2043,0.014856,0.2043,9.5699e-11,1.0217
0.20907,0.015567,0.20907,9.55e-11,1.0227
0.21381,0.016291,0.21381,9.5298e-11,1.0238
0.21853,0.017029,0.21853,9.5093e-11,1.0248
0.22322,0.01778,0.22322,9.4885e-11,1.0259
0.22789,0.018543,0.22789,9.4675e-11,1.027
0.23253,0.019319,0.23253,9.4463e-11,1.0281
0.23716,0.020108,0.23716,9.4248e-11,1.0292
0.24175,0.020909,0.24175,9.4031e-11,1.0303
0.24633,0.021723,0.24633,9.3811e-11,1.0315
0.25088,0.022549,0.25088,9.359e-11,1.0327
0.25088,0.022549,0.25088,9.359e-11,1.0327
0.25561,0.023425,0.25561,9.3356e-11,1.0339
0.26031,0.024313,0.26031,9.312e-11,1.0351
0.26499,0.025213,0.26499,9.2882e-11,1.0364
0.26963,0.026124,0.26963,9.2643e-11,1.0377
0.27425,0.027047,0.27425,9.2402e-11,1.039
0.27883,0.027981,0.27883,9.2159e-11,1.0403
0.28339,0.028927,0.28339,9.1915e-11,1.0416
0.28792,0.029883,0.28792,9.167e-11,1.0429
0.29243,0.03085,0.29243,9.1423e-11,1.0443
0.2969,0.031828,0.2969,9.1174e-11,1.0457
0.30135,0.032816,0.30135,9.0925e-11,1.047
0.30578,0.033815,0.30578,9.0674e-11,1.0484
0.31017,0.034824,0.31017,9.0423e-11,1.0498
0.31454,0.035843,0.31454,9.017e-11,1.0512
0.31454,0.035843,0.31454,9.017e-11,1.0512
0.31912,0.036926,0.31912,8.9903e-11,1.0527
0.32366,0.038019,0.32366,8.9636e-11,1.0542
0.32817,0.039122,0.32817,8.9367e-11,1.0557
0.33265,0.040235,0.33265,8.9098e-11,1.0572
0.3371,0.041357,0.3371,8.8829e-11,1.0587
0.34152,0.042489,0.34152,8.8559e-11,1.0603
0.34591,0.04363,0.34591,8.8288e-11,1.0618
0.35027,0.04478,0.35027,8.8017e-11,1.0634
0.3546,0.045939,0.3546,8.7746e-11,1.065
0.35891,0.047107,0.35891,8.7474e-11,1.0665
0.36318,0.048283,0.36318,8.7203e-11,1.0681
0.36743,0.049468,0.36743,8.6931e-11,1.0697
0.37165,0.050661,0.37165,8.6659e-11,1.0713
0.37584,0.051862,0.37584,8.6387e-11,1.0729
0.37584,0.051862,0.37584,8.6387e-11,1.0729
0.38024,0.05314,0.38024,8.6099e-11,1.0746
0.38461,0.054426,0.38461,8.5812e-11,1.0763
0.38895,0.05572,0.38895,8.5525e-11,1.078
0.39325,0.057022,0.39325,8.5238e-11,1.0797
0.39753,0.058331,0.39753,8.4952e-11,1.0815
0.40177,0.059649,0.40177,8.4666e-11,1.0832
0.40599,0.060974,0.40599,8.438e-11,1.0849
0.41018,0.062307,0.41018,8.4095e-11,1.0867
0.41433,0.063646,0.41433,8.381e-11,1.0884
0.41846,0.064994,0.41846,8.3526e-11,1.0902
0.42257,0.066348,0.42257,8.3242e-11,1.0919
0.42664,0.067709,0.42664,8.2959e-11,1.0937
0.43069,0.069077,0.43069,8.2676e-11,1.0955
0.43471,0.070452,0.43471,8.2394e-11,1.0972
0.43471,0.070452,0.43471,8.2394e-11,1.0972
0.43892,0.071912,0.43892,8.2096e-11,1.0991
0.44311,0.073379,0.44311,8.18e-11,1.101
0.44727,0.074853,0.44727,8.1504e-11,1.1029
0.4514,0.076333,0.4514,8.1209e-11,1.1047
0.45549,0.07782,0.45549,8.0915e-11,1.1066
0.45956,0.079313,0.45956,8.0622e-11,1.1085
0.4636,0.080812,0.4636,8.033e-11,1.1104
0.46761,0.082317,0.46761,8.0039e-11,1.1123
0.47159,0.083829,0.47159,7.9749e-11,1.1142
0.47555,0.085346,0.47555,7.946e-11,1.1161
0.47948,0.08687,0.47948,7.9172e-11,1.118
0.48338,0.088399,0.48338,7.8885e-11,1.1199
0.48725,0.089934,0.48725,7.8599e-11,1.1218
0.4911,0.091474,0.4911,7.8314e-11,1.1237
0.4911,0.091474,0.4911,7.8314e-11,1.1237
0.49513,0.093107,0.49513,7.8014e-11,1.1258
0.49914,0.094745,0.49914,7.7715e-11,1.1278
0.50312,0.096389,0.50312,7.7418e-11,1.1298
0.50706,0.098038,0.50706,7.7122e-11,1.1318
0.51098,0.099693,0.51098,7.6827e-11,1.1338
0.51487,0.10135,0.51487,7.6534e-11,1.1358
0.51874,0.10302,0.51874,7.6242e-11,1.1379
0.52257,0.10469,0.52257,7.5951e-11,1.1399
0.52638,0.10636,0.52638,7.5661e-11,1.1419
0.53017,0.10804,0.53017,7.5373e-11,1.1439
0.53392,0.10973,0.53392,7.5086e-11,1.1459
0.53765,0.11142,0.53765,7.4801e-11,1.148
0.54136,0.11311,0.54136,7.4516e-11,1.15
0.54504,0.11481,0.54504,7.4233e-11,1.152
0.54504,0.11481,0.54504,7.4233e-11,1.152
0.54889,0.11661,0.54889,7.3936e-11,1.1541
0.55272,0.11841,0.55272,7.3641e-11,1.1563
0.55652,0.12022,0.55652,7.3346e-11,1.1584
0.56029,0.12203,0.56029,7.3054e-11,1.1605
0.56404,0.12384,0.56404,7.2763e-11,1.1626
0.56775,0.12566,0.56775,7.2473e-11,1.1647
0.57145,0.12749,0.57145,7.2185e-11,1.1669
0.57511,0.12932,0.57511,7.1898e-11,1.169
0.57875,0.13115,0.57875,7.1613e-11,1.1711
0.58237,0.13299,0.58237,7.1329e-11,1.1732
0.58596,0.13483,0.58596,7.1046e-11,1.1753
0.58952,0.13667,0.58952,7.0765e-11,1.1774
0.59307,0.13852,0.59307,7.0485e-11,1.1795
0.59658,0.14037,0.59658,7.0207e-11,1.1816
0.59658,0.14037,0.59658,7.0207e-11,1.1816
0.60026,0.14233,0.60026,6.9915e-11,1.1839
0.60392,0.14429,0.60392,6.9625e-11,1.1861
0.60754,0.14625,0.60754,6.9336e-11,1.1883
0.61114,0.14822,0.61114,6.9049e-11,1.1905
0.61472,0.15019,0.61472,6.8763e-11,1.1927
0.61827,0.15217,0.61827,6.8479e-11,1.1949
0.6218,0.15414,0.6218,6.8196e-11,1.1971
0.6253,0.15613,0.6253,6.7915e-11,1.1993
0.62878,0.15811,0.62878,6.7635e-11,1.2015
0.63223,0.1601,0.63223,6.7357e-11,1.2037
0.63566,0.16209,0.63566,6.708e-11,1.2059
0.63907,0.16409,0.63907,6.6804e-11,1.208
0.64245,0.16609,0.64245,6.653e-11,1.2102
0.64581,0.16809,0.64581,6.6257e-11,1.2124
0.64581,0.16809,0.64581,6.6257e-11,1.2124
0.64932,0.1702,0.64932,6.5971e-11,1.2147
0.65281,0.17232,0.65281,6.5686e-11,1.217
0.65627,0.17443,0.65627,6.5403e-11,1.2192
0.65971,0.17655,0.65971,6.5122e-11,1.2215
0.66313,0.17868,0.66313,6.4842e-11,1.2238
0.66652,0.1808,0.66652,6.4563e-11,1.226
0.66988,0.18293,0.66988,6.4285e-11,1.2283
0.67323,0.18506,0.67323,6.4009e-11,1.2305
0.67655,0.1872,0.67655,6.3734e-11,1.2328
0.67985,0.18934,0.67985,6.3461e-11,1.235
0.68313,0.19148,0.68313,6.3188e-11,1.2373
0.68638,0.19362,0.68638,6.2917e-11,1.2395
0.68961,0.19577,0.68961,6.2647e-11,1.2417
0.69283,0.19792,0.69283,6.2378e-11,1.244
0.69283,0.19792,0.69283,6.2378e-11,1.244
0.69618,0.20018,0.69618,6.2097e-11,1.2463
0.69951,0.20245,0.69951,6.1817e-11,1.2486
0.70282,0.20471,0.70282,6.1538e-11,1.2509
0.7061,0.20699,0.7061,6.1261e-11,1.2533
0.70936,0.20926,0.70936,6.0984e-11,1.2556
0.7126,0.21153,0.7126,6.0709e-11,1.2579
0.71582,0.21381,0.71582,6.0435e-11,1.2602
0.71901,0.21609,0.71901,6.0162e-11,1.2625
0.72219,0.21838,0.72219,5.9891e-11,1.2648
0.72534,0.22066,0.72534,5.962e-11,1.2671
0.72847,0.22295,0.72847,5.935e-11,1.2693
0.73158,0.22524,0.73158,5.9082e-11,1.2716
0.73467,0.22754,0.73467,5.8815e-11,1.2739
0.73774,0.22983,0.73774,5.8548e-11,1.2762
0.73774,0.22983,0.73774,5.8548e-11,1.2762
0.74094,0.23225,0.74094,5.827e-11,1.2785
0.74413,0.23466,0.74413,5.7993e-11,1.2809
0.74728,0.23708,0.74728,5.7716e-11,1.2833
0.75042,0.2395,0.75042,5.7441e-11,1.2856
0.75354,0.24193,0.75354,5.7168e-11,1.288
0.75663,0.24435,0.75663,5.6895e-11,1.2903
0.75971,0.24678,0.75971,5.6624e-11,1.2926
0.76276,0.24921,0.76276,5.6354e-11,1.295
0.7658,0.25164,0.7658,5.6086e-11,1.2973
0.76881,0.25407,0.76881,5.5818e-11,1.2996
0.77181,0.25651,0.77181,5.5553e-11,1.3019
0.77478,0.25895,0.77478,5.5288e-11,1.3042
0.77774,0.26139,0.77774,5.5025e-11,1.3065
0.78067,0.26383,0.78067,5.4764e-11,1.3088
0.78067,0.26383,0.78067,5.4764e-11,1.3088
0.78374,0.26639,0.78374,5.4492e-11,1.3112
0.78678,0.26896,0.78678,5.4222e-11,1.3136
0.7898,0.27153,0.7898,5.3954e-11,1.316
0.7928,0.2741,0.7928,5.3688e-11,1.3184
0.79578,0.27668,0.79578,5.3424e-11,1.3207
0.79874,0.27925,0.79874,5.3164e-11,1.3231
0.80168,0.28183,0.80168,5.2906e-11,1.3255
0.8046,0.28441,0.8046,5.2651e-11,1.3278
0.8075,0.28699,0.8075,5.2399e-11,1.3301
0.81039,0.28957,0.81039,5.2151e-11,1.3325
0.81325,0.29215,0.81325,5.1907e-11,1.3348
0.8161,0.29474,0.8161,5.1666e-11,1.3371
0.81893,0.29733,0.81893,5.143e-11,1.3395
0.82174,0.29992,0.82174,5.1199e-11,1.3418
0.82174,0.29992,0.82174,5.1199e-11,1.3418
0.82467,0.30264,0.82467,5.0961e-11,1.3442
0.82758,0.30536,0.82758,5.073e-11,1.3466
0.83047,0.30808,0.83047,5.0504e-11,1.349
0.83334,0.3108,0.83334,5.0285e-11,1.3514
0.8362,0.31353,0.8362,5.0074e-11,1.3538
0.83903,0.31625,0.83903,4.9949e-11,1.3562
0.84185,0.31898,0.84185,5.0082e-11,1.3585
0.84464,0.32171,0.84464,5.0214e-11,1.3609
0.84742,0.32444,0.84742,5.0343e-11,1.3633
0.85019,0.32718,0.85019,5.0469e-11,1.3656
0.85293,0.32991,0.85293,5.059e-11,1.368
0.85566,0.33265,0.85566,5.0705e-11,1.3703
0.85837,0.33539,0.85837,5.0816e-11,1.3726
0.86106,0.33813,0.86106,5.0924e-11,1.3749
0.86106,0.33813,0.86106,5.0924e-11,1.3749
0.86387,0.341,0.86387,5.1026e-11,1.3774
0.86665,0.34388,0.86665,5.1115e-11,1.3798
0.86942,0.34675,0.86942,5.1191e-11,1.3822
0.87217,0.34963,0.87217,5.1421e-11,1.3846
0.87491,0.35251,0.87491,5.1707e-11,1.387
0.87762,0.35539,0.87762,5.198e-11,1.3894
0.88032,0.35827,0.88032,5.2236e-11,1.3918
0.883,0.36116,0.883,5.2475e-11,1.3942
0.88566,0.36404,0.88566,5.2694e-11,1.3965
0.88831,0.36693,0.88831,5.2892e-11,1.3989
0.89094,0.36982,0.89094,5.3067e-11,1.4012
0.89356,0.37271,0.89356,5.3219e-11,1.4036
0.89616,0.3756,0.89616,5.3347e-11,1.4059
0.89874,0.37849,0.89874,5.345e-11,1.4082
0.89874,0.37849,0.89874,5.345e-11,1.4082
0.90143,0.38152,0.90143,5.3541e-11,1.4107
0.9041,0.38455,0.9041,5.3606e-11,1.4131
0.90676,0.38759,0.90676,5.3644e-11,1.4155
0.90939,0.39062,0.90939,5.3655e-11,1.4179
0.91201,0.39366,0.91201,5.3639e-11,1.4203
0.91462,0.3967,0.91462,5.3597e-11,1.4227
0.91721,0.39974,0.91721,5.3531e-11,1.4251
0.91978,0.40278,0.91978,5.3442e-11,1.4275
0.92234,0.40582,0.92234,5.3332e-11,1.4298
0.92488,0.40887,0.92488,5.32e-11,1.4322
0.9274,0.41191,0.9274,5.3132e-11,1.4346
0.92991,0.41496,0.92991,5.3257e-11,1.4369
0.93241,0.418,0.93241,5.3356e-11,1.4392
0.93488,0.42105,0.93488,5.3428e-11,1.4416
0.93488,0.42105,0.93488,5.3428e-11,1.4416
0.93746,0.42425,0.93746,5.3479e-11,1.444
0.94003,0.42744,0.94003,5.3504e-11,1.4464
0.94258,0.43064,0.94258,5.3506e-11,1.4489
0.94511,0.43383,0.94511,5.3486e-11,1.4513
0.94763,0.43703,0.94763,5.3445e-11,1.4537
0.95013,0.44023,0.95013,5.3386e-11,1.4561
0.95261,0.44343,0.95261,5.3309e-11,1.4584
0.95508,0.44664,0.95508,5.3216e-11,1.4608
0.95754,0.44984,0.95754,5.3114e-11,1.4632
0.95998,0.45304,0.95998,5.2999e-11,1.4655
0.9624,0.45625,0.9624,5.2872e-11,1.4679
0.96481,0.45945,0.96481,5.2734e-11,1.4702
0.96721,0.46266,0.96721,5.2589e-11,1.4726
0.96959,0.46587,0.96959,5.2437e-11,1.4749
0.96959,0.46587,0.96959,5.2437e-11,1.4749
0.97207,0.46923,0.97207,5.227e-11,1.4773
0.97453,0.47259,0.97453,5.2095e-11,1.4798
0.97698,0.47595,0.97698,5.1913e-11,1.4822
0.97941,0.47932,0.97941,5.1725e-11,1.4846
0.98183,0.48268,0.98183,5.1532e-11,1.487
0.98424,0.48605,0.98424,5.1334e-11,1.4894
0.98663,0.48941,0.98663,5.1133e-11,1.4917
0.989,0.49278,0.989,5.0928e-11,1.4941
0.99136,0.49615,0.99136,5.0722e-11,1.4965
0.99371,0.49952,0.99371,5.0513e-11,1.4988
0.99604,0.50289,0.99604,5.0302e-11,1.5012
0.99836,0.50626,0.99836,5.0091e-11,1.5035
1.0007,0.50963,1.0007,4.9879e-11,1.5059
1.003,0.51301,1.003,4.9666e-11,1.5082
1.003,0.51301,1.003,4.9666e-11,1.5082
1.0053,0.51654,1.0053,4.9443e-11,1.5106
1.0077,0.52007,1.0077,4.9221e-11,1.513
1.0101,0.5236,1.0101,4.8999e-11,1.5154
1.0124,0.52713,1.0124,4.8778e-11,1.5178
1.0147,0.53067,1.0147,4.8557e-11,1.5202
1.017,0.5342,1.017,4.8338e-11,1.5226
1.0193,0.53774,1.0193,4.8121e-11,1.525
1.0216,0.54128,1.0216,4.7904e-11,1.5273
1.0239,0.54481,1.0239,4.7689e-11,1.5297
1.0262,0.54835,1.0262,4.7476e-11,1.532
1.0284,0.55189,1.0284,4.7265e-11,1.5344
1.0306,0.55544,1.0306,4.7055e-11,1.5367
1.0328,0.55898,1.0328,4.6847e-11,1.539
1.0351,0.56252,1.0351,4.6642e-11,1.5414
1.0351,0.56252,1.0351,4.6642e-11,1.5414
1.0373,0.56623,1.0373,4.6429e-11,1.5438
1.0396,0.56993,1.0396,4.6218e-11,1.5462
1.0419,0.57364,1.0419,4.601e-11,1.5486
1.0441,0.57735,1.0441,4.5804e-11,1.551
1.0464,0.58106,1.0464,4.56e-11,1.5533
1.0486,0.58477,1.0486,4.5399e-11,1.5557
1.0508,0.58848,1.0508,4.52e-11,1.5581
1.053,0.5922,1.053,4.5003e-11,1.5604
1.0552,0.59591,1.0552,4.4809e-11,1.5628
1.0574,0.59962,1.0574,4.4617e-11,1.5651
1.0596,0.60334,1.0596,4.4427e-11,1.5675
1.0617,0.60706,1.0617,4.424e-11,1.5698
1.0638,0.61077,1.0638,4.4055e-11,1.5721
1.066,0.61449,1.066,4.3872e-11,1.5744
1.066,0.61449,1.066,4.3872e-11,1.5744
1.0682,0.61838,1.0682,4.3683e-11,1.5768
1.0704,0.62227,1.0704,4.3497e-11,1.5792
1.0726,0.62615,1.0726,4.3313e-11,1.5816
1.0747,0.63004,1.0747,4.3132e-11,1.584
1.0769,0.63393,1.0769,4.2953e-11,1.5863
1.079,0.63782,1.079,4.2776e-11,1.5887
1.0812,0.64172,1.0812,4.2601e-11,1.5911
1.0833,0.64561,1.0833,4.2429e-11,1.5934
1.0854,0.6495,1.0854,4.2259e-11,1.5957
1.0875,0.6534,1.0875,4.2091e-11,1.5981
1.0896,0.65729,1.0896,4.1926e-11,1.6004
1.0917,0.66119,1.0917,4.1762e-11,1.6027
1.0937,0.66509,1.0937,4.16e-11,1.605
1.0958,0.66899,1.0958,4.1441e-11,1.6073
1.0958,0.66899,1.0958,4.1441e-11,1.6073
1.0979,0.67306,1.0979,4.1276e-11,1.6097
1.1,0.67713,1.1,4.1114e-11,1.6121
1.1021,0.68121,1.1021,4.0954e-11,1.6145
1.1042,0.68528,1.1042,4.0796e-11,1.6168
1.1063,0.68936,1.1063,4.064e-11,1.6192
1.1084,0.69344,1.1084,4.0486e-11,1.6215
1.1104,0.69752,1.1104,4.0334e-11,1.6239
1.1125,0.70159,1.1125,4.0184e-11,1.6262
1.1145,0.70567,1.1145,4.0036e-11,1.6285
1.1166,0.70976,1.1166,3.9889e-11,1.6309
1.1186,0.71384,1.1186,3.9745e-11,1.6332
1.1206,0.71792,1.1206,3.9602e-11,1.6355
1.1226,0.722,1.1226,3.9461e-11,1.6378
1.1245,0.72609,1.1245,3.9322e-11,1.64
1.1245,0.72609,1.1245,3.9322e-11,1.64
1.1266,0.73035,1.1266,3.9178e-11,1.6424
1.1286,0.73462,1.1286,3.9037e-11,1.6448
1.1307,0.73888,1.1307,3.8897e-11,1.6472
1.1327,0.74315,1.1327,3.8759e-11,1.6495
1.1347,0.74742,1.1347,3.8623e-11,1.6519
1.1367,0.75169,1.1367,3.8488e-11,1.6542
1.1387,0.75596,1.1387,3.8355e-11,1.6565
1.1407,0.76023,1.1407,3.8224e-11,1.6588
1.1426,0.7645,1.1426,3.8094e-11,1.6612
1.1446,0.76877,1.1446,3.7966e-11,1.6635
1.1465,0.77305,1.1465,3.7839e-11,1.6658
1.1485,0.77732,1.1485,3.7714e-11,1.668
1.1504,0.7816,1.1504,3.759e-11,1.6703
1.1523,0.78588,1.1523,3.7468e-11,1.6726
1.1523,0.78588,1.1523,3.7468e-11,1.6726
1.1543,0.79034,1.1543,3.7343e-11,1.675
1.1563,0.7948,1.1563,3.7218e-11,1.6773
1.1583,0.79926,1.1583,3.7095e-11,1.6797
1.1602,0.80373,1.1602,3.6974e-11,1.682
1.1622,0.80819,1.1622,3.6854e-11,1.6843
1.1641,0.81266,1.1641,3.6736e-11,1.6867
1.166,0.81713,1.166,3.6619e-11,1.689
1.1679,0.8216,1.1679,3.6504e-11,1.6913
1.1698,0.82607,1.1698,3.6389e-11,1.6936
1.1717,0.83054,1.1717,3.6276e-11,1.6959
1.1736,0.83501,1.1736,3.6165e-11,1.6982
1.1755,0.83948,1.1755,3.6055e-11,1.7004
1.1773,0.84395,1.1773,3.5946e-11,1.7027
1.1792,0.84843,1.1792,3.5842e-11,1.705
1.1792,0.84843,1.1792,3.5842e-11,1.705
1.1811,0.85309,1.1811,3.5746e-11,1.7073
1.183,0.85776,1.183,3.5649e-11,1.7097
1.1849,0.86243,1.1849,3.5554e-11,1.712
1.1868,0.86709,1.1868,3.546e-11,1.7143
1.1887,0.87176,1.1887,3.5366e-11,1.7166
1.1906,0.87643,1.1906,3.5273e-11,1.7189
1.1924,0.88111,1.1924,3.518e-11,1.7212
1.1943,0.88578,1.1943,3.5088e-11,1.7235
1.1961,0.89045,1.1961,3.4997e-11,1.7258
1.1979,0.89512,1.1979,3.4907e-11,1.7281
1.1998,0.8998,1.1998,3.4817e-11,1.7304
1.2016,0.90448,1.2016,3.4728e-11,1.7326
1.2034,0.90915,1.2034,3.464e-11,1.7349
1.2052,0.91383,1.2052,3.4552e-11,1.7371
1.2052,0.91383,1.2052,3.4552e-11,1.7371
1.207,0.91871,1.207,3.4462e-11,1.7395
1.2089,0.92358,1.2089,3.4372e-11,1.7418
1.2107,0.92846,1.2107,3.4283e-11,1.7441
1.2125,0.93334,1.2125,3.4194e-11,1.7464
1.2144,0.93822,1.2144,3.4106e-11,1.7487
1.2162,0.9431,1.2162,3.4019e-11,1.751
1.218,0.94798,1.218,3.3933e-11,1.7533
1.2198,0.95286,1.2198,3.3847e-11,1.7556
1.2216,0.95774,1.2216,3.3762e-11,1.7578
1.2233,0.96262,1.2233,3.3677e-11,1.7601
1.2251,0.96751,1.2251,3.3593e-11,1.7623
1.2268,0.9724,1.2268,3.351e-11,1.7646
1.2286,0.97728,1.2286,3.3428e-11,1.7668
1.2303,0.98217,1.2303,3.3346e-11,1.7691
1.2303,0.98217,1.2303,3.3346e-11,1.7691
1.2321,0.98726,1.2321,3.3261e-11,1.7714
1.2339,0.99235,1.2339,3.3177e-11,1.7737
1.2357,0.99745,1.2357,3.3094e-11,1.776
1.2375,1.0025,1.2375,3.3011e-11,1.7783
1.2392,1.0076,1.2392,3.2929e-11,1.7806
1.241,1.0127,1.241,3.2847e-11,1.7828
1.2427,1.0178,1.2427,3.2767e-11,1.7851
1.2445,1.0229,1.2445,3.2686e-11,1.7874
1.2462,1.028,1.2462,3.2607e-11,1.7896
1.2479,1.0331,1.2479,3.2528e-11,1.7919
1.2496,1.0382,1.2496,3.2449e-11,1.7941
1.2513,1.0433,1.2513,3.2372e-11,1.7964
1.253,1.0484,1.253,3.2294e-11,1.7986
1.2547,1.0535,1.2547,3.2218e-11,1.8008
1.2547,1.0535,1.2547,3.2218e-11,1.8008
1.2565,1.0588,1.2565,3.2139e-11,1.8031
1.2582,1.0642,1.2582,3.206e-11,1.8054
1.2599,1.0695,1.2599,3.1982e-11,1.8077
1.2616,1.0748,1.2616,3.1905e-11,1.8099
1.2633,1.0801,1.2633,3.1828e-11,1.8122
1.265,1.0854,1.265,3.1752e-11,1.8145
1.2667,1.0907,1.2667,3.1677e-11,1.8167
1.2684,1.0961,1.2684,3.1602e-11,1.819
1.2701,1.1014,1.2701,3.1528e-11,1.8212
1.2718,1.1067,1.2718,3.1454e-11,1.8234
1.2734,1.112,1.2734,3.1381e-11,1.8257
1.2751,1.1174,1.2751,3.1308e-11,1.8279
1.2767,1.1227,1.2767,3.1236e-11,1.8301
1.2784,1.128,1.2784,3.1165e-11,1.8323
1.2784,1.128,1.2784,3.1165e-11,1.8323
1.28,1.1335,1.28,3.1091e-11,1.8346
1.2817,1.1391,1.2817,3.1018e-11,1.8369
1.2834,1.1446,1.2834,3.0945e-11,1.8391
1.2851,1.1502,1.2851,3.0873e-11,1.8414
1.2867,1.1557,1.2867,3.0802e-11,1.8436
1.2884,1.1613,1.2884,3.0731e-11,1.8459
1.29,1.1668,1.29,3.066e-11,1.8481
1.2917,1.1724,1.2917,3.059e-11,1.8504
1.2933,1.1779,1.2933,3.0521e-11,1.8526
1.2949,1.1835,1.2949,3.0452e-11,1.8548
1.2965,1.189,1.2965,3.0384e-11,1.857
1.2981,1.1946,1.2981,3.0317e-11,1.8592
1.2997,1.2001,1.2997,3.0249e-11,1.8614
1.3013,1.2057,1.3013,3.0183e-11,1.8636
1.3013,1.2057,1.3013,3.0183e-11,1.8636
1.3029,1.2115,1.3029,3.0114e-11,1.8659
1.3046,1.2172,1.3046,3.0046e-11,1.8681
1.3062,1.223,1.3062,2.9978e-11,1.8704
1.3078,1.2288,1.3078,2.9911e-11,1.8726
1.3094,1.2346,1.3094,2.9845e-11,1.8748
1.311,1.2403,1.311,2.9786e-11,1.8771
1.3126,1.2461,1.3126,2.9732e-11,1.8793
1.3142,1.2519,1.3142,2.968e-11,1.8815
1.3158,1.2577,1.3158,2.9628e-11,1.8837
1.3174,1.2635,1.3174,2.9576e-11,1.8859
1.3189,1.2693,1.3189,2.9526e-11,1.8881
1.3205,1.2751,1.3205,2.9476e-11,1.8903
1.322,1.2808,1.322,2.9427e-11,1.8925
1.3236,1.2866,1.3236,2.9379e-11,1.8946


==> data_NF_case2_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.34672,-0.085737
-0.34117,-0.083324
-0.33558,-0.08092
-0.32995,-0.078527
-0.32428,-0.076146
-0.31858,-0.073776
-0.31283,-0.071419
-0.30703,-0.069074
-0.3012,-0.066743
-0.29531,-0.064426
-0.28939,-0.062124
-0.28939,-0.062124
-0.28397,-0.060049
-0.27852,-0.057992
-0.27305,-0.055953
-0.26754,-0.053933
-0.26201,-0.051931
-0.25644,-0.049949
-0.25084,-0.047987
-0.2452,-0.046046
-0.23953,-0.044126
-0.23383,-0.042228
-0.22808,-0.040352
-0.2223,-0.0385
-0.21648,-0.036671
-0.21062,-0.034868
-0.21062,-0.034868
-0.20528,-0.033258
-0.19992,-0.031675
-0.19455,-0.03012
-0.18915,-0.028592
-0.18373,-0.027093
-0.17829,-0.025623
-0.17284,-0.024183
-0.16735,-0.022773
-0.16185,-0.021394
-0.15632,-0.020047
-0.15077,-0.018733
-0.14519,-0.017451
-0.13958,-0.016204
-0.13394,-0.014992
-0.13394,-0.014992
-0.13338,-0.014875
-0.13282,-0.014757
-0.13227,-0.01464
-0.13171,-0.014523
-0.13115,-0.014407
-0.13059,-0.014291
-0.13003,-0.014175
-0.12947,-0.01406
-0.12891,-0.013945
-0.12835,-0.01383
-0.12778,-0.013716
-0.12722,-0.013602
-0.12666,-0.013489
-0.1261,-0.013376
-0.1261,-0.013376
-0.12554,-0.013265
-0.12499,-0.013153
-0.12443,-0.013043
-0.12388,-0.012933
-0.12332,-0.012823
-0.12276,-0.012713
-0.1222,-0.012604
-0.12165,-0.012495
-0.12109,-0.012387
-0.12053,-0.012279
-0.11997,-0.012171
-0.11941,-0.012064
-0.11886,-0.011957
-0.1183,-0.01185
-0.1183,-0.01185
-0.11774,-0.011745
-0.11719,-0.011641
-0.11664,-0.011536
-0.11608,-0.011432
-0.11553,-0.011329
-0.11498,-0.011226
-0.11442,-0.011123
-0.11387,-0.011021
-0.11331,-0.010919
-0.11276,-0.010818
-0.1122,-0.010716
-0.11165,-0.010616
-0.11109,-0.010515
-0.11054,-0.010415
-0.11054,-0.010415
-0.10999,-0.010317
-0.10944,-0.010219
-0.10889,-0.010121
-0.10834,-0.010024
-0.10778,-0.0099266
-0.10723,-0.00983
-0.10668,-0.0097339
-0.10613,-0.0096381
-0.10558,-0.0095427
-0.10503,-0.0094478
-0.10448,-0.0093532
-0.10392,-0.009259
-0.10337,-0.0091652
-0.10282,-0.0090718
-0.10282,-0.0090718
-0.10227,-0.0089798
-0.10172,-0.0088882
-0.10118,-0.0087969
-0.10063,-0.0087061
-0.10008,-0.0086157
-0.099533,-0.0085257
-0.098985,-0.008436
-0.098436,-0.0083468
-0.097888,-0.008258
-0.097339,-0.0081696
-0.09679,-0.0080816
-0.096241,-0.007994
-0.095692,-0.0079069
-0.095143,-0.0078201
-0.095143,-0.0078201
-0.094598,-0.0077346
-0.094054,-0.0076495
-0.093509,-0.0075648
-0.092965,-0.0074805
-0.09242,-0.0073966
-0.091875,-0.0073131
-0.09133,-0.0072301
-0.090784,-0.0071474
-0.090239,-0.0070652
-0.089694,-0.0069834
-0.089148,-0.006902
-0.088602,-0.006821
-0.088056,-0.0067405
-0.08751,-0.0066603
-0.08751,-0.0066603
-0.086968,-0.0065814
-0.086427,-0.0065028
-0.085885,-0.0064246
-0.085344,-0.0063469
-0.084802,-0.0062696
-0.08426,-0.0061927
-0.083718,-0.0061162
-0.083176,-0.0060402
-0.082634,-0.0059646
-0.082091,-0.0058894
-0.081549,-0.0058146
-0.081006,-0.0057403
-0.080463,-0.0056663
-0.079921,-0.0055929
-0.079921,-0.0055929
-0.079382,-0.0055204
-0.078844,-0.0054484
-0.078305,-0.0053768
-0.077766,-0.0053057
-0.077228,-0.0052349
-0.076689,-0.0051646
-0.07615,-0.0050948
-0.075611,-0.0050253
-0.075072,-0.0049563
-0.074533,-0.0048878
-0.073993,-0.0048196
-0.073454,-0.0047519
-0.072915,-0.0046847
-0.072375,-0.0046179
-0.072375,-0.0046179
-0.07184,-0.004552
-0.071304,-0.0044866
-0.070769,-0.0044216
-0.070233,-0.004357
-0.069697,-0.0042929
-0.069162,-0.0042292
-0.068626,-0.0041659
-0.06809,-0.0041031
-0.067554,-0.0040408
-0.067018,-0.0039789
-0.066482,-0.0039174
-0.065946,-0.0038564
-0.06541,-0.0037958
-0.064874,-0.0037356
-0.064874,-0.0037356
-0.064342,-0.0036763
-0.063809,-0.0036175
-0.063277,-0.0035591
-0.062744,-0.0035011
-0.062212,-0.0034436
-0.061679,-0.0033866
-0.061146,-0.00333
-0.060614,-0.0032738
-0.060081,-0.0032181
-0.059548,-0.0031629
-0.059016,-0.003108
-0.058483,-0.0030537
-0.05795,-0.0029998
-0.057418,-0.0029463
-0.057418,-0.0029463
-0.056888,-0.0028936
-0.056359,-0.0028414
-0.055829,-0.0027896
-0.0553,-0.0027383
-0.05477,-0.0026875
-0.054241,-0.002637
-0.053711,-0.0025871
-0.053182,-0.0025376
-0.052653,-0.0024885
-0.052123,-0.0024399
-0.051594,-0.0023918
-0.051065,-0.0023441
-0.050535,-0.0022969
-0.050006,-0.0022502
-0.050006,-0.0022502
-0.049479,-0.0022041
-0.048953,-0.0021585
-0.048427,-0.0021134
-0.0479,-0.0020687
-0.047374,-0.0020245
-0.046848,-0.0019807
-0.046321,-0.0019374
-0.045795,-0.0018946
-0.045269,-0.0018522
-0.044743,-0.0018103
-0.044217,-0.0017689
-0.043691,-0.0017279
-0.043165,-0.0016874
-0.042639,-0.0016473
-0.042639,-0.0016473
-0.042116,-0.0016079
-0.041592,-0.001569
-0.041069,-0.0015305
-0.040546,-0.0014925
-0.040023,-0.0014549
-0.0395,-0.0014179
-0.038977,-0.0013813
-0.038454,-0.0013451
-0.037931,-0.0013094
-0.037408,-0.0012742
-0.036885,-0.0012395
-0.036363,-0.0012052
-0.03584,-0.0011714
-0.035318,-0.0011381
-0.035318,-0.0011381
-0.034797,-0.0011053
-0.034277,-0.001073
-0.033757,-0.0010412
-0.033237,-0.0010099
-0.032717,-0.00097901
-0.032197,-0.00094862
-0.031677,-0.00091869
-0.031158,-0.00088924
-0.030638,-0.00086026
-0.030119,-0.00083175
-0.029599,-0.00080372
-0.02908,-0.00077616
-0.028561,-0.00074907
-0.028042,-0.00072246
-0.028042,-0.00072246
-0.027525,-0.00069639
-0.027007,-0.00067079
-0.02649,-0.00064567
-0.025973,-0.00062103
-0.025457,-0.00059686
-0.02494,-0.00057316
-0.024423,-0.00054994
-0.023907,-0.00052719
-0.023391,-0.00050493
-0.022875,-0.00048313
-0.022359,-0.00046182
-0.021843,-0.00044098
-0.021328,-0.00042062
-0.020812,-0.00040073
-0.020812,-0.00040073
-0.020761,-0.00039877
-0.020709,-0.00039681
-0.020658,-0.00039486
-0.020606,-0.00039291
-0.020555,-0.00039097
-0.020503,-0.00038903
-0.020451,-0.0003871
-0.0204,-0.00038517
-0.020348,-0.00038325
-0.020297,-0.00038133
-0.020245,-0.00037942
-0.020194,-0.00037751
-0.020142,-0.0003756
-0.020091,-0.0003737
-0.020091,-0.0003737
-0.020039,-0.00037181
-0.019988,-0.00036992
-0.019936,-0.00036803
-0.019885,-0.00036615
-0.019834,-0.00036428
-0.019782,-0.00036241
-0.019731,-0.00036054
-0.019679,-0.00035868
-0.019628,-0.00035682
-0.019576,-0.00035497
-0.019525,-0.00035313
-0.019473,-0.00035129
-0.019422,-0.00034945
-0.01937,-0.00034762
-0.01937,-0.00034762
-0.019319,-0.00034579
-0.019267,-0.00034397
-0.019216,-0.00034215
-0.019164,-0.00034034
-0.019113,-0.00033853
-0.019062,-0.00033673
-0.01901,-0.00033493
-0.018959,-0.00033313
-0.018907,-0.00033135
-0.018856,-0.00032956
-0.018804,-0.00032778
-0.018753,-0.00032601
-0.018701,-0.00032424
-0.01865,-0.00032247
-0.01865,-0.00032247
-0.018599,-0.00032071
-0.018547,-0.00031896
-0.018496,-0.00031721
-0.018444,-0.00031546
-0.018393,-0.00031372
-0.018342,-0.00031199
-0.01829,-0.00031026
-0.018239,-0.00030853
-0.018187,-0.00030681
-0.018136,-0.00030509
-0.018085,-0.00030338
-0.018033,-0.00030167
-0.017982,-0.00029997
-0.01793,-0.00029827
-0.01793,-0.00029827
-0.017879,-0.00029658
-0.017828,-0.0002949
-0.017776,-0.00029321
-0.017725,-0.00029153
-0.017673,-0.00028986
-0.017622,-0.00028819
-0.017571,-0.00028653
-0.017519,-0.00028487
-0.017468,-0.00028322
-0.017417,-0.00028157
-0.017365,-0.00027992
-0.017314,-0.00027828
-0.017263,-0.00027665
-0.017211,-0.00027502
-0.017211,-0.00027502
-0.01716,-0.00027339
-0.017108,-0.00027177
-0.017057,-0.00027016
-0.017006,-0.00026855
-0.016954,-0.00026694
-0.016903,-0.00026534
-0.016852,-0.00026375
-0.0168,-0.00026215
-0.016749,-0.00026057
-0.016698,-0.00025899
-0.016646,-0.00025741
-0.016595,-0.00025584
-0.016544,-0.00025427
-0.016492,-0.00025271
-0.016492,-0.00025271
-0.016441,-0.00025115
-0.01639,-0.0002496
-0.016339,-0.00024805
-0.016287,-0.00024651
-0.016236,-0.00024497
-0.016185,-0.00024343
-0.016133,-0.00024191
-0.016082,-0.00024038
-0.016031,-0.00023886
-0.015979,-0.00023735
-0.015928,-0.00023584
-0.015877,-0.00023433
-0.015826,-0.00023283
-0.015774,-0.00023134
-0.015774,-0.00023134
-0.015723,-0.00022985
-0.015672,-0.00022836
-0.01562,-0.00022688
-0.015569,-0.00022541
-0.015518,-0.00022394
-0.015467,-0.00022247
-0.015415,-0.00022101
-0.015364,-0.00021955
-0.015313,-0.0002181
-0.015262,-0.00021665
-0.01521,-0.00021521
-0.015159,-0.00021377
-0.015108,-0.00021234
-0.015057,-0.00021091
-0.015057,-0.00021091
-0.015005,-0.00020949
-0.014954,-0.00020807
-0.014903,-0.00020666
-0.014852,-0.00020525
-0.0148,-0.00020385
-0.014749,-0.00020245
-0.014698,-0.00020106
-0.014647,-0.00019967
-0.014595,-0.00019828
-0.014544,-0.0001969
-0.014493,-0.00019553
-0.014442,-0.00019416
-0.01439,-0.00019279
-0.014339,-0.00019143
-0.014339,-0.00019143
-0.014288,-0.00019008
-0.014237,-0.00018873
-0.014186,-0.00018738
-0.014134,-0.00018604
-0.014083,-0.0001847
-0.014032,-0.00018337
-0.013981,-0.00018205
-0.01393,-0.00018072
-0.013878,-0.00017941
-0.013827,-0.0001781
-0.013776,-0.00017679
-0.013725,-0.00017549
-0.013674,-0.00017419
-0.013623,-0.0001729
-0.013623,-0.0001729
-0.013571,-0.00017161
-0.01352,-0.00017032
-0.013469,-0.00016905
-0.013418,-0.00016777
-0.013367,-0.0001665
-0.013316,-0.00016524
-0.013264,-0.00016398
-0.013213,-0.00016273
-0.013162,-0.00016148
-0.013111,-0.00016023
-0.01306,-0.00015899
-0.013009,-0.00015776
-0.012957,-0.00015653
-0.012906,-0.0001553
-0.012906,-0.0001553
-0.012855,-0.00015408
-0.012804,-0.00015286
-0.012753,-0.00015165
-0.012702,-0.00015045
-0.012651,-0.00014925
-0.012599,-0.00014805
-0.012548,-0.00014686
-0.012497,-0.00014567
-0.012446,-0.00014449
-0.012395,-0.00014331
-0.012344,-0.00014214
-0.012293,-0.00014097
-0.012242,-0.00013981
-0.012191,-0.00013865
-0.012191,-0.00013865
-0.012139,-0.0001375
-0.012088,-0.00013635
-0.012037,-0.00013521
-0.011986,-0.00013407
-0.011935,-0.00013293
-0.011884,-0.0001318
-0.011833,-0.00013068
-0.011782,-0.00012956
-0.011731,-0.00012845
-0.01168,-0.00012734
-0.011629,-0.00012623
-0.011577,-0.00012513
-0.011526,-0.00012404
-0.011475,-0.00012294
-0.011475,-0.00012294
-0.011424,-0.00012186
-0.011373,-0.00012078
-0.011322,-0.0001197
-0.011271,-0.00011863
-0.01122,-0.00011756
-0.011169,-0.0001165
-0.011118,-0.00011545
-0.011067,-0.00011439
-0.011016,-0.00011335
-0.010965,-0.0001123
-0.010914,-0.00011127
-0.010863,-0.00011023
-0.010812,-0.0001092
-0.010761,-0.00010818
-0.010761,-0.00010818
-0.010709,-0.00010716
-0.010658,-0.00010615
-0.010607,-0.00010514
-0.010556,-0.00010414
-0.010505,-0.00010314
-0.010454,-0.00010214
-0.010403,-0.00010115
-0.010352,-0.00010017
-0.010301,-9.919e-05
-0.01025,-9.8215e-05
-0.010199,-9.7245e-05
-0.010148,-9.6279e-05
-0.010097,-9.5318e-05
-0.010046,-9.4363e-05
0,0
0.0099463,-9.4363e-05
0.0099963,-9.5318e-05
0.010046,-9.6279e-05
0.010096,-9.7245e-05
0.010146,-9.8215e-05
0.010196,-9.919e-05
0.010246,-0.00010017
0.010296,-0.00010115
0.010346,-0.00010214
0.010396,-0.00010314
0.010446,-0.00010414
0.010496,-0.00010514
0.010546,-0.00010615
0.010596,-0.00010716
0.010646,-0.00010818
0.010646,-0.00010818
0.010696,-0.0001092
0.010746,-0.00011023
0.010796,-0.00011127
0.010846,-0.0001123
0.010896,-0.00011335
0.010946,-0.00011439
0.010996,-0.00011545
0.011045,-0.0001165
0.011095,-0.00011756
0.011145,-0.00011863
0.011195,-0.0001197
0.011245,-0.00012078
0.011295,-0.00012186
0.011345,-0.00012294
0.011345,-0.00012294
0.011395,-0.00012404
0.011445,-0.00012513
0.011495,-0.00012623
0.011545,-0.00012734
0.011595,-0.00012845
0.011645,-0.00012956
0.011694,-0.00013068
0.011744,-0.0001318
0.011794,-0.00013293
0.011844,-0.00013407
0.011894,-0.00013521
0.011944,-0.00013635
0.011994,-0.0001375
0.012044,-0.00013865
0.012044,-0.00013865
0.012094,-0.00013981
0.012143,-0.00014097
0.012193,-0.00014214
0.012243,-0.00014331
0.012293,-0.00014449
0.012343,-0.00014567
0.012393,-0.00014686
0.012443,-0.00014805
0.012492,-0.00014925
0.012542,-0.00015045
0.012592,-0.00015165
0.012642,-0.00015286
0.012692,-0.00015408
0.012742,-0.0001553
0.012742,-0.0001553
0.012792,-0.00015653
0.012841,-0.00015776
0.012891,-0.00015899
0.012941,-0.00016023
0.012991,-0.00016148
0.013041,-0.00016273
0.013091,-0.00016398
0.01314,-0.00016524
0.01319,-0.0001665
0.01324,-0.00016777
0.01329,-0.00016905
0.01334,-0.00017032
0.01339,-0.00017161
0.013439,-0.0001729
0.013439,-0.0001729
0.013489,-0.00017419
0.013539,-0.00017549
0.013589,-0.00017679
0.013639,-0.0001781
0.013688,-0.00017941
0.013738,-0.00018072
0.013788,-0.00018205
0.013838,-0.00018337
0.013888,-0.0001847
0.013937,-0.00018604
0.013987,-0.00018738
0.014037,-0.00018873
0.014087,-0.00019008
0.014136,-0.00019143
0.014136,-0.00019143
0.014186,-0.00019279
0.014236,-0.00019416
0.014286,-0.00019553
0.014336,-0.0001969
0.014385,-0.00019828
0.014435,-0.00019967
0.014485,-0.00020106
0.014535,-0.00020245
0.014584,-0.00020385
0.014634,-0.00020525
0.014684,-0.00020666
0.014734,-0.00020807
0.014783,-0.00020949
0.014833,-0.00021091
0.014833,-0.00021091
0.014883,-0.00021234
0.014933,-0.00021377
0.014982,-0.00021521
0.015032,-0.00021665
0.015082,-0.0002181
0.015131,-0.00021955
0.015181,-0.00022101
0.015231,-0.00022247
0.015281,-0.00022394
0.01533,-0.00022541
0.01538,-0.00022688
0.01543,-0.00022836
0.015479,-0.00022985
0.015529,-0.00023134
0.015529,-0.00023134
0.015579,-0.00023283
0.015629,-0.00023433
0.015678,-0.00023584
0.015728,-0.00023735
0.015778,-0.00023886
0.015827,-0.00024038
0.015877,-0.00024191
0.015927,-0.00024343
0.015976,-0.00024497
0.016026,-0.00024651
0.016076,-0.00024805
0.016125,-0.0002496
0.016175,-0.00025115
0.016225,-0.00025271
0.016225,-0.00025271
0.016274,-0.00025427
0.016324,-0.00025584
0.016374,-0.00025741
0.016423,-0.00025899
0.016473,-0.00026057
0.016523,-0.00026215
0.016572,-0.00026375
0.016622,-0.00026534
0.016672,-0.00026694
0.016721,-0.00026855
0.016771,-0.00027016
0.016821,-0.00027177
0.01687,-0.00027339
0.01692,-0.00027502
0.01692,-0.00027502
0.016969,-0.00027665
0.017019,-0.00027828
0.017069,-0.00027992
0.017118,-0.00028157
0.017168,-0.00028322
0.017218,-0.00028487
0.017267,-0.00028653
0.017317,-0.00028819
0.017366,-0.00028986
0.017416,-0.00029153
0.017466,-0.00029321
0.017515,-0.0002949
0.017565,-0.00029658
0.017614,-0.00029827
0.017614,-0.00029827
0.017664,-0.00029997
0.017714,-0.00030167
0.017763,-0.00030338
0.017813,-0.00030509
0.017862,-0.00030681
0.017912,-0.00030853
0.017961,-0.00031026
0.018011,-0.00031199
0.018061,-0.00031372
0.01811,-0.00031546
0.01816,-0.00031721
0.018209,-0.00031896
0.018259,-0.00032071
0.018308,-0.00032247
0.018308,-0.00032247
0.018358,-0.00032424
0.018408,-0.00032601
0.018457,-0.00032778
0.018507,-0.00032956
0.018556,-0.00033135
0.018606,-0.00033313
0.018655,-0.00033493
0.018705,-0.00033673
0.018754,-0.00033853
0.018804,-0.00034034
0.018853,-0.00034215
0.018903,-0.00034397
0.018952,-0.00034579
0.019002,-0.00034762
0.019002,-0.00034762
0.019051,-0.00034945
0.019101,-0.00035129
0.019151,-0.00035313
0.0192,-0.00035497
0.01925,-0.00035682
0.019299,-0.00035868
0.019349,-0.00036054
0.019398,-0.00036241
0.019448,-0.00036428
0.019497,-0.00036615
0.019547,-0.00036803
0.019596,-0.00036992
0.019646,-0.00037181
0.019695,-0.0003737
0.019695,-0.0003737
0.019744,-0.0003756
0.019794,-0.00037751
0.019843,-0.00037942
0.019893,-0.00038133
0.019942,-0.00038325
0.019992,-0.00038517
0.020041,-0.0003871
0.020091,-0.00038903
0.02014,-0.00039097
0.02019,-0.00039291
0.020239,-0.00039486
0.020289,-0.00039681
0.020338,-0.00039877
0.020388,-0.00040073
0.020388,-0.00040073
0.020882,-0.00042062
0.021376,-0.00044098
0.02187,-0.00046182
0.022363,-0.00048313
0.022856,-0.00050493
0.023348,-0.00052719
0.023841,-0.00054994
0.024333,-0.00057316
0.024824,-0.00059686
0.025315,-0.00062103
0.025806,-0.00064567
0.026297,-0.00067079
0.026787,-0.00069639
0.027277,-0.00072246
0.027277,-0.00072246
0.027767,-0.00074907
0.028258,-0.00077616
0.028748,-0.00080372
0.029237,-0.00083175
0.029727,-0.00086026
0.030215,-0.00088924
0.030704,-0.00091869
0.031192,-0.00094862
0.03168,-0.00097901
0.032167,-0.0010099
0.032654,-0.0010412
0.03314,-0.001073
0.033626,-0.0011053
0.034112,-0.0011381
0.034112,-0.0011381
0.034599,-0.0011714
0.035086,-0.0012052
0.035572,-0.0012395
0.036058,-0.0012742
0.036544,-0.0013094
0.037029,-0.0013451
0.037513,-0.0013813
0.037997,-0.0014179
0.038481,-0.0014549
0.038965,-0.0014925
0.039448,-0.0015305
0.03993,-0.001569
0.040412,-0.0016079
0.040894,-0.0016473
0.040894,-0.0016473
0.041377,-0.0016874
0.04186,-0.0017279
0.042343,-0.0017689
0.042825,-0.0018103
0.043307,-0.0018522
0.043788,-0.0018946
0.044269,-0.0019374
0.044749,-0.0019807
0.045229,-0.0020245
0.045708,-0.0020687
0.046187,-0.0021134
0.046666,-0.0021585
0.047144,-0.0022041
0.047622,-0.0022502
0.047622,-0.0022502
0.048102,-0.0022969
0.048581,-0.0023441
0.04906,-0.0023918
0.049538,-0.0024399
0.050016,-0.0024885
0.050494,-0.0025376
0.050971,-0.0025871
0.051447,-0.002637
0.051923,-0.0026875
0.052399,-0.0027383
0.052874,-0.0027896
0.053348,-0.0028414
0.053822,-0.0028936
0.054296,-0.0029463
0.054296,-0.0029463
0.054772,-0.0029998
0.055248,-0.0030537
0.055723,-0.003108
0.056198,-0.0031629
0.056672,-0.0032181
0.057145,-0.0032738
0.057618,-0.00333
0.058091,-0.0033866
0.058563,-0.0034436
0.059035,-0.0035011
0.059506,-0.0035591
0.059977,-0.0036175
0.060447,-0.0036763
0.060916,-0.0037356
0.060916,-0.0037356
0.061389,-0.0037958
0.061861,-0.0038564
0.062332,-0.0039174
0.062803,-0.0039789
0.063273,-0.0040408
0.063743,-0.0041031
0.064212,-0.0041659
0.064681,-0.0042292
0.065149,-0.0042929
0.065617,-0.004357
0.066084,-0.0044216
0.066551,-0.0044866
0.067017,-0.004552
0.067483,-0.0046179
0.067483,-0.0046179
0.067952,-0.0046847
0.06842,-0.0047519
0.068887,-0.0048196
0.069354,-0.0048878
0.069821,-0.0049563
0.070287,-0.0050253
0.070752,-0.0050948
0.071217,-0.0051646
0.071682,-0.0052349
0.072145,-0.0053057
0.072609,-0.0053768
0.073071,-0.0054484
0.073534,-0.0055204
0.073995,-0.0055929
0.073995,-0.0055929
0.07446,-0.0056663
0.074925,-0.0057403
0.075388,-0.0058146
0.075852,-0.0058894
0.076314,-0.0059646
0.076777,-0.0060402
0.077238,-0.0061162
0.077699,-0.0061927
0.07816,-0.0062696
0.07862,-0.0063469
0.079079,-0.0064246
0.079538,-0.0065028
0.079996,-0.0065814
0.080454,-0.0066603
0.080454,-0.0066603
0.080915,-0.0067405
0.081375,-0.006821
0.081836,-0.006902
0.082295,-0.0069834
0.082754,-0.0070652
0.083212,-0.0071474
0.08367,-0.0072301
0.084127,-0.0073131
0.084584,-0.0073966
0.08504,-0.0074805
0.085495,-0.0075648
0.08595,-0.0076495
0.086404,-0.0077346
0.086858,-0.0078201
0.086858,-0.0078201
0.087315,-0.0079069
0.087772,-0.007994
0.088228,-0.0080816
0.088684,-0.0081696
0.089139,-0.008258
0.089593,-0.0083468
0.090047,-0.008436
0.090501,-0.0085257
0.090953,-0.0086157
0.091405,-0.0087061
0.091857,-0.0087969
0.092308,-0.0088882
0.092758,-0.0089798
0.093207,-0.0090718
0.093207,-0.0090718
0.093661,-0.0091652
0.094114,-0.009259
0.094567,-0.0093532
0.095018,-0.0094478
0.09547,-0.0095427
0.09592,-0.0096381
0.09637,-0.0097339
0.096819,-0.00983
0.097268,-0.0099266
0.097716,-0.010024
0.098164,-0.010121
0.098611,-0.010219
0.099057,-0.010317
0.099503,-0.010415
0.099503,-0.010415
0.099953,-0.010515
0.1004,-0.010616
0.10085,-0.010716
0.1013,-0.010818
0.10175,-0.010919
0.10219,-0.011021
0.10264,-0.011123
0.10308,-0.011226
0.10353,-0.011329
0.10397,-0.011432
0.10442,-0.011536
0.10486,-0.011641
0.1053,-0.011745
0.10574,-0.01185
0.10574,-0.01185
0.10619,-0.011957
0.10663,-0.012064
0.10708,-0.012171
0.10752,-0.012279
0.10797,-0.012387
0.10841,-0.012495
0.10885,-0.012604
0.10929,-0.012713
0.10973,-0.012823
0.11017,-0.012933
0.11061,-0.013043
0.11105,-0.013153
0.11149,-0.013265
0.11193,-0.013376
0.11193,-0.013376
0.11237,-0.013489
0.11281,-0.013602
0.11325,-0.013716
0.11369,-0.01383
0.11413,-0.013945
0.11457,-0.01406
0.11501,-0.014175
0.11545,-0.014291
0.11588,-0.014407
0.11632,-0.014523
0.11676,-0.01464
0.11719,-0.014757
0.11762,-0.014875
0.11806,-0.014992
0.11806,-0.014992
0.12241,-0.016204
0.1267,-0.017451
0.13092,-0.018733
0.13508,-0.020047
0.13918,-0.021394
0.14323,-0.022773
0.14722,-0.024183
0.15115,-0.025623
0.15503,-0.027093
0.15886,-0.028592
0.16264,-0.03012
0.16637,-0.031675
0.17005,-0.033258
0.17368,-0.034868
0.17368,-0.034868
0.17763,-0.036671
0.18152,-0.0385
0.18534,-0.040352
0.18909,-0.042228
0.19279,-0.044126
0.19642,-0.046046
0.2,-0.047987
0.20353,-0.049949
0.207,-0.051931
0.21041,-0.053933
0.21378,-0.055953
0.21709,-0.057992
0.22036,-0.060049
0.22358,-0.062124
0.22358,-0.062124
0.22707,-0.064426
0.2305,-0.066743
0.23387,-0.069074
0.23718,-0.071419
0.24043,-0.073776
0.24363,-0.076146
0.24677,-0.078527
0.24987,-0.08092
0.25291,-0.083324
0.2559,-0.085737


==> data_NF_case2_manlab_manifolds_O3.csv <==
X1_cut,X2_cut
-0.34672,-0.11352
-0.34117,-0.10994
-0.33558,-0.1064
-0.32995,-0.10288
-0.32428,-0.099401
-0.31858,-0.095954
-0.31283,-0.092542
-0.30703,-0.089166
-0.3012,-0.085827
-0.29531,-0.082525
-0.28939,-0.079261
-0.28939,-0.079261
-0.28397,-0.076335
-0.27852,-0.073449
-0.27305,-0.070602
-0.26754,-0.067795
-0.26201,-0.065029
-0.25644,-0.062304
-0.25084,-0.059621
-0.2452,-0.056981
-0.23953,-0.054385
-0.23383,-0.051832
-0.22808,-0.049323
-0.2223,-0.046861
-0.21648,-0.044444
-0.21062,-0.042074
-0.21062,-0.042074
-0.20528,-0.039971
-0.19992,-0.037915
-0.19455,-0.035906
-0.18915,-0.033944
-0.18373,-0.032029
-0.17829,-0.030163
-0.17284,-0.028346
-0.16735,-0.026577
-0.16185,-0.024858
-0.15632,-0.023189
-0.15077,-0.02157
-0.14519,-0.020003
-0.13958,-0.018487
-0.13394,-0.017024
-0.13394,-0.017024
-0.13338,-0.016883
-0.13282,-0.016741
-0.13227,-0.016601
-0.13171,-0.016461
-0.13115,-0.016321
-0.13059,-0.016182
-0.13003,-0.016043
-0.12947,-0.015905
-0.12891,-0.015768
-0.12835,-0.015631
-0.12778,-0.015494
-0.12722,-0.015358
-0.12666,-0.015223
-0.1261,-0.015088
-0.1261,-0.015088
-0.12554,-0.014955
-0.12499,-0.014823
-0.12443,-0.014691
-0.12388,-0.01456
-0.12332,-0.01443
-0.12276,-0.0143
-0.1222,-0.01417
-0.12165,-0.014041
-0.12109,-0.013912
-0.12053,-0.013784
-0.11997,-0.013657
-0.11941,-0.01353
-0.11886,-0.013404
-0.1183,-0.013278
-0.1183,-0.013278
-0.11774,-0.013154
-0.11719,-0.013031
-0.11664,-0.012908
-0.11608,-0.012785
-0.11553,-0.012664
-0.11498,-0.012542
-0.11442,-0.012422
-0.11387,-0.012302
-0.11331,-0.012182
-0.11276,-0.012063
-0.1122,-0.011944
-0.11165,-0.011826
-0.11109,-0.011709
-0.11054,-0.011592
-0.11054,-0.011592
-0.10999,-0.011477
-0.10944,-0.011362
-0.10889,-0.011248
-0.10834,-0.011134
-0.10778,-0.011021
-0.10723,-0.010909
-0.10668,-0.010797
-0.10613,-0.010685
-0.10558,-0.010575
-0.10503,-0.010464
-0.10448,-0.010354
-0.10392,-0.010245
-0.10337,-0.010136
-0.10282,-0.010028
-0.10282,-0.010028
-0.10227,-0.0099217
-0.10172,-0.0098157
-0.10118,-0.0097102
-0.10063,-0.0096052
-0.10008,-0.0095008
-0.099533,-0.009397
-0.098985,-0.0092937
-0.098436,-0.0091909
-0.097888,-0.0090886
-0.097339,-0.0089869
-0.09679,-0.0088858
-0.096241,-0.0087851
-0.095692,-0.0086851
-0.095143,-0.0085855
-0.095143,-0.0085855
-0.094598,-0.0084875
-0.094054,-0.00839
-0.093509,-0.008293
-0.092965,-0.0081966
-0.09242,-0.0081007
-0.091875,-0.0080053
-0.09133,-0.0079105
-0.090784,-0.0078162
-0.090239,-0.0077225
-0.089694,-0.0076293
-0.089148,-0.0075367
-0.088602,-0.0074446
-0.088056,-0.007353
-0.08751,-0.007262
-0.08751,-0.007262
-0.086968,-0.0071723
-0.086427,-0.0070832
-0.085885,-0.0069946
-0.085344,-0.0069066
-0.084802,-0.006819
-0.08426,-0.0067321
-0.083718,-0.0066456
-0.083176,-0.0065598
-0.082634,-0.0064744
-0.082091,-0.0063896
-0.081549,-0.0063053
-0.081006,-0.0062216
-0.080463,-0.0061384
-0.079921,-0.0060558
-0.079921,-0.0060558
-0.079382,-0.0059744
-0.078844,-0.0058935
-0.078305,-0.0058132
-0.077766,-0.0057334
-0.077228,-0.0056542
-0.076689,-0.0055754
-0.07615,-0.0054973
-0.075611,-0.0054196
-0.075072,-0.0053425
-0.074533,-0.005266
-0.073993,-0.00519
-0.073454,-0.0051145
-0.072915,-0.0050396
-0.072375,-0.0049652
-0.072375,-0.0049652
-0.07184,-0.0048919
-0.071304,-0.0048192
-0.070769,-0.004747
-0.070233,-0.0046753
-0.069697,-0.0046042
-0.069162,-0.0045336
-0.068626,-0.0044636
-0.06809,-0.0043941
-0.067554,-0.0043251
-0.067018,-0.0042567
-0.066482,-0.0041888
-0.065946,-0.0041214
-0.06541,-0.0040546
-0.064874,-0.0039883
-0.064874,-0.0039883
-0.064342,-0.0039231
-0.063809,-0.0038583
-0.063277,-0.0037941
-0.062744,-0.0037304
-0.062212,-0.0036673
-0.061679,-0.0036047
-0.061146,-0.0035427
-0.060614,-0.0034812
-0.060081,-0.0034202
-0.059548,-0.0033597
-0.059016,-0.0032998
-0.058483,-0.0032405
-0.05795,-0.0031816
-0.057418,-0.0031233
-0.057418,-0.0031233
-0.056888,-0.0030659
-0.056359,-0.0030091
-0.055829,-0.0029527
-0.0553,-0.0028969
-0.05477,-0.0028417
-0.054241,-0.0027869
-0.053711,-0.0027327
-0.053182,-0.0026791
-0.052653,-0.0026259
-0.052123,-0.0025733
-0.051594,-0.0025213
-0.051065,-0.0024698
-0.050535,-0.0024188
-0.050006,-0.0023683
-0.050006,-0.0023683
-0.049479,-0.0023186
-0.048953,-0.0022695
-0.048427,-0.0022209
-0.0479,-0.0021728
-0.047374,-0.0021253
-0.046848,-0.0020783
-0.046321,-0.0020318
-0.045795,-0.0019859
-0.045269,-0.0019405
-0.044743,-0.0018956
-0.044217,-0.0018512
-0.043691,-0.0018074
-0.043165,-0.0017641
-0.042639,-0.0017213
-0.042639,-0.0017213
-0.042116,-0.0016793
-0.041592,-0.0016378
-0.041069,-0.0015968
-0.040546,-0.0015563
-0.040023,-0.0015164
-0.0395,-0.001477
-0.038977,-0.0014381
-0.038454,-0.0013997
-0.037931,-0.0013619
-0.037408,-0.0013246
-0.036885,-0.0012878
-0.036363,-0.0012515
-0.03584,-0.0012158
-0.035318,-0.0011805
-0.035318,-0.0011805
-0.034797,-0.001146
-0.034277,-0.0011119
-0.033757,-0.0010784
-0.033237,-0.0010454
-0.032717,-0.0010129
-0.032197,-0.00098096
-0.031677,-0.00094951
-0.031158,-0.00091859
-0.030638,-0.00088819
-0.030119,-0.00085831
-0.029599,-0.00082894
-0.02908,-0.00080009
-0.028561,-0.00077176
-0.028042,-0.00074395
-0.028042,-0.00074395
-0.027525,-0.00071673
-0.027007,-0.00069002
-0.02649,-0.00066383
-0.025973,-0.00063816
-0.025457,-0.00061299
-0.02494,-0.00058835
-0.024423,-0.00056421
-0.023907,-0.00054059
-0.023391,-0.00051748
-0.022875,-0.00049489
-0.022359,-0.0004728
-0.021843,-0.00045123
-0.021328,-0.00043016
-0.020812,-0.00040961
-0.020812,-0.00040961
-0.020761,-0.00040758
-0.020709,-0.00040556
-0.020658,-0.00040354
-0.020606,-0.00040153
-0.020555,-0.00039953
-0.020503,-0.00039753
-0.020451,-0.00039553
-0.0204,-0.00039354
-0.020348,-0.00039155
-0.020297,-0.00038957
-0.020245,-0.0003876
-0.020194,-0.00038562
-0.020142,-0.00038366
-0.020091,-0.0003817
-0.020091,-0.0003817
-0.020039,-0.00037974
-0.019988,-0.00037779
-0.019936,-0.00037585
-0.019885,-0.00037391
-0.019834,-0.00037197
-0.019782,-0.00037004
-0.019731,-0.00036812
-0.019679,-0.0003662
-0.019628,-0.00036429
-0.019576,-0.00036238
-0.019525,-0.00036047
-0.019473,-0.00035857
-0.019422,-0.00035668
-0.01937,-0.00035479
-0.01937,-0.00035479
-0.019319,-0.00035291
-0.019267,-0.00035103
-0.019216,-0.00034915
-0.019164,-0.00034729
-0.019113,-0.00034542
-0.019062,-0.00034357
-0.01901,-0.00034171
-0.018959,-0.00033986
-0.018907,-0.00033802
-0.018856,-0.00033618
-0.018804,-0.00033435
-0.018753,-0.00033252
-0.018701,-0.0003307
-0.01865,-0.00032888
-0.01865,-0.00032888
-0.018599,-0.00032707
-0.018547,-0.00032526
-0.018496,-0.00032346
-0.018444,-0.00032167
-0.018393,-0.00031987
-0.018342,-0.00031809
-0.01829,-0.00031631
-0.018239,-0.00031453
-0.018187,-0.00031276
-0.018136,-0.00031099
-0.018085,-0.00030923
-0.018033,-0.00030747
-0.017982,-0.00030572
-0.01793,-0.00030398
-0.01793,-0.00030398
-0.017879,-0.00030224
-0.017828,-0.0003005
-0.017776,-0.00029877
-0.017725,-0.00029704
-0.017673,-0.00029532
-0.017622,-0.00029361
-0.017571,-0.0002919
-0.017519,-0.00029019
-0.017468,-0.00028849
-0.017417,-0.0002868
-0.017365,-0.00028511
-0.017314,-0.00028342
-0.017263,-0.00028174
-0.017211,-0.00028007
-0.017211,-0.00028007
-0.01716,-0.0002784
-0.017108,-0.00027673
-0.017057,-0.00027507
-0.017006,-0.00027342
-0.016954,-0.00027177
-0.016903,-0.00027013
-0.016852,-0.00026849
-0.0168,-0.00026685
-0.016749,-0.00026522
-0.016698,-0.0002636
-0.016646,-0.00026198
-0.016595,-0.00026037
-0.016544,-0.00025876
-0.016492,-0.00025715
-0.016492,-0.00025715
-0.016441,-0.00025556
-0.01639,-0.00025396
-0.016339,-0.00025237
-0.016287,-0.00025079
-0.016236,-0.00024921
-0.016185,-0.00024764
-0.016133,-0.00024607
-0.016082,-0.00024451
-0.016031,-0.00024295
-0.015979,-0.0002414
-0.015928,-0.00023985
-0.015877,-0.0002383
-0.015826,-0.00023677
-0.015774,-0.00023523
-0.015774,-0.00023523
-0.015723,-0.00023371
-0.015672,-0.00023218
-0.01562,-0.00023067
-0.015569,-0.00022915
-0.015518,-0.00022765
-0.015467,-0.00022614
-0.015415,-0.00022465
-0.015364,-0.00022315
-0.015313,-0.00022167
-0.015262,-0.00022018
-0.01521,-0.00021871
-0.015159,-0.00021723
-0.015108,-0.00021577
-0.015057,-0.0002143
-0.015057,-0.0002143
-0.015005,-0.00021285
-0.014954,-0.0002114
-0.014903,-0.00020995
-0.014852,-0.00020851
-0.0148,-0.00020707
-0.014749,-0.00020564
-0.014698,-0.00020421
-0.014647,-0.00020279
-0.014595,-0.00020137
-0.014544,-0.00019996
-0.014493,-0.00019855
-0.014442,-0.00019715
-0.01439,-0.00019576
-0.014339,-0.00019436
-0.014339,-0.00019436
-0.014288,-0.00019298
-0.014237,-0.0001916
-0.014186,-0.00019022
-0.014134,-0.00018885
-0.014083,-0.00018748
-0.014032,-0.00018612
-0.013981,-0.00018477
-0.01393,-0.00018341
-0.013878,-0.00018207
-0.013827,-0.00018073
-0.013776,-0.00017939
-0.013725,-0.00017806
-0.013674,-0.00017673
-0.013623,-0.00017541
-0.013623,-0.00017541
-0.013571,-0.0001741
-0.01352,-0.00017278
-0.013469,-0.00017148
-0.013418,-0.00017018
-0.013367,-0.00016888
-0.013316,-0.00016759
-0.013264,-0.0001663
-0.013213,-0.00016502
-0.013162,-0.00016375
-0.013111,-0.00016248
-0.01306,-0.00016121
-0.013009,-0.00015995
-0.012957,-0.00015869
-0.012906,-0.00015744
-0.012906,-0.00015744
-0.012855,-0.0001562
-0.012804,-0.00015496
-0.012753,-0.00015372
-0.012702,-0.00015249
-0.012651,-0.00015126
-0.012599,-0.00015004
-0.012548,-0.00014883
-0.012497,-0.00014762
-0.012446,-0.00014641
-0.012395,-0.00014521
-0.012344,-0.00014402
-0.012293,-0.00014282
-0.012242,-0.00014164
-0.012191,-0.00014046
-0.012191,-0.00014046
-0.012139,-0.00013928
-0.012088,-0.00013811
-0.012037,-0.00013695
-0.011986,-0.00013579
-0.011935,-0.00013463
-0.011884,-0.00013348
-0.011833,-0.00013233
-0.011782,-0.00013119
-0.011731,-0.00013006
-0.01168,-0.00012893
-0.011629,-0.0001278
-0.011577,-0.00012668
-0.011526,-0.00012556
-0.011475,-0.00012445
-0.011475,-0.00012445
-0.011424,-0.00012335
-0.011373,-0.00012225
-0.011322,-0.00012115
-0.011271,-0.00012006
-0.01122,-0.00011897
-0.011169,-0.00011789
-0.011118,-0.00011682
-0.011067,-0.00011575
-0.011016,-0.00011468
-0.010965,-0.00011362
-0.010914,-0.00011256
-0.010863,-0.00011151
-0.010812,-0.00011047
-0.010761,-0.00010943
-0.010761,-0.00010943
-0.010709,-0.00010839
-0.010658,-0.00010736
-0.010607,-0.00010633
-0.010556,-0.00010531
-0.010505,-0.0001043
-0.010454,-0.00010329
-0.010403,-0.00010228
-0.010352,-0.00010128
-0.010301,-0.00010028
-0.01025,-9.9292e-05
-0.010199,-9.8306e-05
-0.010148,-9.7325e-05
-0.010097,-9.6349e-05
-0.010046,-9.5377e-05
0,0
0.0099463,-9.3348e-05
0.0099963,-9.4288e-05
0.010046,-9.5233e-05
0.010096,-9.6183e-05
0.010146,-9.7137e-05
0.010196,-9.8096e-05
0.010246,-9.906e-05
0.010296,-0.00010003
0.010346,-0.000101
0.010396,-0.00010198
0.010446,-0.00010296
0.010496,-0.00010395
0.010546,-0.00010494
0.010596,-0.00010594
0.010646,-0.00010694
0.010646,-0.00010694
0.010696,-0.00010794
0.010746,-0.00010895
0.010796,-0.00010997
0.010846,-0.00011099
0.010896,-0.00011201
0.010946,-0.00011304
0.010996,-0.00011407
0.011045,-0.00011511
0.011095,-0.00011615
0.011145,-0.0001172
0.011195,-0.00011825
0.011245,-0.00011931
0.011295,-0.00012037
0.011345,-0.00012144
0.011345,-0.00012144
0.011395,-0.00012251
0.011445,-0.00012358
0.011495,-0.00012466
0.011545,-0.00012575
0.011595,-0.00012683
0.011645,-0.00012793
0.011694,-0.00012903
0.011744,-0.00013013
0.011794,-0.00013124
0.011844,-0.00013235
0.011894,-0.00013347
0.011944,-0.00013459
0.011994,-0.00013571
0.012044,-0.00013684
0.012044,-0.00013684
0.012094,-0.00013798
0.012143,-0.00013912
0.012193,-0.00014026
0.012243,-0.00014141
0.012293,-0.00014257
0.012343,-0.00014373
0.012393,-0.00014489
0.012443,-0.00014606
0.012492,-0.00014723
0.012542,-0.00014841
0.012592,-0.00014959
0.012642,-0.00015077
0.012692,-0.00015196
0.012742,-0.00015316
0.012742,-0.00015316
0.012792,-0.00015436
0.012841,-0.00015556
0.012891,-0.00015677
0.012941,-0.00015799
0.012991,-0.00015921
0.013041,-0.00016043
0.013091,-0.00016166
0.01314,-0.00016289
0.01319,-0.00016413
0.01324,-0.00016537
0.01329,-0.00016661
0.01334,-0.00016786
0.01339,-0.00016912
0.013439,-0.00017038
0.013439,-0.00017038
0.013489,-0.00017164
0.013539,-0.00017291
0.013589,-0.00017419
0.013639,-0.00017546
0.013688,-0.00017675
0.013738,-0.00017804
0.013788,-0.00017933
0.013838,-0.00018062
0.013888,-0.00018193
0.013937,-0.00018323
0.013987,-0.00018454
0.014037,-0.00018586
0.014087,-0.00018718
0.014136,-0.0001885
0.014136,-0.0001885
0.014186,-0.00018983
0.014236,-0.00019116
0.014286,-0.0001925
0.014336,-0.00019384
0.014385,-0.00019519
0.014435,-0.00019654
0.014485,-0.0001979
0.014535,-0.00019926
0.014584,-0.00020063
0.014634,-0.000202
0.014684,-0.00020337
0.014734,-0.00020475
0.014783,-0.00020614
0.014833,-0.00020752
0.014833,-0.00020752
0.014883,-0.00020892
0.014933,-0.00021031
0.014982,-0.00021172
0.015032,-0.00021312
0.015082,-0.00021454
0.015131,-0.00021595
0.015181,-0.00021737
0.015231,-0.0002188
0.015281,-0.00022023
0.01533,-0.00022166
0.01538,-0.0002231
0.01543,-0.00022454
0.015479,-0.00022599
0.015529,-0.00022744
0.015529,-0.00022744
0.015579,-0.0002289
0.015629,-0.00023036
0.015678,-0.00023183
0.015728,-0.0002333
0.015778,-0.00023478
0.015827,-0.00023626
0.015877,-0.00023774
0.015927,-0.00023923
0.015976,-0.00024072
0.016026,-0.00024222
0.016076,-0.00024373
0.016125,-0.00024523
0.016175,-0.00024674
0.016225,-0.00024826
0.016225,-0.00024826
0.016274,-0.00024978
0.016324,-0.00025131
0.016374,-0.00025284
0.016423,-0.00025437
0.016473,-0.00025591
0.016523,-0.00025746
0.016572,-0.00025901
0.016622,-0.00026056
0.016672,-0.00026212
0.016721,-0.00026368
0.016771,-0.00026524
0.016821,-0.00026682
0.01687,-0.00026839
0.01692,-0.00026997
0.01692,-0.00026997
0.016969,-0.00027156
0.017019,-0.00027315
0.017069,-0.00027474
0.017118,-0.00027634
0.017168,-0.00027794
0.017218,-0.00027955
0.017267,-0.00028116
0.017317,-0.00028278
0.017366,-0.0002844
0.017416,-0.00028602
0.017466,-0.00028766
0.017515,-0.00028929
0.017565,-0.00029093
0.017614,-0.00029257
0.017614,-0.00029257
0.017664,-0.00029422
0.017714,-0.00029587
0.017763,-0.00029753
0.017813,-0.00029919
0.017862,-0.00030086
0.017912,-0.00030253
0.017961,-0.00030421
0.018011,-0.00030589
0.018061,-0.00030757
0.01811,-0.00030926
0.01816,-0.00031096
0.018209,-0.00031265
0.018259,-0.00031436
0.018308,-0.00031606
0.018308,-0.00031606
0.018358,-0.00031778
0.018408,-0.00031949
0.018457,-0.00032121
0.018507,-0.00032294
0.018556,-0.00032467
0.018606,-0.0003264
0.018655,-0.00032814
0.018705,-0.00032989
0.018754,-0.00033163
0.018804,-0.00033339
0.018853,-0.00033514
0.018903,-0.00033691
0.018952,-0.00033867
0.019002,-0.00034044
0.019002,-0.00034044
0.019051,-0.00034222
0.019101,-0.000344
0.019151,-0.00034578
0.0192,-0.00034757
0.01925,-0.00034936
0.019299,-0.00035116
0.019349,-0.00035296
0.019398,-0.00035477
0.019448,-0.00035658
0.019497,-0.0003584
0.019547,-0.00036022
0.019596,-0.00036204
0.019646,-0.00036387
0.019695,-0.00036571
0.019695,-0.00036571
0.019744,-0.00036754
0.019794,-0.00036939
0.019843,-0.00037123
0.019893,-0.00037309
0.019942,-0.00037494
0.019992,-0.0003768
0.020041,-0.00037867
0.020091,-0.00038054
0.02014,-0.00038241
0.02019,-0.00038429
0.020239,-0.00038618
0.020289,-0.00038806
0.020338,-0.00038996
0.020388,-0.00039185
0.020388,-0.00039185
0.020882,-0.00041107
0.021376,-0.00043073
0.02187,-0.00045083
0.022363,-0.00047138
0.022856,-0.00049237
0.023348,-0.0005138
0.023841,-0.00053566
0.024333,-0.00055797
0.024824,-0.00058072
0.025315,-0.0006039
0.025806,-0.00062751
0.026297,-0.00065156
0.026787,-0.00067605
0.027277,-0.00070096
0.027277,-0.00070096
0.027767,-0.00072638
0.028258,-0.00075223
0.028748,-0.0007785
0.029237,-0.0008052
0.029727,-0.00083233
0.030215,-0.00085989
0.030704,-0.00088787
0.031192,-0.00091628
0.03168,-0.00094511
0.032167,-0.00097436
0.032654,-0.001004
0.03314,-0.0010341
0.033626,-0.0010646
0.034112,-0.0010956
0.034112,-0.0010956
0.034599,-0.001127
0.035086,-0.0011589
0.035572,-0.0011912
0.036058,-0.0012239
0.036544,-0.001257
0.037029,-0.0012905
0.037513,-0.0013244
0.037997,-0.0013588
0.038481,-0.0013935
0.038965,-0.0014287
0.039448,-0.0014642
0.03993,-0.0015002
0.040412,-0.0015366
0.040894,-0.0015733
0.040894,-0.0015733
0.041377,-0.0016107
0.04186,-0.0016484
0.042343,-0.0016865
0.042825,-0.0017251
0.043307,-0.001764
0.043788,-0.0018033
0.044269,-0.0018431
0.044749,-0.0018832
0.045229,-0.0019237
0.045708,-0.0019646
0.046187,-0.0020058
0.046666,-0.0020475
0.047144,-0.0020896
0.047622,-0.002132
0.047622,-0.002132
0.048102,-0.0021751
0.048581,-0.0022185
0.04906,-0.0022623
0.049538,-0.0023065
0.050016,-0.0023511
0.050494,-0.0023961
0.050971,-0.0024414
0.051447,-0.0024872
0.051923,-0.0025332
0.052399,-0.0025797
0.052874,-0.0026266
0.053348,-0.0026738
0.053822,-0.0027214
0.054296,-0.0027693
0.054296,-0.0027693
0.054772,-0.0028179
0.055248,-0.0028669
0.055723,-0.0029163
0.056198,-0.002966
0.056672,-0.003016
0.057145,-0.0030665
0.057618,-0.0031173
0.058091,-0.0031685
0.058563,-0.00322
0.059035,-0.0032719
0.059506,-0.0033241
0.059977,-0.0033767
0.060447,-0.0034296
0.060916,-0.0034829
0.060916,-0.0034829
0.061389,-0.0035369
0.061861,-0.0035913
0.062332,-0.003646
0.062803,-0.0037011
0.063273,-0.0037565
0.063743,-0.0038122
0.064212,-0.0038683
0.064681,-0.0039248
0.065149,-0.0039816
0.065617,-0.0040387
0.066084,-0.0040961
0.066551,-0.0041539
0.067017,-0.0042121
0.067483,-0.0042705
0.067483,-0.0042705
0.067952,-0.0043298
0.06842,-0.0043894
0.068887,-0.0044493
0.069354,-0.0045095
0.069821,-0.0045701
0.070287,-0.004631
0.070752,-0.0046923
0.071217,-0.0047538
0.071682,-0.0048157
0.072145,-0.0048779
0.072609,-0.0049404
0.073071,-0.0050033
0.073534,-0.0050664
0.073995,-0.0051299
0.073995,-0.0051299
0.07446,-0.0051942
0.074925,-0.0052589
0.075388,-0.0053238
0.075852,-0.0053891
0.076314,-0.0054547
0.076777,-0.0055206
0.077238,-0.0055868
0.077699,-0.0056533
0.07816,-0.0057201
0.07862,-0.0057872
0.079079,-0.0058546
0.079538,-0.0059224
0.079996,-0.0059904
0.080454,-0.0060587
0.080454,-0.0060587
0.080915,-0.006128
0.081375,-0.0061975
0.081836,-0.0062673
0.082295,-0.0063375
0.082754,-0.0064079
0.083212,-0.0064786
0.08367,-0.0065496
0.084127,-0.0066209
0.084584,-0.0066925
0.08504,-0.0067644
0.085495,-0.0068365
0.08595,-0.006909
0.086404,-0.0069817
0.086858,-0.0070547
0.086858,-0.0070547
0.087315,-0.0071287
0.087772,-0.0072029
0.088228,-0.0072775
0.088684,-0.0073523
0.089139,-0.0074274
0.089593,-0.0075028
0.090047,-0.0075784
0.090501,-0.0076543
0.090953,-0.0077305
0.091405,-0.007807
0.091857,-0.0078837
0.092308,-0.0079607
0.092758,-0.008038
0.093207,-0.0081155
0.093207,-0.0081155
0.093661,-0.008194
0.094114,-0.0082729
0.094567,-0.008352
0.095018,-0.0084313
0.09547,-0.0085109
0.09592,-0.0085908
0.09637,-0.0086709
0.096819,-0.0087513
0.097268,-0.0088319
0.097716,-0.0089128
0.098164,-0.0089939
0.098611,-0.0090753
0.099057,-0.0091569
0.099503,-0.0092388
0.099503,-0.0092388
0.099953,-0.0093218
0.1004,-0.009405
0.10085,-0.0094885
0.1013,-0.0095722
0.10175,-0.0096562
0.10219,-0.0097404
0.10264,-0.0098248
0.10308,-0.0099095
0.10353,-0.0099944
0.10397,-0.010079
0.10442,-0.010165
0.10486,-0.01025
0.1053,-0.010336
0.10574,-0.010422
0.10574,-0.010422
0.10619,-0.01051
0.10663,-0.010597
0.10708,-0.010685
0.10752,-0.010773
0.10797,-0.010861
0.10841,-0.010949
0.10885,-0.011038
0.10929,-0.011126
0.10973,-0.011215
0.11017,-0.011305
0.11061,-0.011394
0.11105,-0.011484
0.11149,-0.011574
0.11193,-0.011664
0.11193,-0.011664
0.11237,-0.011755
0.11281,-0.011847
0.11325,-0.011938
0.11369,-0.01203
0.11413,-0.012122
0.11457,-0.012215
0.11501,-0.012307
0.11545,-0.0124
0.11588,-0.012493
0.11632,-0.012586
0.11676,-0.012679
0.11719,-0.012773
0.11762,-0.012867
0.11806,-0.012961
0.11806,-0.012961
0.12241,-0.013921
0.1267,-0.0149
0.13092,-0.015895
0.13508,-0.016906
0.13918,-0.017931
0.14323,-0.018969
0.14722,-0.020021
0.15115,-0.021084
0.15503,-0.022157
0.15886,-0.023241
0.16264,-0.024334
0.16637,-0.025436
0.17005,-0.026545
0.17368,-0.027662
0.17368,-0.027662
0.17763,-0.028899
0.18152,-0.030139
0.18534,-0.031381
0.18909,-0.032623
0.19279,-0.033867
0.19642,-0.03511
0.2,-0.036353
0.20353,-0.037594
0.207,-0.038833
0.21041,-0.04007
0.21378,-0.041305
0.21709,-0.042536
0.22036,-0.043763
0.22358,-0.044987
0.22358,-0.044987
0.22707,-0.046327
0.2305,-0.04766
0.23387,-0.048982
0.23718,-0.050295
0.24043,-0.051598
0.24363,-0.052891
0.24677,-0.054173
0.24987,-0.055444
0.25291,-0.056704
0.2559,-0.057953


==> data_NF_case2_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.0099975,6.9405e-05,0.0099975,3.3278e-14,0.99986
0.010048,7.0108e-05,0.010048,3.3278e-14,0.99985
0.010098,7.0815e-05,0.010098,3.3278e-14,0.99985
0.010149,7.1525e-05,0.010149,3.3278e-14,0.99985
0.0102,7.2238e-05,0.0102,3.3278e-14,0.99985
0.01025,7.2955e-05,0.01025,3.3278e-14,0.99985
0.010301,7.3676e-05,0.010301,3.3279e-14,0.99985
0.010351,7.44e-05,0.010351,3.3279e-14,0.99985
0.010402,7.5128e-05,0.010402,3.3279e-14,0.99984
0.010452,7.5859e-05,0.010452,3.3279e-14,0.99984
0.010503,7.6594e-05,0.010503,3.3279e-14,0.99984
0.010553,7.7332e-05,0.010553,3.3279e-14,0.99984
0.010604,7.8074e-05,0.010604,3.328e-14,0.99984
0.010654,7.8819e-05,0.010654,3.328e-14,0.99984
0.010705,7.9568e-05,0.010705,3.328e-14,0.99983
0.010705,7.9568e-05,0.010705,3.328e-14,0.99983
0.010755,8.0321e-05,0.010755,3.328e-14,0.99983
0.010806,8.1077e-05,0.010806,3.328e-14,0.99983
0.010856,8.1837e-05,0.010856,3.328e-14,0.99983
0.010907,8.26e-05,0.010907,3.3281e-14,0.99983
0.010957,8.3366e-05,0.010957,3.3281e-14,0.99983
0.011008,8.4137e-05,0.011008,3.3281e-14,0.99983
0.011058,8.491e-05,0.011058,3.3281e-14,0.99982
0.011109,8.5688e-05,0.011109,3.3281e-14,0.99982
0.011159,8.6468e-05,0.011159,3.3282e-14,0.99982
0.01121,8.7253e-05,0.01121,3.3282e-14,0.99982
0.01126,8.8041e-05,0.01126,3.3282e-14,0.99982
0.011311,8.8832e-05,0.011311,3.3282e-14,0.99982
0.011361,8.9627e-05,0.011361,3.3282e-14,0.99981
0.011412,9.0426e-05,0.011412,3.3282e-14,0.99981
0.011412,9.0426e-05,0.011412,3.3282e-14,0.99981
0.011462,9.1228e-05,0.011462,3.3283e-14,0.99981
0.011513,9.2033e-05,0.011513,3.3283e-14,0.99981
0.011563,9.2842e-05,0.011563,3.3283e-14,0.99981
0.011614,9.3655e-05,0.011614,3.3283e-14,0.99981
0.011664,9.4471e-05,0.011664,3.3283e-14,0.9998
0.011715,9.5291e-05,0.011715,3.3284e-14,0.9998
0.011765,9.6115e-05,0.011765,3.3284e-14,0.9998
0.011816,9.6941e-05,0.011816,3.3284e-14,0.9998
0.011866,9.7772e-05,0.011866,3.3284e-14,0.9998
0.011917,9.8606e-05,0.011917,3.3284e-14,0.99979
0.011967,9.9443e-05,0.011967,3.3285e-14,0.99979
0.012018,0.00010028,0.012018,3.3285e-14,0.99979
0.012068,0.00010113,0.012068,3.3285e-14,0.99979
0.012119,0.00010198,0.012119,3.3285e-14,0.99979
0.012119,0.00010198,0.012119,3.3285e-14,0.99979
0.012169,0.00010283,0.012169,3.3285e-14,0.99979
0.01222,0.00010368,0.01222,3.3286e-14,0.99978
0.01227,0.00010454,0.01227,3.3286e-14,0.99978
0.012321,0.0001054,0.012321,3.3286e-14,0.99978
0.012371,0.00010627,0.012371,3.3286e-14,0.99978
0.012422,0.00010714,0.012422,3.3286e-14,0.99978
0.012472,0.00010801,0.012472,3.3287e-14,0.99978
0.012523,0.00010889,0.012523,3.3287e-14,0.99977
0.012573,0.00010977,0.012573,3.3287e-14,0.99977
0.012624,0.00011065,0.012624,3.3287e-14,0.99977
0.012674,0.00011154,0.012674,3.3288e-14,0.99977
0.012725,0.00011243,0.012725,3.3288e-14,0.99977
0.012775,0.00011332,0.012775,3.3288e-14,0.99976
0.012826,0.00011422,0.012826,3.3288e-14,0.99976
0.012826,0.00011422,0.012826,3.3288e-14,0.99976
0.012876,0.00011512,0.012876,3.3288e-14,0.99976
0.012927,0.00011603,0.012927,3.3289e-14,0.99976
0.012977,0.00011694,0.012977,3.3289e-14,0.99976
0.013028,0.00011785,0.013028,3.3289e-14,0.99975
0.013078,0.00011876,0.013078,3.3289e-14,0.99975
0.013129,0.00011968,0.013129,3.3289e-14,0.99975
0.013179,0.0001206,0.013179,3.329e-14,0.99975
0.01323,0.00012153,0.01323,3.329e-14,0.99975
0.01328,0.00012246,0.01328,3.329e-14,0.99975
0.013331,0.00012339,0.013331,3.329e-14,0.99974
0.013381,0.00012433,0.013381,3.3291e-14,0.99974
0.013432,0.00012527,0.013432,3.3291e-14,0.99974
0.013482,0.00012621,0.013482,3.3291e-14,0.99974
0.013533,0.00012716,0.013533,3.3291e-14,0.99974
0.013533,0.00012716,0.013533,3.3291e-14,0.99974
0.013583,0.00012811,0.013583,3.3291e-14,0.99973
0.013634,0.00012907,0.013634,3.3292e-14,0.99973
0.013684,0.00013002,0.013684,3.3292e-14,0.99973
0.013735,0.00013098,0.013735,3.3292e-14,0.99973
0.013785,0.00013195,0.013785,3.3292e-14,0.99973
0.013836,0.00013292,0.013836,3.3293e-14,0.99972
0.013886,0.00013389,0.013886,3.3293e-14,0.99972
0.013937,0.00013487,0.013937,3.3293e-14,0.99972
0.013987,0.00013584,0.013987,3.3293e-14,0.99972
0.014038,0.00013683,0.014038,3.3294e-14,0.99972
0.014088,0.00013781,0.014088,3.3294e-14,0.99971
0.014139,0.0001388,0.014139,3.3294e-14,0.99971
0.014189,0.0001398,0.014189,3.3294e-14,0.99971
0.01424,0.00014079,0.01424,3.3294e-14,0.99971
0.01424,0.00014079,0.01424,3.3294e-14,0.99971
0.01429,0.00014179,0.01429,3.3295e-14,0.99971
0.014341,0.0001428,0.014341,3.3295e-14,0.9997
0.014391,0.0001438,0.014391,3.3295e-14,0.9997
0.014442,0.00014481,0.014442,3.3295e-14,0.9997
0.014492,0.00014583,0.014492,3.3296e-14,0.9997
0.014543,0.00014685,0.014543,3.3296e-14,0.99969
0.014593,0.00014787,0.014593,3.3296e-14,0.99969
0.014644,0.00014889,0.014644,3.3296e-14,0.99969
0.014694,0.00014992,0.014694,3.3297e-14,0.99969
0.014745,0.00015095,0.014745,3.3297e-14,0.99969
0.014795,0.00015199,0.014795,3.3297e-14,0.99968
0.014846,0.00015303,0.014846,3.3297e-14,0.99968
0.014896,0.00015407,0.014896,3.3298e-14,0.99968
0.014947,0.00015512,0.014947,3.3298e-14,0.99968
0.014947,0.00015512,0.014947,3.3298e-14,0.99968
0.014997,0.00015617,0.014997,3.3298e-14,0.99968
0.015048,0.00015722,0.015048,3.3298e-14,0.99967
0.015098,0.00015828,0.015098,3.3299e-14,0.99967
0.015149,0.00015934,0.015149,3.3299e-14,0.99967
0.015199,0.0001604,0.015199,3.3299e-14,0.99967
0.01525,0.00016147,0.01525,3.3299e-14,0.99966
0.0153,0.00016254,0.0153,3.33e-14,0.99966
0.015351,0.00016362,0.015351,3.33e-14,0.99966
0.015401,0.00016469,0.015401,3.33e-14,0.99966
0.015452,0.00016578,0.015452,3.33e-14,0.99966
0.015502,0.00016686,0.015502,3.3301e-14,0.99965
0.015553,0.00016795,0.015553,3.3301e-14,0.99965
0.015603,0.00016904,0.015603,3.3301e-14,0.99965
0.015654,0.00017014,0.015654,3.3301e-14,0.99965
0.015654,0.00017014,0.015654,3.3301e-14,0.99965
0.015704,0.00017124,0.015704,3.3302e-14,0.99964
0.015755,0.00017234,0.015755,3.3302e-14,0.99964
0.015805,0.00017345,0.015805,3.3302e-14,0.99964
0.015856,0.00017456,0.015856,3.3302e-14,0.99964
0.015906,0.00017567,0.015906,3.3303e-14,0.99963
0.015957,0.00017679,0.015957,3.3303e-14,0.99963
0.016007,0.00017791,0.016007,3.3303e-14,0.99963
0.016058,0.00017903,0.016058,3.3304e-14,0.99963
0.016108,0.00018016,0.016108,3.3304e-14,0.99963
0.016159,0.00018129,0.016159,3.3304e-14,0.99962
0.016209,0.00018242,0.016209,3.3304e-14,0.99962
0.01626,0.00018356,0.01626,3.3305e-14,0.99962
0.01631,0.0001847,0.01631,3.3305e-14,0.99962
0.016361,0.00018585,0.016361,3.3305e-14,0.99961
0.016361,0.00018585,0.016361,3.3305e-14,0.99961
0.016411,0.000187,0.016411,3.3305e-14,0.99961
0.016462,0.00018815,0.016462,3.3306e-14,0.99961
0.016512,0.00018931,0.016512,3.3306e-14,0.99961
0.016563,0.00019047,0.016563,3.3306e-14,0.9996
0.016613,0.00019163,0.016613,3.3307e-14,0.9996
0.016664,0.0001928,0.016664,3.3307e-14,0.9996
0.016714,0.00019397,0.016714,3.3307e-14,0.9996
0.016765,0.00019514,0.016765,3.3307e-14,0.99959
0.016815,0.00019632,0.016815,3.3308e-14,0.99959
0.016866,0.0001975,0.016866,3.3308e-14,0.99959
0.016916,0.00019868,0.016916,3.3308e-14,0.99959
0.016967,0.00019987,0.016967,3.3309e-14,0.99958
0.017017,0.00020106,0.017017,3.3309e-14,0.99958
0.017068,0.00020226,0.017068,3.3309e-14,0.99958
0.017068,0.00020226,0.017068,3.3309e-14,0.99958
0.017118,0.00020345,0.017118,3.3309e-14,0.99958
0.017169,0.00020466,0.017169,3.331e-14,0.99957
0.017219,0.00020586,0.017219,3.331e-14,0.99957
0.01727,0.00020707,0.01727,3.331e-14,0.99957
0.01732,0.00020828,0.01732,3.3311e-14,0.99957
0.017371,0.0002095,0.017371,3.3311e-14,0.99956
0.017421,0.00021072,0.017421,3.3311e-14,0.99956
0.017472,0.00021194,0.017472,3.3311e-14,0.99956
0.017522,0.00021317,0.017522,3.3312e-14,0.99956
0.017573,0.0002144,0.017573,3.3312e-14,0.99955
0.017623,0.00021563,0.017623,3.3312e-14,0.99955
0.017674,0.00021687,0.017674,3.3313e-14,0.99955
0.017724,0.00021811,0.017724,3.3313e-14,0.99955
0.017775,0.00021935,0.017775,3.3313e-14,0.99954
0.017775,0.00021935,0.017775,3.3313e-14,0.99954
0.017825,0.0002206,0.017825,3.3313e-14,0.99954
0.017876,0.00022185,0.017876,3.3314e-14,0.99954
0.017926,0.00022311,0.017926,3.3314e-14,0.99954
0.017977,0.00022437,0.017977,3.3314e-14,0.99953
0.018027,0.00022563,0.018027,3.3315e-14,0.99953
0.018078,0.0002269,0.018078,3.3315e-14,0.99953
0.018128,0.00022816,0.018128,3.3315e-14,0.99953
0.018179,0.00022944,0.018179,3.3316e-14,0.99952
0.018229,0.00023071,0.018229,3.3316e-14,0.99952
0.01828,0.00023199,0.01828,3.3316e-14,0.99952
0.01833,0.00023328,0.01833,3.3316e-14,0.99951
0.018381,0.00023456,0.018381,3.3317e-14,0.99951
0.018431,0.00023585,0.018431,3.3317e-14,0.99951
0.018482,0.00023715,0.018482,3.3317e-14,0.99951
0.018482,0.00023715,0.018482,3.3317e-14,0.99951
0.018532,0.00023844,0.018532,3.3318e-14,0.9995
0.018583,0.00023975,0.018583,3.3318e-14,0.9995
0.018633,0.00024105,0.018633,3.3318e-14,0.9995
0.018684,0.00024236,0.018684,3.3319e-14,0.9995
0.018734,0.00024367,0.018734,3.3319e-14,0.99949
0.018785,0.00024499,0.018785,3.3319e-14,0.99949
0.018835,0.0002463,0.018835,3.332e-14,0.99949
0.018886,0.00024763,0.018886,3.332e-14,0.99948
0.018936,0.00024895,0.018936,3.332e-14,0.99948
0.018987,0.00025028,0.018987,3.332e-14,0.99948
0.019037,0.00025161,0.019037,3.3321e-14,0.99948
0.019087,0.00025295,0.019087,3.3321e-14,0.99947
0.019138,0.00025429,0.019138,3.3321e-14,0.99947
0.019188,0.00025563,0.019188,3.3322e-14,0.99947
0.019188,0.00025563,0.019188,3.3322e-14,0.99947
0.019239,0.00025698,0.019239,3.3322e-14,0.99947
0.019289,0.00025833,0.019289,3.3322e-14,0.99946
0.01934,0.00025968,0.01934,3.3323e-14,0.99946
0.01939,0.00026104,0.01939,3.3323e-14,0.99946
0.019441,0.0002624,0.019441,3.3323e-14,0.99945
0.019491,0.00026377,0.019491,3.3324e-14,0.99945
0.019542,0.00026514,0.019542,3.3324e-14,0.99945
0.019592,0.00026651,0.019592,3.3324e-14,0.99945
0.019643,0.00026788,0.019643,3.3325e-14,0.99944
0.019693,0.00026926,0.019693,3.3325e-14,0.99944
0.019744,0.00027064,0.019744,3.3325e-14,0.99944
0.019794,0.00027203,0.019794,3.3326e-14,0.99943
0.019845,0.00027342,0.019845,3.3326e-14,0.99943
0.019895,0.00027481,0.019895,3.3326e-14,0.99943
0.019895,0.00027481,0.019895,3.3326e-14,0.99943
0.019946,0.00027621,0.019946,3.3327e-14,0.99943
0.019996,0.00027761,0.019996,3.3327e-14,0.99942
0.020047,0.00027901,0.020047,3.3327e-14,0.99942
0.020097,0.00028042,0.020097,3.3328e-14,0.99942
0.020148,0.00028183,0.020148,3.3328e-14,0.99941
0.020198,0.00028324,0.020198,3.3328e-14,0.99941
0.020249,0.00028466,0.020249,3.3329e-14,0.99941
0.020299,0.00028608,0.020299,3.3329e-14,0.9994
0.02035,0.00028751,0.02035,3.3329e-14,0.9994
0.0204,0.00028893,0.0204,3.333e-14,0.9994
0.020451,0.00029037,0.020451,3.333e-14,0.9994
0.020501,0.0002918,0.020501,3.333e-14,0.99939
0.020552,0.00029324,0.020552,3.3331e-14,0.99939
0.020602,0.00029468,0.020602,3.3331e-14,0.99939
0.020602,0.00029468,0.020602,3.3331e-14,0.99939
0.021107,0.0003093,0.021107,3.3335e-14,0.99936
0.021612,0.00032427,0.021612,3.3338e-14,0.99933
0.022117,0.00033959,0.022117,3.3342e-14,0.99929
0.022622,0.00035526,0.022622,3.3346e-14,0.99926
0.023126,0.00037128,0.023126,3.3349e-14,0.99923
0.023631,0.00038764,0.023631,3.3353e-14,0.99919
0.024135,0.00040436,0.024135,3.3357e-14,0.99916
0.024639,0.00042143,0.024639,3.3361e-14,0.99912
0.025143,0.00043885,0.025143,3.3365e-14,0.99909
0.025648,0.00045661,0.025648,3.337e-14,0.99905
0.026151,0.00047472,0.026151,3.3374e-14,0.99901
0.026655,0.00049318,0.026655,3.3378e-14,0.99897
0.027159,0.00051199,0.027159,3.3383e-14,0.99893
0.027663,0.00053115,0.027663,3.3388e-14,0.99889
0.027663,0.00053115,0.027663,3.3388e-14,0.99889
0.028168,0.00055071,0.028168,3.3392e-14,0.99885
0.028673,0.00057061,0.028673,3.3397e-14,0.99881
0.029177,0.00059086,0.029177,3.3402e-14,0.99877
0.029682,0.00061146,0.029682,3.3407e-14,0.99873
0.030186,0.00063241,0.030186,3.3412e-14,0.99868
0.03069,0.0006537,0.03069,3.3417e-14,0.99864
0.031194,0.00067533,0.031194,3.3422e-14,0.99859
0.031698,0.00069732,0.031698,3.3427e-14,0.99855
0.032202,0.00071965,0.032202,3.3433e-14,0.9985
0.032706,0.00074232,0.032706,3.3438e-14,0.99845
0.033209,0.00076534,0.033209,3.3444e-14,0.99841
0.033713,0.0007887,0.033713,3.3449e-14,0.99836
0.034216,0.00081241,0.034216,3.3455e-14,0.99831
0.034719,0.00083646,0.034719,3.3461e-14,0.99826
0.034719,0.00083646,0.034719,3.3461e-14,0.99826
0.035224,0.00086094,0.035224,3.3467e-14,0.99821
0.035729,0.00088577,0.035729,3.3473e-14,0.99815
0.036233,0.00091094,0.036233,3.3479e-14,0.9981
0.036738,0.00093645,0.036738,3.3485e-14,0.99805
0.037242,0.00096231,0.037242,3.3491e-14,0.99799
0.037746,0.0009885,0.037746,3.3497e-14,0.99794
0.03825,0.001015,0.03825,3.3504e-14,0.99788
0.038753,0.0010419,0.038753,3.351e-14,0.99783
0.039257,0.0010691,0.039257,3.3517e-14,0.99777
0.03976,0.0010967,0.03976,3.3524e-14,0.99771
0.040263,0.0011246,0.040263,3.353e-14,0.99766
0.040766,0.0011529,0.040766,3.3537e-14,0.9976
0.041269,0.0011814,0.041269,3.3544e-14,0.99754
0.041772,0.0012104,0.041772,3.3551e-14,0.99748
0.041772,0.0012104,0.041772,3.3551e-14,0.99748
0.042276,0.0012398,0.042276,3.3558e-14,0.99741
0.042781,0.0012695,0.042781,3.3565e-14,0.99735
0.043285,0.0012996,0.043285,3.3573e-14,0.99729
0.043789,0.00133,0.043789,3.358e-14,0.99723
0.044293,0.0013607,0.044293,3.3588e-14,0.99716
0.044797,0.0013918,0.044797,3.3595e-14,0.9971
0.045301,0.0014232,0.045301,3.3603e-14,0.99703
0.045804,0.001455,0.045804,3.361e-14,0.99696
0.046307,0.0014871,0.046307,3.3618e-14,0.9969
0.04681,0.0015195,0.04681,3.3626e-14,0.99683
0.047313,0.0015523,0.047313,3.3634e-14,0.99676
0.047815,0.0015854,0.047815,3.3642e-14,0.99669
0.048318,0.0016188,0.048318,3.365e-14,0.99662
0.04882,0.0016526,0.04882,3.3659e-14,0.99655
0.04882,0.0016526,0.04882,3.3659e-14,0.99655
0.049325,0.0016869,0.049325,3.3667e-14,0.99648
0.049829,0.0017215,0.049829,3.3676e-14,0.99641
0.050333,0.0017565,0.050333,3.3684e-14,0.99633
0.050837,0.0017918,0.050837,3.3693e-14,0.99626
0.051341,0.0018274,0.051341,3.3701e-14,0.99618
0.051844,0.0018633,0.051844,3.371e-14,0.99611
0.052347,0.0018996,0.052347,3.3719e-14,0.99603
0.05285,0.0019362,0.05285,3.3728e-14,0.99596
0.053353,0.0019732,0.053353,3.3737e-14,0.99588
0.053856,0.0020105,0.053856,3.3746e-14,0.9958
0.054358,0.0020481,0.054358,3.3756e-14,0.99572
0.05486,0.002086,0.05486,3.3765e-14,0.99564
0.055362,0.0021243,0.055362,3.3774e-14,0.99556
0.055864,0.0021629,0.055864,3.3784e-14,0.99548
0.055864,0.0021629,0.055864,3.3784e-14,0.99548
0.056368,0.002202,0.056368,3.3794e-14,0.9954
0.056872,0.0022415,0.056872,3.3803e-14,0.99532
0.057376,0.0022813,0.057376,3.3813e-14,0.99523
0.05788,0.0023215,0.05788,3.3823e-14,0.99515
0.058384,0.0023619,0.058384,3.3833e-14,0.99506
0.058887,0.0024027,0.058887,3.3843e-14,0.99498
0.05939,0.0024439,0.05939,3.3853e-14,0.99489
0.059892,0.0024853,0.059892,3.3864e-14,0.9948
0.060395,0.0025271,0.060395,3.3874e-14,0.99472
0.060897,0.0025692,0.060897,3.3885e-14,0.99463
0.061399,0.0026116,0.061399,3.3895e-14,0.99454
0.0619,0.0026544,0.0619,3.3906e-14,0.99445
0.062402,0.0026974,0.062402,3.3916e-14,0.99436
0.062903,0.0027408,0.062903,3.3927e-14,0.99427
0.062903,0.0027408,0.062903,3.3927e-14,0.99427
0.063407,0.0027848,0.063407,3.3938e-14,0.99417
0.063911,0.0028292,0.063911,3.3949e-14,0.99408
0.064415,0.0028738,0.064415,3.3961e-14,0.99399
0.064919,0.0029188,0.064919,3.3972e-14,0.99389
0.065422,0.0029641,0.065422,3.3983e-14,0.9938
0.065925,0.0030097,0.065925,3.3995e-14,0.9937
0.066427,0.0030556,0.066427,3.4006e-14,0.9936
0.06693,0.0031019,0.06693,3.4018e-14,0.99351
0.067432,0.0031485,0.067432,3.4029e-14,0.99341
0.067933,0.0031954,0.067933,3.4041e-14,0.99331
0.068435,0.0032426,0.068435,3.4053e-14,0.99321
0.068936,0.0032901,0.068936,3.4065e-14,0.99311
0.069437,0.0033379,0.069437,3.4077e-14,0.99301
0.069938,0.0033861,0.069938,3.4089e-14,0.99291
0.069938,0.0033861,0.069938,3.4089e-14,0.99291
0.070442,0.0034349,0.070442,3.4102e-14,0.99281
0.070946,0.0034841,0.070946,3.4114e-14,0.9927
0.071449,0.0035336,0.071449,3.4127e-14,0.9926
0.071952,0.0035833,0.071952,3.4139e-14,0.99249
0.072455,0.0036334,0.072455,3.4152e-14,0.99239
0.072958,0.0036838,0.072958,3.4165e-14,0.99228
0.07346,0.0037346,0.07346,3.4178e-14,0.99217
0.073962,0.0037856,0.073962,3.4191e-14,0.99206
0.074464,0.0038369,0.074464,3.4204e-14,0.99196
0.074965,0.0038886,0.074965,3.4217e-14,0.99185
0.075466,0.0039406,0.075466,3.423e-14,0.99174
0.075967,0.0039928,0.075967,3.4244e-14,0.99163
0.076467,0.0040454,0.076467,3.4257e-14,0.99152
0.076967,0.0040983,0.076967,3.4271e-14,0.9914
0.076967,0.0040983,0.076967,3.4271e-14,0.9914
0.077471,0.0041519,0.077471,3.4284e-14,0.99129
0.077975,0.0042059,0.077975,3.4298e-14,0.99118
0.078478,0.0042601,0.078478,3.4312e-14,0.99106
0.078981,0.0043147,0.078981,3.4326e-14,0.99095
0.079484,0.0043696,0.079484,3.434e-14,0.99083
0.079986,0.0044247,0.079986,3.4354e-14,0.99071
0.080488,0.0044802,0.080488,3.4369e-14,0.9906
0.08099,0.004536,0.08099,3.4383e-14,0.99048
0.081491,0.0045921,0.081491,3.4398e-14,0.99036
0.081992,0.0046484,0.081992,3.4412e-14,0.99024
0.082492,0.0047051,0.082492,3.4427e-14,0.99012
0.082993,0.0047621,0.082993,3.4442e-14,0.99
0.083492,0.0048194,0.083492,3.4457e-14,0.98988
0.083992,0.004877,0.083992,3.4472e-14,0.98975
0.083992,0.004877,0.083992,3.4472e-14,0.98975
0.084496,0.0049354,0.084496,3.4487e-14,0.98963
0.084999,0.0049941,0.084999,3.4502e-14,0.98951
0.085502,0.0050531,0.085502,3.4518e-14,0.98938
0.086005,0.0051124,0.086005,3.4533e-14,0.98925
0.086507,0.005172,0.086507,3.4549e-14,0.98913
0.087009,0.0052319,0.087009,3.4565e-14,0.989
0.087511,0.0052921,0.087511,3.458e-14,0.98887
0.088012,0.0053526,0.088012,3.4596e-14,0.98874
0.088513,0.0054134,0.088513,3.4612e-14,0.98861
0.089013,0.0054744,0.089013,3.4628e-14,0.98848
0.089513,0.0055358,0.089513,3.4645e-14,0.98835
0.090013,0.0055975,0.090013,3.4661e-14,0.98822
0.090512,0.0056594,0.090512,3.4677e-14,0.98809
0.091011,0.0057217,0.091011,3.4694e-14,0.98796
0.091011,0.0057217,0.091011,3.4694e-14,0.98796
0.091515,0.0057848,0.091515,3.471e-14,0.98782
0.092018,0.0058482,0.092018,3.4727e-14,0.98769
0.092521,0.005912,0.092521,3.4744e-14,0.98755
0.093023,0.005976,0.093023,3.4761e-14,0.98742
0.093525,0.0060403,0.093525,3.4778e-14,0.98728
0.094026,0.0061049,0.094026,3.4796e-14,0.98714
0.094528,0.0061697,0.094528,3.4813e-14,0.987
0.095028,0.0062349,0.095028,3.4831e-14,0.98686
0.095529,0.0063004,0.095529,3.4848e-14,0.98672
0.096029,0.0063661,0.096029,3.4866e-14,0.98658
0.096528,0.0064321,0.096528,3.4884e-14,0.98644
0.097028,0.0064984,0.097028,3.4901e-14,0.9863
0.097526,0.006565,0.097526,3.4919e-14,0.98616
0.098025,0.0066319,0.098025,3.4937e-14,0.98602
0.098025,0.0066319,0.098025,3.4937e-14,0.98602
0.098528,0.0066997,0.098528,3.4956e-14,0.98587
0.099031,0.0067678,0.099031,3.4974e-14,0.98573
0.099533,0.0068362,0.099533,3.4993e-14,0.98558
0.10004,0.0069049,0.10004,3.5011e-14,0.98543
0.10054,0.0069739,0.10054,3.503e-14,0.98528
0.10104,0.0070431,0.10104,3.5049e-14,0.98514
0.10154,0.0071126,0.10154,3.5068e-14,0.98499
0.10204,0.0071824,0.10204,3.5087e-14,0.98484
0.10254,0.0072525,0.10254,3.5106e-14,0.98469
0.10304,0.0073229,0.10304,3.5126e-14,0.98454
0.10354,0.0073935,0.10354,3.5145e-14,0.98439
0.10404,0.0074644,0.10404,3.5165e-14,0.98423
0.10453,0.0075356,0.10453,3.5184e-14,0.98408
0.10503,0.007607,0.10503,3.5204e-14,0.98393
0.10503,0.007607,0.10503,3.5204e-14,0.98393
0.10554,0.0076795,0.10554,3.5224e-14,0.98377
0.10604,0.0077523,0.10604,3.5244e-14,0.98362
0.10654,0.0078253,0.10654,3.5265e-14,0.98346
0.10704,0.0078986,0.10704,3.5285e-14,0.9833
0.10754,0.0079722,0.10754,3.5305e-14,0.98314
0.10804,0.0080461,0.10804,3.5326e-14,0.98298
0.10854,0.0081202,0.10854,3.5347e-14,0.98282
0.10904,0.0081946,0.10904,3.5368e-14,0.98266
0.10954,0.0082692,0.10954,3.5388e-14,0.9825
0.11004,0.0083441,0.11004,3.5409e-14,0.98234
0.11054,0.0084193,0.11054,3.5431e-14,0.98218
0.11104,0.0084948,0.11104,3.5452e-14,0.98202
0.11154,0.0085705,0.11154,3.5473e-14,0.98185
0.11203,0.0086465,0.11203,3.5495e-14,0.98169
0.11203,0.0086465,0.11203,3.5495e-14,0.98169
0.11254,0.0087236,0.11254,3.5517e-14,0.98152
0.11304,0.008801,0.11304,3.5539e-14,0.98136
0.11354,0.0088786,0.11354,3.5561e-14,0.98119
0.11404,0.0089565,0.11404,3.5583e-14,0.98102
0.11454,0.0090347,0.11454,3.5605e-14,0.98085
0.11504,0.0091131,0.11504,3.5628e-14,0.98068
0.11554,0.0091917,0.11554,3.565e-14,0.98051
0.11604,0.0092707,0.11604,3.5673e-14,0.98034
0.11654,0.0093499,0.11654,3.5696e-14,0.98017
0.11704,0.0094293,0.11704,3.5718e-14,0.98
0.11754,0.009509,0.11754,3.5741e-14,0.97983
0.11803,0.009589,0.11803,3.5765e-14,0.97965
0.11853,0.0096692,0.11853,3.5788e-14,0.97948
0.11903,0.0097497,0.11903,3.5811e-14,0.97931
0.11903,0.0097497,0.11903,3.5811e-14,0.97931
0.11953,0.0098314,0.11953,3.5835e-14,0.97913
0.12003,0.0099133,0.12003,3.5859e-14,0.97895
0.12053,0.0099954,0.12053,3.5883e-14,0.97877
0.12103,0.010078,0.12103,3.5907e-14,0.97859
0.12153,0.010161,0.12153,3.5931e-14,0.97842
0.12203,0.010243,0.12203,3.5956e-14,0.97824
0.12253,0.010327,0.12253,3.598e-14,0.97805
0.12303,0.01041,0.12303,3.6005e-14,0.97787
0.12353,0.010494,0.12353,3.6029e-14,0.97769
0.12403,0.010578,0.12403,3.6054e-14,0.97751
0.12453,0.010662,0.12453,3.6079e-14,0.97733
0.12502,0.010746,0.12502,3.6104e-14,0.97714
0.12552,0.010831,0.12552,3.613e-14,0.97696
0.12602,0.010916,0.12602,3.6155e-14,0.97677
0.12602,0.010916,0.12602,3.6155e-14,0.97677
0.13101,0.011789,0.13101,3.6419e-14,0.97487
0.13596,0.012685,0.13596,3.6696e-14,0.97291
0.14086,0.013604,0.14086,3.6988e-14,0.97089
0.14572,0.014546,0.14572,3.7294e-14,0.96881
0.15053,0.015509,0.15053,3.7615e-14,0.96667
0.15531,0.016493,0.15531,3.7954e-14,0.96448
0.16005,0.017497,0.16005,3.8309e-14,0.96223
0.16474,0.018521,0.16474,3.8683e-14,0.95993
0.1694,0.019564,0.1694,3.9077e-14,0.95758
0.17402,0.020625,0.17402,3.9492e-14,0.95517
0.17861,0.021704,0.17861,3.9931e-14,0.95271
0.18317,0.022801,0.18317,4.0394e-14,0.9502
0.18769,0.023914,0.18769,4.0884e-14,0.94764
0.19217,0.025044,0.19217,4.1404e-14,0.94502
0.19217,0.025044,0.19217,4.1404e-14,0.94502
0.19708,0.026306,0.19708,4.2015e-14,0.94208
0.20194,0.027583,0.20194,4.2667e-14,0.93909
0.20674,0.028873,0.20674,4.3366e-14,0.93605
0.21149,0.030176,0.21149,4.4117e-14,0.93296
0.21619,0.031492,0.21619,4.4928e-14,0.92982
0.22084,0.032818,0.22084,4.5807e-14,0.92664
0.22545,0.034156,0.22545,4.6764e-14,0.9234
0.23001,0.035504,0.23001,4.7813e-14,0.92012
0.23453,0.036863,0.23453,4.8976e-14,0.91679
0.239,0.038231,0.239,5.0285e-14,0.91341
0.24344,0.039607,0.24344,5.1751e-14,0.90999
0.24784,0.040993,0.24784,5.3411e-14,0.90652
0.25219,0.042386,0.25219,5.531e-14,0.903
0.25651,0.043787,0.25651,5.7514e-14,0.89944
0.25651,0.043787,0.25651,5.7514e-14,0.89944
0.26122,0.045337,0.26122,6.04e-14,0.89547
0.26588,0.046892,0.26588,6.3934e-14,0.89145
0.27048,0.048451,0.27048,6.8393e-14,0.88738
0.27503,0.050014,0.27503,7.5277e-14,0.88327
0.27953,0.05158,0.27953,8.4913e-14,0.87911
0.28399,0.053149,0.28399,9.947e-14,0.87491
0.28839,0.05472,0.28839,1.2366e-13,0.87067
0.29275,0.056293,0.29275,1.7481e-13,0.86637
0.29707,0.057867,0.29707,3.1534e-13,0.86204
0.30134,0.059443,0.30134,7.5883e-13,0.85765
0.30557,0.06102,0.30557,2.3547e-12,0.85323
0.30976,0.062597,0.30976,8.3766e-12,0.84875
0.31391,0.064173,0.31391,3.074e-11,0.84423
0.31801,0.06575,0.31801,1.101e-10,0.83967
0.31801,0.06575,0.31801,1.101e-10,0.83967
0.31981,0.066446,0.31981,9.9101e-11,0.83764
0.3216,0.067142,0.3216,9.0079e-11,0.8356
0.32339,0.067837,0.32339,8.2543e-11,0.83355
0.32516,0.068531,0.32516,7.6155e-11,0.8315
0.32693,0.069224,0.32693,7.067e-11,0.82944
0.32869,0.069917,0.32869,6.5919e-11,0.82737
0.33044,0.070609,0.33044,6.197e-11,0.82529
0.33218,0.0713,0.33218,6.1669e-11,0.82321
0.33391,0.07199,0.33391,9.5299e-11,0.82112
0.33563,0.07268,0.33563,4.0284e-10,0.81902
0.33735,0.073368,0.33735,2.5177e-09,0.81691
0.33906,0.074056,0.33906,1.4667e-08,0.8148
0.34076,0.074743,0.34076,7.5015e-08,0.81268
0.34245,0.075428,0.34245,3.4012e-07,0.81055
0.34245,0.075428,0.34245,3.4012e-07,0.81055
0.34516,0.07653,0.34516,3.1729e-07,0.8071
0.34784,0.077629,0.34784,2.9724e-07,0.80364
0.3505,0.078724,0.3505,2.7951e-07,0.80016
0.35315,0.079816,0.35315,2.6371e-07,0.79666
0.35577,0.080905,0.35577,2.4954e-07,0.79314
0.35837,0.08199,0.35837,2.3676e-07,0.7896
0.36095,0.083072,0.36095,2.2518e-07,0.78605
0.36351,0.08415,0.36351,2.1463e-07,0.78247
0.36605,0.085224,0.36605,2.0499e-07,0.77888
0.36857,0.086295,0.36857,1.9623e-07,0.77526
0.37108,0.087362,0.37108,1.8872e-07,0.77163
0.37356,0.088424,0.37356,1.8499e-07,0.76797
0.37602,0.089483,0.37602,1.9711e-07,0.7643
0.37847,0.090538,0.37847,2.7531e-07,0.76061
0.37847,0.090538,0.37847,2.7531e-07,0.76061
0.38215,0.092135,0.38215,2.6036e-07,0.75495
0.38579,0.09372,0.38579,2.4686e-07,0.74925
0.38938,0.095293,0.38938,2.3459e-07,0.74351
0.39293,0.096854,0.39293,2.2341e-07,0.73772
0.39643,0.098403,0.39643,2.1315e-07,0.73189
0.39988,0.099939,0.39988,2.0372e-07,0.72602
0.40329,0.10146,0.40329,1.95e-07,0.72011
0.40666,0.10297,0.40666,1.8692e-07,0.71415
0.40998,0.10447,0.40998,1.794e-07,0.70814
0.41326,0.10595,0.41326,1.7239e-07,0.70209
0.41649,0.10742,0.41649,1.6582e-07,0.696
0.41968,0.10887,0.41968,1.5967e-07,0.68985
0.42283,0.11031,0.42283,1.5395e-07,0.68366
0.42593,0.11173,0.42593,1.4885e-07,0.67743
0.42593,0.11173,0.42593,1.4885e-07,0.67743
0.42762,0.11251,0.42762,1.4595e-07,0.67398
0.42929,0.11328,0.42929,1.4313e-07,0.67052
0.43095,0.11404,0.43095,1.4039e-07,0.66705
0.43259,0.1148,0.43259,1.3772e-07,0.66357
0.43422,0.11556,0.43422,1.3512e-07,0.66007
0.43583,0.1163,0.43583,1.3259e-07,0.65657
0.43743,0.11705,0.43743,1.3012e-07,0.65304
0.43901,0.11778,0.43901,1.277e-07,0.64951
0.44058,0.11851,0.44058,1.2533e-07,0.64596
0.44214,0.11924,0.44214,1.2305e-07,0.6424
0.44368,0.11996,0.44368,1.2472e-07,0.63883
0.4452,0.12067,0.4452,1.4795e-07,0.63525
0.44671,0.12138,0.44671,2.7733e-07,0.63165
0.44821,0.12208,0.44821,8.2438e-07,0.62803
0.44821,0.12208,0.44821,8.2438e-07,0.62803
0.44897,0.12244,0.44897,7.7627e-07,0.62618
0.44973,0.1228,0.44973,7.3387e-07,0.62432
0.45048,0.12315,0.45048,6.9627e-07,0.62246
0.45123,0.1235,0.45123,6.6267e-07,0.62059
0.45198,0.12385,0.45198,6.3243e-07,0.61872
0.45272,0.1242,0.45272,6.0505e-07,0.61685
0.45346,0.12455,0.45346,5.8015e-07,0.61498
0.45419,0.12489,0.45419,5.5739e-07,0.6131
0.45492,0.12524,0.45492,5.3651e-07,0.61122
0.45564,0.12558,0.45564,5.174e-07,0.60933
0.45636,0.12592,0.45636,5.0059e-07,0.60744
0.45708,0.12626,0.45708,4.8982e-07,0.60555
0.45779,0.1266,0.45779,5.0325e-07,0.60366
0.4585,0.12693,0.4585,6.1657e-07,0.60176
0.4585,0.12693,0.4585,6.1657e-07,0.60176
0.45985,0.12757,0.45985,5.8096e-07,0.5981
0.46119,0.1282,0.46119,5.4944e-07,0.59444
0.46251,0.12883,0.46251,5.2128e-07,0.59076
0.46381,0.12945,0.46381,4.9594e-07,0.58707
0.4651,0.13006,0.4651,4.7305e-07,0.58336
0.46637,0.13067,0.46637,4.5219e-07,0.57965
0.46763,0.13126,0.46763,4.3307e-07,0.57592
0.46887,0.13186,0.46887,4.1545e-07,0.57218
0.4701,0.13244,0.4701,3.9911e-07,0.56843
0.47131,0.13302,0.47131,3.8396e-07,0.56467
0.47251,0.13359,0.47251,3.702e-07,0.56089
0.47369,0.13415,0.47369,3.5963e-07,0.55711
0.47485,0.13471,0.47485,3.6137e-07,0.5533
0.476,0.13526,0.476,4.1315e-07,0.54949
0.476,0.13526,0.476,4.1315e-07,0.54949
0.47655,0.13552,0.47655,4.0597e-07,0.54763
0.4771,0.13578,0.4771,3.9886e-07,0.54576
0.47764,0.13605,0.47764,3.9182e-07,0.5439
0.47818,0.1363,0.47818,3.8982e-07,0.54203
0.47872,0.13656,0.47872,3.8925e-07,0.54015
0.47925,0.13682,0.47925,3.9035e-07,0.53828
0.47978,0.13707,0.47978,3.9395e-07,0.5364
0.48031,0.13732,0.48031,4.0401e-07,0.53452
0.48083,0.13757,0.48083,4.2564e-07,0.53264
0.48135,0.13782,0.48135,4.6651e-07,0.53075
0.48186,0.13807,0.48186,5.5172e-07,0.52886
0.48237,0.13831,0.48237,7.6801e-07,0.52697
0.48287,0.13855,0.48287,1.3847e-06,0.52508
0.48337,0.13879,0.48337,3.1273e-06,0.52318


==> data_NF_case2_manlab_shell_O3.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.0099975,6.9912e-05,0.0099975,3.3278e-14,0.99986
0.010048,7.0623e-05,0.010048,3.3278e-14,0.99985
0.010098,7.1338e-05,0.010098,3.3278e-14,0.99985
0.010149,7.2055e-05,0.010149,3.3278e-14,0.99985
0.0102,7.2777e-05,0.0102,3.3278e-14,0.99985
0.01025,7.3502e-05,0.01025,3.3278e-14,0.99985
0.010301,7.4231e-05,0.010301,3.3279e-14,0.99985
0.010351,7.4963e-05,0.010351,3.3279e-14,0.99985
0.010402,7.5699e-05,0.010402,3.3279e-14,0.99984
0.010452,7.6439e-05,0.010452,3.3279e-14,0.99984
0.010503,7.7182e-05,0.010503,3.3279e-14,0.99984
0.010553,7.7929e-05,0.010553,3.3279e-14,0.99984
0.010604,7.8679e-05,0.010604,3.328e-14,0.99984
0.010654,7.9434e-05,0.010654,3.328e-14,0.99984
0.010705,8.0191e-05,0.010705,3.328e-14,0.99983
0.010705,8.0191e-05,0.010705,3.328e-14,0.99983
0.010755,8.0953e-05,0.010755,3.328e-14,0.99983
0.010806,8.1718e-05,0.010806,3.328e-14,0.99983
0.010856,8.2486e-05,0.010856,3.328e-14,0.99983
0.010907,8.3259e-05,0.010907,3.3281e-14,0.99983
0.010957,8.4034e-05,0.010957,3.3281e-14,0.99983
0.011008,8.4814e-05,0.011008,3.3281e-14,0.99983
0.011058,8.5597e-05,0.011058,3.3281e-14,0.99982
0.011109,8.6384e-05,0.011109,3.3281e-14,0.99982
0.011159,8.7174e-05,0.011159,3.3282e-14,0.99982
0.01121,8.7968e-05,0.01121,3.3282e-14,0.99982
0.01126,8.8766e-05,0.01126,3.3282e-14,0.99982
0.011311,8.9567e-05,0.011311,3.3282e-14,0.99982
0.011361,9.0372e-05,0.011361,3.3282e-14,0.99981
0.011412,9.118e-05,0.011412,3.3282e-14,0.99981
0.011412,9.118e-05,0.011412,3.3282e-14,0.99981
0.011462,9.1992e-05,0.011462,3.3283e-14,0.99981
0.011513,9.2808e-05,0.011513,3.3283e-14,0.99981
0.011563,9.3628e-05,0.011563,3.3283e-14,0.99981
0.011614,9.4451e-05,0.011614,3.3283e-14,0.99981
0.011664,9.5277e-05,0.011664,3.3283e-14,0.9998
0.011715,9.6108e-05,0.011715,3.3284e-14,0.9998
0.011765,9.6942e-05,0.011765,3.3284e-14,0.9998
0.011816,9.7779e-05,0.011816,3.3284e-14,0.9998
0.011866,9.862e-05,0.011866,3.3284e-14,0.9998
0.011917,9.9465e-05,0.011917,3.3284e-14,0.99979
0.011967,0.00010031,0.011967,3.3285e-14,0.99979
0.012018,0.00010117,0.012018,3.3285e-14,0.99979
0.012068,0.00010202,0.012068,3.3285e-14,0.99979
0.012119,0.00010288,0.012119,3.3285e-14,0.99979
0.012119,0.00010288,0.012119,3.3285e-14,0.99979
0.012169,0.00010374,0.012169,3.3285e-14,0.99979
0.01222,0.00010461,0.01222,3.3286e-14,0.99978
0.01227,0.00010548,0.01227,3.3286e-14,0.99978
0.012321,0.00010635,0.012321,3.3286e-14,0.99978
0.012371,0.00010723,0.012371,3.3286e-14,0.99978
0.012422,0.00010811,0.012422,3.3286e-14,0.99978
0.012472,0.000109,0.012472,3.3287e-14,0.99978
0.012523,0.00010989,0.012523,3.3287e-14,0.99977
0.012573,0.00011078,0.012573,3.3287e-14,0.99977
0.012624,0.00011167,0.012624,3.3287e-14,0.99977
0.012674,0.00011257,0.012674,3.3288e-14,0.99977
0.012725,0.00011348,0.012725,3.3288e-14,0.99977
0.012775,0.00011438,0.012775,3.3288e-14,0.99976
0.012826,0.00011529,0.012826,3.3288e-14,0.99976
0.012826,0.00011529,0.012826,3.3288e-14,0.99976
0.012876,0.00011621,0.012876,3.3288e-14,0.99976
0.012927,0.00011712,0.012927,3.3289e-14,0.99976
0.012977,0.00011805,0.012977,3.3289e-14,0.99976
0.013028,0.00011897,0.013028,3.3289e-14,0.99975
0.013078,0.0001199,0.013078,3.3289e-14,0.99975
0.013129,0.00012083,0.013129,3.3289e-14,0.99975
0.013179,0.00012177,0.013179,3.329e-14,0.99975
0.01323,0.00012271,0.01323,3.329e-14,0.99975
0.01328,0.00012365,0.01328,3.329e-14,0.99975
0.013331,0.0001246,0.013331,3.329e-14,0.99974
0.013381,0.00012555,0.013381,3.3291e-14,0.99974
0.013432,0.0001265,0.013432,3.3291e-14,0.99974
0.013482,0.00012746,0.013482,3.3291e-14,0.99974
0.013533,0.00012842,0.013533,3.3291e-14,0.99974
0.013533,0.00012842,0.013533,3.3291e-14,0.99974
0.013583,0.00012938,0.013583,3.3291e-14,0.99973
0.013634,0.00013035,0.013634,3.3292e-14,0.99973
0.013684,0.00013132,0.013684,3.3292e-14,0.99973
0.013735,0.0001323,0.013735,3.3292e-14,0.99973
0.013785,0.00013328,0.013785,3.3292e-14,0.99973
0.013836,0.00013426,0.013836,3.3293e-14,0.99972
0.013886,0.00013525,0.013886,3.3293e-14,0.99972
0.013937,0.00013624,0.013937,3.3293e-14,0.99972
0.013987,0.00013723,0.013987,3.3293e-14,0.99972
0.014038,0.00013823,0.014038,3.3294e-14,0.99972
0.014088,0.00013923,0.014088,3.3294e-14,0.99971
0.014139,0.00014024,0.014139,3.3294e-14,0.99971
0.014189,0.00014125,0.014189,3.3294e-14,0.99971
0.01424,0.00014226,0.01424,3.3294e-14,0.99971
0.01424,0.00014226,0.01424,3.3294e-14,0.99971
0.01429,0.00014327,0.01429,3.3295e-14,0.99971
0.014341,0.00014429,0.014341,3.3295e-14,0.9997
0.014391,0.00014532,0.014391,3.3295e-14,0.9997
0.014442,0.00014634,0.014442,3.3295e-14,0.9997
0.014492,0.00014737,0.014492,3.3296e-14,0.9997
0.014543,0.00014841,0.014543,3.3296e-14,0.99969
0.014593,0.00014945,0.014593,3.3296e-14,0.99969
0.014644,0.00015049,0.014644,3.3296e-14,0.99969
0.014694,0.00015153,0.014694,3.3297e-14,0.99969
0.014745,0.00015258,0.014745,3.3297e-14,0.99969
0.014795,0.00015363,0.014795,3.3297e-14,0.99968
0.014846,0.00015469,0.014846,3.3297e-14,0.99968
0.014896,0.00015575,0.014896,3.3298e-14,0.99968
0.014947,0.00015681,0.014947,3.3298e-14,0.99968
0.014947,0.00015681,0.014947,3.3298e-14,0.99968
0.014997,0.00015788,0.014997,3.3298e-14,0.99968
0.015048,0.00015895,0.015048,3.3298e-14,0.99967
0.015098,0.00016003,0.015098,3.3299e-14,0.99967
0.015149,0.0001611,0.015149,3.3299e-14,0.99967
0.015199,0.00016219,0.015199,3.3299e-14,0.99967
0.01525,0.00016327,0.01525,3.3299e-14,0.99966
0.0153,0.00016436,0.0153,3.33e-14,0.99966
0.015351,0.00016545,0.015351,3.33e-14,0.99966
0.015401,0.00016655,0.015401,3.33e-14,0.99966
0.015452,0.00016765,0.015452,3.33e-14,0.99966
0.015502,0.00016875,0.015502,3.3301e-14,0.99965
0.015553,0.00016986,0.015553,3.3301e-14,0.99965
0.015603,0.00017097,0.015603,3.3301e-14,0.99965
0.015654,0.00017208,0.015654,3.3301e-14,0.99965
0.015654,0.00017208,0.015654,3.3301e-14,0.99965
0.015704,0.0001732,0.015704,3.3302e-14,0.99964
0.015755,0.00017433,0.015755,3.3302e-14,0.99964
0.015805,0.00017545,0.015805,3.3302e-14,0.99964
0.015856,0.00017658,0.015856,3.3302e-14,0.99964
0.015906,0.00017771,0.015906,3.3303e-14,0.99963
0.015957,0.00017885,0.015957,3.3303e-14,0.99963
0.016007,0.00017999,0.016007,3.3303e-14,0.99963
0.016058,0.00018113,0.016058,3.3304e-14,0.99963
0.016108,0.00018228,0.016108,3.3304e-14,0.99963
0.016159,0.00018343,0.016159,3.3304e-14,0.99962
0.016209,0.00018459,0.016209,3.3304e-14,0.99962
0.01626,0.00018575,0.01626,3.3305e-14,0.99962
0.01631,0.00018691,0.01631,3.3305e-14,0.99962
0.016361,0.00018807,0.016361,3.3305e-14,0.99961
0.016361,0.00018807,0.016361,3.3305e-14,0.99961
0.016411,0.00018924,0.016411,3.3305e-14,0.99961
0.016462,0.00019042,0.016462,3.3306e-14,0.99961
0.016512,0.00019159,0.016512,3.3306e-14,0.99961
0.016563,0.00019277,0.016563,3.3306e-14,0.9996
0.016613,0.00019396,0.016613,3.3307e-14,0.9996
0.016664,0.00019515,0.016664,3.3307e-14,0.9996
0.016714,0.00019634,0.016714,3.3307e-14,0.9996
0.016765,0.00019753,0.016765,3.3307e-14,0.99959
0.016815,0.00019873,0.016815,3.3308e-14,0.99959
0.016866,0.00019993,0.016866,3.3308e-14,0.99959
0.016916,0.00020114,0.016916,3.3308e-14,0.99959
0.016967,0.00020235,0.016967,3.3309e-14,0.99958
0.017017,0.00020356,0.017017,3.3309e-14,0.99958
0.017068,0.00020478,0.017068,3.3309e-14,0.99958
0.017068,0.00020478,0.017068,3.3309e-14,0.99958
0.017118,0.000206,0.017118,3.3309e-14,0.99958
0.017169,0.00020723,0.017169,3.331e-14,0.99957
0.017219,0.00020845,0.017219,3.331e-14,0.99957
0.01727,0.00020969,0.01727,3.331e-14,0.99957
0.01732,0.00021092,0.01732,3.3311e-14,0.99957
0.017371,0.00021216,0.017371,3.3311e-14,0.99956
0.017421,0.0002134,0.017421,3.3311e-14,0.99956
0.017472,0.00021465,0.017472,3.3311e-14,0.99956
0.017522,0.0002159,0.017522,3.3312e-14,0.99956
0.017573,0.00021715,0.017573,3.3312e-14,0.99955
0.017623,0.00021841,0.017623,3.3312e-14,0.99955
0.017674,0.00021967,0.017674,3.3313e-14,0.99955
0.017724,0.00022094,0.017724,3.3313e-14,0.99955
0.017775,0.00022221,0.017775,3.3313e-14,0.99954
0.017775,0.00022221,0.017775,3.3313e-14,0.99954
0.017825,0.00022348,0.017825,3.3313e-14,0.99954
0.017876,0.00022476,0.017876,3.3314e-14,0.99954
0.017926,0.00022603,0.017926,3.3314e-14,0.99954
0.017977,0.00022732,0.017977,3.3314e-14,0.99953
0.018027,0.00022861,0.018027,3.3315e-14,0.99953
0.018078,0.0002299,0.018078,3.3315e-14,0.99953
0.018128,0.00023119,0.018128,3.3315e-14,0.99953
0.018179,0.00023249,0.018179,3.3316e-14,0.99952
0.018229,0.00023379,0.018229,3.3316e-14,0.99952
0.01828,0.0002351,0.01828,3.3316e-14,0.99952
0.01833,0.0002364,0.01833,3.3316e-14,0.99951
0.018381,0.00023772,0.018381,3.3317e-14,0.99951
0.018431,0.00023903,0.018431,3.3317e-14,0.99951
0.018482,0.00024035,0.018482,3.3317e-14,0.99951
0.018482,0.00024035,0.018482,3.3317e-14,0.99951
0.018532,0.00024168,0.018532,3.3318e-14,0.9995
0.018583,0.000243,0.018583,3.3318e-14,0.9995
0.018633,0.00024434,0.018633,3.3318e-14,0.9995
0.018684,0.00024567,0.018684,3.3319e-14,0.9995
0.018734,0.00024701,0.018734,3.3319e-14,0.99949
0.018785,0.00024835,0.018785,3.3319e-14,0.99949
0.018835,0.0002497,0.018835,3.332e-14,0.99949
0.018886,0.00025105,0.018886,3.332e-14,0.99948
0.018936,0.0002524,0.018936,3.332e-14,0.99948
0.018987,0.00025376,0.018987,3.332e-14,0.99948
0.019037,0.00025512,0.019037,3.3321e-14,0.99948
0.019087,0.00025648,0.019087,3.3321e-14,0.99947
0.019138,0.00025785,0.019138,3.3321e-14,0.99947
0.019188,0.00025922,0.019188,3.3322e-14,0.99947
0.019188,0.00025922,0.019188,3.3322e-14,0.99947
0.019239,0.0002606,0.019239,3.3322e-14,0.99947
0.019289,0.00026197,0.019289,3.3322e-14,0.99946
0.01934,0.00026336,0.01934,3.3323e-14,0.99946
0.01939,0.00026474,0.01939,3.3323e-14,0.99946
0.019441,0.00026613,0.019441,3.3323e-14,0.99945
0.019491,0.00026753,0.019491,3.3324e-14,0.99945
0.019542,0.00026893,0.019542,3.3324e-14,0.99945
0.019592,0.00027033,0.019592,3.3324e-14,0.99945
0.019643,0.00027173,0.019643,3.3325e-14,0.99944
0.019693,0.00027314,0.019693,3.3325e-14,0.99944
0.019744,0.00027455,0.019744,3.3325e-14,0.99944
0.019794,0.00027597,0.019794,3.3326e-14,0.99943
0.019845,0.00027739,0.019845,3.3326e-14,0.99943
0.019895,0.00027881,0.019895,3.3326e-14,0.99943
0.019895,0.00027881,0.019895,3.3326e-14,0.99943
0.019946,0.00028024,0.019946,3.3327e-14,0.99943
0.019996,0.00028167,0.019996,3.3327e-14,0.99942
0.020047,0.0002831,0.020047,3.3327e-14,0.99942
0.020097,0.00028454,0.020097,3.3328e-14,0.99942
0.020148,0.00028598,0.020148,3.3328e-14,0.99941
0.020198,0.00028743,0.020198,3.3328e-14,0.99941
0.020249,0.00028888,0.020249,3.3329e-14,0.99941
0.020299,0.00029033,0.020299,3.3329e-14,0.9994
0.02035,0.00029179,0.02035,3.3329e-14,0.9994
0.0204,0.00029325,0.0204,3.333e-14,0.9994
0.020451,0.00029471,0.020451,3.333e-14,0.9994
0.020501,0.00029618,0.020501,3.333e-14,0.99939
0.020552,0.00029765,0.020552,3.3331e-14,0.99939
0.020602,0.00029912,0.020602,3.3331e-14,0.99939
0.020602,0.00029912,0.020602,3.3331e-14,0.99939
0.021107,0.00031408,0.021107,3.3335e-14,0.99936
0.021612,0.0003294,0.021612,3.3338e-14,0.99933
0.022117,0.00034508,0.022117,3.3342e-14,0.99929
0.022622,0.00036114,0.022622,3.3346e-14,0.99926
0.023126,0.00037756,0.023126,3.3349e-14,0.99923
0.023631,0.00039435,0.023631,3.3353e-14,0.99919
0.024135,0.0004115,0.024135,3.3357e-14,0.99916
0.024639,0.00042903,0.024639,3.3361e-14,0.99912
0.025143,0.00044692,0.025143,3.3365e-14,0.99909
0.025648,0.00046518,0.025648,3.337e-14,0.99905
0.026151,0.00048381,0.026151,3.3374e-14,0.99901
0.026655,0.0005028,0.026655,3.3378e-14,0.99897
0.027159,0.00052217,0.027159,3.3383e-14,0.99893
0.027663,0.0005419,0.027663,3.3388e-14,0.99889
0.027663,0.0005419,0.027663,3.3388e-14,0.99889
0.028168,0.00056206,0.028168,3.3392e-14,0.99885
0.028673,0.00058258,0.028673,3.3397e-14,0.99881
0.029177,0.00060348,0.029177,3.3402e-14,0.99877
0.029682,0.00062474,0.029682,3.3407e-14,0.99873
0.030186,0.00064637,0.030186,3.3412e-14,0.99868
0.03069,0.00066838,0.03069,3.3417e-14,0.99864
0.031194,0.00069075,0.031194,3.3422e-14,0.99859
0.031698,0.00071349,0.031698,3.3427e-14,0.99855
0.032202,0.0007366,0.032202,3.3433e-14,0.9985
0.032706,0.00076009,0.032706,3.3438e-14,0.99845
0.033209,0.00078394,0.033209,3.3444e-14,0.99841
0.033713,0.00080816,0.033713,3.3449e-14,0.99836
0.034216,0.00083275,0.034216,3.3455e-14,0.99831
0.034719,0.00085771,0.034719,3.3461e-14,0.99826
0.034719,0.00085771,0.034719,3.3461e-14,0.99826
0.035224,0.00088314,0.035224,3.3467e-14,0.99821
0.035729,0.00090893,0.035729,3.3473e-14,0.99815
0.036233,0.00093509,0.036233,3.3479e-14,0.9981
0.036738,0.00096163,0.036738,3.3485e-14,0.99805
0.037242,0.00098854,0.037242,3.3491e-14,0.99799
0.037746,0.0010158,0.037746,3.3497e-14,0.99794
0.03825,0.0010435,0.03825,3.3504e-14,0.99788
0.038753,0.0010715,0.038753,3.351e-14,0.99783
0.039257,0.0010999,0.039257,3.3517e-14,0.99777
0.03976,0.0011286,0.03976,3.3524e-14,0.99771
0.040263,0.0011578,0.040263,3.353e-14,0.99766
0.040766,0.0011873,0.040766,3.3537e-14,0.9976
0.041269,0.0012171,0.041269,3.3544e-14,0.99754
0.041772,0.0012474,0.041772,3.3551e-14,0.99748
0.041772,0.0012474,0.041772,3.3551e-14,0.99748
0.042276,0.0012781,0.042276,3.3558e-14,0.99741
0.042781,0.0013093,0.042781,3.3565e-14,0.99735
0.043285,0.0013407,0.043285,3.3573e-14,0.99729
0.043789,0.0013726,0.043789,3.358e-14,0.99723
0.044293,0.0014049,0.044293,3.3588e-14,0.99716
0.044797,0.0014375,0.044797,3.3595e-14,0.9971
0.045301,0.0014704,0.045301,3.3603e-14,0.99703
0.045804,0.0015038,0.045804,3.361e-14,0.99696
0.046307,0.0015375,0.046307,3.3618e-14,0.9969
0.04681,0.0015716,0.04681,3.3626e-14,0.99683
0.047313,0.0016061,0.047313,3.3634e-14,0.99676
0.047815,0.0016409,0.047815,3.3642e-14,0.99669
0.048318,0.0016761,0.048318,3.365e-14,0.99662
0.04882,0.0017117,0.04882,3.3659e-14,0.99655
0.04882,0.0017117,0.04882,3.3659e-14,0.99655
0.049325,0.0017478,0.049325,3.3667e-14,0.99648
0.049829,0.0017843,0.049829,3.3676e-14,0.99641
0.050333,0.0018212,0.050333,3.3684e-14,0.99633
0.050837,0.0018585,0.050837,3.3693e-14,0.99626
0.051341,0.0018961,0.051341,3.3701e-14,0.99618
0.051844,0.0019341,0.051844,3.371e-14,0.99611
0.052347,0.0019725,0.052347,3.3719e-14,0.99603
0.05285,0.0020112,0.05285,3.3728e-14,0.99596
0.053353,0.0020503,0.053353,3.3737e-14,0.99588
0.053856,0.0020898,0.053856,3.3746e-14,0.9958
0.054358,0.0021296,0.054358,3.3756e-14,0.99572
0.05486,0.0021698,0.05486,3.3765e-14,0.99564
0.055362,0.0022104,0.055362,3.3774e-14,0.99556
0.055864,0.0022514,0.055864,3.3784e-14,0.99548
0.055864,0.0022514,0.055864,3.3784e-14,0.99548
0.056368,0.002293,0.056368,3.3794e-14,0.9954
0.056872,0.0023349,0.056872,3.3803e-14,0.99532
0.057376,0.0023773,0.057376,3.3813e-14,0.99523
0.05788,0.00242,0.05788,3.3823e-14,0.99515
0.058384,0.002463,0.058384,3.3833e-14,0.99506
0.058887,0.0025065,0.058887,3.3843e-14,0.99498
0.05939,0.0025503,0.05939,3.3853e-14,0.99489
0.059892,0.0025944,0.059892,3.3864e-14,0.9948
0.060395,0.002639,0.060395,3.3874e-14,0.99472
0.060897,0.0026839,0.060897,3.3885e-14,0.99463
0.061399,0.0027292,0.061399,3.3895e-14,0.99454
0.0619,0.0027749,0.0619,3.3906e-14,0.99445
0.062402,0.0028209,0.062402,3.3916e-14,0.99436
0.062903,0.0028673,0.062903,3.3927e-14,0.99427
0.062903,0.0028673,0.062903,3.3927e-14,0.99427
0.063407,0.0029144,0.063407,3.3938e-14,0.99417
0.063911,0.0029618,0.063911,3.3949e-14,0.99408
0.064415,0.0030096,0.064415,3.3961e-14,0.99399
0.064919,0.0030578,0.064919,3.3972e-14,0.99389
0.065422,0.0031064,0.065422,3.3983e-14,0.9938
0.065925,0.0031553,0.065925,3.3995e-14,0.9937
0.066427,0.0032046,0.066427,3.4006e-14,0.9936
0.06693,0.0032543,0.06693,3.4018e-14,0.99351
0.067432,0.0033043,0.067432,3.4029e-14,0.99341
0.067933,0.0033547,0.067933,3.4041e-14,0.99331
0.068435,0.0034055,0.068435,3.4053e-14,0.99321
0.068936,0.0034566,0.068936,3.4065e-14,0.99311
0.069437,0.0035081,0.069437,3.4077e-14,0.99301
0.069938,0.00356,0.069938,3.4089e-14,0.99291
0.069938,0.00356,0.069938,3.4089e-14,0.99291
0.070442,0.0036126,0.070442,3.4102e-14,0.99281
0.070946,0.0036656,0.070946,3.4114e-14,0.9927
0.071449,0.003719,0.071449,3.4127e-14,0.9926
0.071952,0.0037727,0.071952,3.4139e-14,0.99249
0.072455,0.0038268,0.072455,3.4152e-14,0.99239
0.072958,0.0038813,0.072958,3.4165e-14,0.99228
0.07346,0.0039361,0.07346,3.4178e-14,0.99217
0.073962,0.0039913,0.073962,3.4191e-14,0.99206
0.074464,0.0040469,0.074464,3.4204e-14,0.99196
0.074965,0.0041028,0.074965,3.4217e-14,0.99185
0.075466,0.0041591,0.075466,3.423e-14,0.99174
0.075967,0.0042158,0.075967,3.4244e-14,0.99163
0.076467,0.0042728,0.076467,3.4257e-14,0.99152
0.076967,0.0043302,0.076967,3.4271e-14,0.9914
0.076967,0.0043302,0.076967,3.4271e-14,0.9914
0.077471,0.0043884,0.077471,3.4284e-14,0.99129
0.077975,0.004447,0.077975,3.4298e-14,0.99118
0.078478,0.004506,0.078478,3.4312e-14,0.99106
0.078981,0.0045653,0.078981,3.4326e-14,0.99095
0.079484,0.004625,0.079484,3.434e-14,0.99083
0.079986,0.004685,0.079986,3.4354e-14,0.99071
0.080488,0.0047454,0.080488,3.4369e-14,0.9906
0.08099,0.0048062,0.08099,3.4383e-14,0.99048
0.081491,0.0048673,0.081491,3.4398e-14,0.99036
0.081992,0.0049288,0.081992,3.4412e-14,0.99024
0.082492,0.0049907,0.082492,3.4427e-14,0.99012
0.082993,0.0050529,0.082993,3.4442e-14,0.99
0.083492,0.0051155,0.083492,3.4457e-14,0.98988
0.083992,0.0051784,0.083992,3.4472e-14,0.98975
0.083992,0.0051784,0.083992,3.4472e-14,0.98975
0.084496,0.0052423,0.084496,3.4487e-14,0.98963
0.084999,0.0053065,0.084999,3.4502e-14,0.98951
0.085502,0.0053711,0.085502,3.4518e-14,0.98938
0.086005,0.0054361,0.086005,3.4533e-14,0.98925
0.086507,0.0055014,0.086507,3.4549e-14,0.98913
0.087009,0.0055671,0.087009,3.4565e-14,0.989
0.087511,0.0056331,0.087511,3.458e-14,0.98887
0.088012,0.0056995,0.088012,3.4596e-14,0.98874
0.088513,0.0057662,0.088513,3.4612e-14,0.98861
0.089013,0.0058333,0.089013,3.4628e-14,0.98848
0.089513,0.0059008,0.089513,3.4645e-14,0.98835
0.090013,0.0059686,0.090013,3.4661e-14,0.98822
0.090512,0.0060368,0.090512,3.4677e-14,0.98809
0.091011,0.0061053,0.091011,3.4694e-14,0.98796
0.091011,0.0061053,0.091011,3.4694e-14,0.98796
0.091515,0.0061749,0.091515,3.471e-14,0.98782
0.092018,0.0062448,0.092018,3.4727e-14,0.98769
0.092521,0.006315,0.092521,3.4744e-14,0.98755
0.093023,0.0063856,0.093023,3.4761e-14,0.98742
0.093525,0.0064566,0.093525,3.4778e-14,0.98728
0.094026,0.006528,0.094026,3.4796e-14,0.98714
0.094528,0.0065996,0.094528,3.4813e-14,0.987
0.095028,0.0066717,0.095028,3.4831e-14,0.98686
0.095529,0.0067441,0.095529,3.4848e-14,0.98672
0.096029,0.0068168,0.096029,3.4866e-14,0.98658
0.096528,0.0068899,0.096528,3.4884e-14,0.98644
0.097028,0.0069634,0.097028,3.4901e-14,0.9863
0.097526,0.0070372,0.097526,3.4919e-14,0.98616
0.098025,0.0071113,0.098025,3.4937e-14,0.98602
0.098025,0.0071113,0.098025,3.4937e-14,0.98602
0.098528,0.0071866,0.098528,3.4956e-14,0.98587
0.099031,0.0072622,0.099031,3.4974e-14,0.98573
0.099533,0.0073382,0.099533,3.4993e-14,0.98558
0.10004,0.0074145,0.10004,3.5011e-14,0.98543
0.10054,0.0074912,0.10054,3.503e-14,0.98528
0.10104,0.0075682,0.10104,3.5049e-14,0.98514
0.10154,0.0076456,0.10154,3.5068e-14,0.98499
0.10204,0.0077233,0.10204,3.5087e-14,0.98484
0.10254,0.0078014,0.10254,3.5106e-14,0.98469
0.10304,0.0078798,0.10304,3.5126e-14,0.98454
0.10354,0.0079586,0.10354,3.5145e-14,0.98439
0.10404,0.0080377,0.10404,3.5165e-14,0.98423
0.10453,0.0081171,0.10453,3.5184e-14,0.98408
0.10503,0.0081969,0.10503,3.5204e-14,0.98393
0.10503,0.0081969,0.10503,3.5204e-14,0.98393
0.10554,0.008278,0.10554,3.5224e-14,0.98377
0.10604,0.0083593,0.10604,3.5244e-14,0.98362
0.10654,0.008441,0.10654,3.5265e-14,0.98346
0.10704,0.0085231,0.10704,3.5285e-14,0.9833
0.10754,0.0086055,0.10754,3.5305e-14,0.98314
0.10804,0.0086882,0.10804,3.5326e-14,0.98298
0.10854,0.0087713,0.10854,3.5347e-14,0.98282
0.10904,0.0088548,0.10904,3.5368e-14,0.98266
0.10954,0.0089386,0.10954,3.5388e-14,0.9825
0.11004,0.0090227,0.11004,3.5409e-14,0.98234
0.11054,0.0091071,0.11054,3.5431e-14,0.98218
0.11104,0.0091919,0.11104,3.5452e-14,0.98202
0.11154,0.0092771,0.11154,3.5473e-14,0.98185
0.11203,0.0093626,0.11203,3.5495e-14,0.98169
0.11203,0.0093626,0.11203,3.5495e-14,0.98169
0.11254,0.0094494,0.11254,3.5517e-14,0.98152
0.11304,0.0095365,0.11304,3.5539e-14,0.98136
0.11354,0.009624,0.11354,3.5561e-14,0.98119
0.11404,0.0097118,0.11404,3.5583e-14,0.98102
0.11454,0.0098,0.11454,3.5605e-14,0.98085
0.11504,0.0098885,0.11504,3.5628e-14,0.98068
0.11554,0.0099773,0.11554,3.565e-14,0.98051
0.11604,0.010066,0.11604,3.5673e-14,0.98034
0.11654,0.010156,0.11654,3.5696e-14,0.98017
0.11704,0.010246,0.11704,3.5718e-14,0.98
0.11754,0.010336,0.11754,3.5741e-14,0.97983
0.11803,0.010427,0.11803,3.5765e-14,0.97965
0.11853,0.010517,0.11853,3.5788e-14,0.97948
0.11903,0.010609,0.11903,3.5811e-14,0.97931
0.11903,0.010609,0.11903,3.5811e-14,0.97931
0.11953,0.010701,0.11953,3.5835e-14,0.97913
0.12003,0.010794,0.12003,3.5859e-14,0.97895
0.12053,0.010887,0.12053,3.5883e-14,0.97877
0.12103,0.010981,0.12103,3.5907e-14,0.97859
0.12153,0.011075,0.12153,3.5931e-14,0.97842
0.12203,0.011169,0.12203,3.5956e-14,0.97824
0.12253,0.011264,0.12253,3.598e-14,0.97805
0.12303,0.011359,0.12303,3.6005e-14,0.97787
0.12353,0.011454,0.12353,3.6029e-14,0.97769
0.12403,0.01155,0.12403,3.6054e-14,0.97751
0.12453,0.011645,0.12453,3.6079e-14,0.97733
0.12502,0.011742,0.12502,3.6104e-14,0.97714
0.12552,0.011838,0.12552,3.613e-14,0.97696
0.12602,0.011935,0.12602,3.6155e-14,0.97677
0.12602,0.011935,0.12602,3.6155e-14,0.97677
0.13101,0.012934,0.13101,3.6419e-14,0.97487
0.13596,0.013965,0.13596,3.6696e-14,0.97291
0.14086,0.015028,0.14086,3.6988e-14,0.97089
0.14572,0.016123,0.14572,3.7294e-14,0.96881
0.15053,0.017247,0.15053,3.7615e-14,0.96667
0.15531,0.018402,0.15531,3.7954e-14,0.96448
0.16005,0.019586,0.16005,3.8309e-14,0.96223
0.16474,0.0208,0.16474,3.8683e-14,0.95993
0.1694,0.022042,0.1694,3.9077e-14,0.95758
0.17402,0.023311,0.17402,3.9492e-14,0.95517
0.17861,0.024609,0.17861,3.9931e-14,0.95271
0.18317,0.025933,0.18317,4.0394e-14,0.9502
0.18769,0.027284,0.18769,4.0884e-14,0.94764
0.19217,0.028662,0.19217,4.1404e-14,0.94502
0.19217,0.028662,0.19217,4.1404e-14,0.94502
0.19708,0.03021,0.19708,4.2015e-14,0.94208
0.20194,0.031782,0.20194,4.2667e-14,0.93909
0.20674,0.03338,0.20674,4.3366e-14,0.93605
0.21149,0.035001,0.21149,4.4117e-14,0.93296
0.21619,0.036646,0.21619,4.4928e-14,0.92982
0.22084,0.038313,0.22084,4.5807e-14,0.92664
0.22545,0.040002,0.22545,4.6764e-14,0.9234
0.23001,0.041713,0.23001,4.7813e-14,0.92012
0.23453,0.043445,0.23453,4.8976e-14,0.91679
0.239,0.045198,0.239,5.0285e-14,0.91341
0.24344,0.04697,0.24344,5.1751e-14,0.90999
0.24784,0.048762,0.24784,5.3411e-14,0.90652
0.25219,0.050573,0.25219,5.531e-14,0.903
0.25651,0.052402,0.25651,5.7514e-14,0.89944
0.25651,0.052402,0.25651,5.7514e-14,0.89944
0.26122,0.054436,0.26122,6.04e-14,0.89547
0.26588,0.056486,0.26588,6.3934e-14,0.89145
0.27048,0.058553,0.27048,6.8393e-14,0.88738
0.27503,0.060634,0.27503,7.5277e-14,0.88327
0.27953,0.062731,0.27953,8.4913e-14,0.87911
0.28399,0.064841,0.28399,9.947e-14,0.87491
0.28839,0.066965,0.28839,1.2366e-13,0.87067
0.29275,0.069102,0.29275,1.7481e-13,0.86637
0.29707,0.071252,0.29707,3.1534e-13,0.86204
0.30134,0.073413,0.30134,7.5883e-13,0.85765
0.30557,0.075587,0.30557,2.3547e-12,0.85323
0.30976,0.077771,0.30976,8.3766e-12,0.84875
0.31391,0.079965,0.31391,3.074e-11,0.84423
0.31801,0.08217,0.31801,1.101e-10,0.83967
0.31801,0.08217,0.31801,1.101e-10,0.83967
0.31981,0.083147,0.31981,9.9101e-11,0.83764
0.3216,0.084124,0.3216,9.0079e-11,0.8356
0.32339,0.085103,0.32339,8.2543e-11,0.83355
0.32516,0.086083,0.32516,7.6155e-11,0.8315
0.32693,0.087064,0.32693,7.067e-11,0.82944
0.32869,0.088046,0.32869,6.5919e-11,0.82737
0.33044,0.089029,0.33044,6.197e-11,0.82529
0.33218,0.090013,0.33218,6.1669e-11,0.82321
0.33391,0.090997,0.33391,9.5299e-11,0.82112
0.33563,0.091983,0.33563,4.0284e-10,0.81902
0.33735,0.092969,0.33735,2.5177e-09,0.81691
0.33906,0.093956,0.33906,1.4667e-08,0.8148
0.34076,0.094943,0.34076,7.5015e-08,0.81268
0.34245,0.095931,0.34245,3.4012e-07,0.81055
0.34245,0.095931,0.34245,3.4012e-07,0.81055
0.34516,0.097522,0.34516,3.1729e-07,0.8071
0.34784,0.099114,0.34784,2.9724e-07,0.80364
0.3505,0.10071,0.3505,2.7951e-07,0.80016
0.35315,0.1023,0.35315,2.6371e-07,0.79666
0.35577,0.10389,0.35577,2.4954e-07,0.79314
0.35837,0.10549,0.35837,2.3676e-07,0.7896
0.36095,0.10708,0.36095,2.2518e-07,0.78605
0.36351,0.10867,0.36351,2.1463e-07,0.78247
0.36605,0.11026,0.36605,2.0499e-07,0.77888
0.36857,0.11185,0.36857,1.9623e-07,0.77526
0.37108,0.11344,0.37108,1.8872e-07,0.77163
0.37356,0.11503,0.37356,1.8499e-07,0.76797
0.37602,0.11662,0.37602,1.9711e-07,0.7643
0.37847,0.11821,0.37847,2.7531e-07,0.76061
0.37847,0.11821,0.37847,2.7531e-07,0.76061
0.38215,0.12062,0.38215,2.6036e-07,0.75495
0.38579,0.12303,0.38579,2.4686e-07,0.74925
0.38938,0.12543,0.38938,2.3459e-07,0.74351
0.39293,0.12782,0.39293,2.2341e-07,0.73772
0.39643,0.1302,0.39643,2.1315e-07,0.73189
0.39988,0.13257,0.39988,2.0372e-07,0.72602
0.40329,0.13494,0.40329,1.95e-07,0.72011
0.40666,0.13729,0.40666,1.8692e-07,0.71415
0.40998,0.13963,0.40998,1.794e-07,0.70814
0.41326,0.14197,0.41326,1.7239e-07,0.70209
0.41649,0.14428,0.41649,1.6582e-07,0.696
0.41968,0.14659,0.41968,1.5967e-07,0.68985
0.42283,0.14888,0.42283,1.5395e-07,0.68366
0.42593,0.15116,0.42593,1.4885e-07,0.67743
0.42593,0.15116,0.42593,1.4885e-07,0.67743
0.42762,0.1524,0.42762,1.4595e-07,0.67398
0.42929,0.15364,0.42929,1.4313e-07,0.67052
0.43095,0.15488,0.43095,1.4039e-07,0.66705
0.43259,0.1561,0.43259,1.3772e-07,0.66357
0.43422,0.15732,0.43422,1.3512e-07,0.66007
0.43583,0.15854,0.43583,1.3259e-07,0.65657
0.43743,0.15974,0.43743,1.3012e-07,0.65304
0.43901,0.16095,0.43901,1.277e-07,0.64951
0.44058,0.16214,0.44058,1.2533e-07,0.64596
0.44214,0.16333,0.44214,1.2305e-07,0.6424
0.44368,0.16451,0.44368,1.2472e-07,0.63883
0.4452,0.16568,0.4452,1.4795e-07,0.63525
0.44671,0.16685,0.44671,2.7733e-07,0.63165
0.44821,0.16801,0.44821,8.2438e-07,0.62803
0.44821,0.16801,0.44821,8.2438e-07,0.62803
0.44897,0.1686,0.44897,7.7627e-07,0.62618
0.44973,0.16919,0.44973,7.3387e-07,0.62432
0.45048,0.16978,0.45048,6.9627e-07,0.62246
0.45123,0.17036,0.45123,6.6267e-07,0.62059
0.45198,0.17095,0.45198,6.3243e-07,0.61872
0.45272,0.17153,0.45272,6.0505e-07,0.61685
0.45346,0.1721,0.45346,5.8015e-07,0.61498
0.45419,0.17268,0.45419,5.5739e-07,0.6131
0.45492,0.17325,0.45492,5.3651e-07,0.61122
0.45564,0.17383,0.45564,5.174e-07,0.60933
0.45636,0.1744,0.45636,5.0059e-07,0.60744
0.45708,0.17496,0.45708,4.8982e-07,0.60555
0.45779,0.17553,0.45779,5.0325e-07,0.60366
0.4585,0.17609,0.4585,6.1657e-07,0.60176
0.4585,0.17609,0.4585,6.1657e-07,0.60176
0.45985,0.17716,0.45985,5.8096e-07,0.5981
0.46119,0.17823,0.46119,5.4944e-07,0.59444
0.46251,0.17928,0.46251,5.2128e-07,0.59076
0.46381,0.18033,0.46381,4.9594e-07,0.58707
0.4651,0.18136,0.4651,4.7305e-07,0.58336
0.46637,0.18239,0.46637,4.5219e-07,0.57965
0.46763,0.18341,0.46763,4.3307e-07,0.57592
0.46887,0.18442,0.46887,4.1545e-07,0.57218
0.4701,0.18541,0.4701,3.9911e-07,0.56843
0.47131,0.1864,0.47131,3.8396e-07,0.56467
0.47251,0.18737,0.47251,3.702e-07,0.56089
0.47369,0.18834,0.47369,3.5963e-07,0.55711
0.47485,0.18929,0.47485,3.6137e-07,0.5533
0.476,0.19024,0.476,4.1315e-07,0.54949
0.476,0.19024,0.476,4.1315e-07,0.54949
0.47655,0.19069,0.47655,4.0597e-07,0.54763
0.4771,0.19115,0.4771,3.9886e-07,0.54576
0.47764,0.1916,0.47764,3.9182e-07,0.5439
0.47818,0.19204,0.47818,3.8982e-07,0.54203
0.47872,0.19249,0.47872,3.8925e-07,0.54015
0.47925,0.19293,0.47925,3.9035e-07,0.53828
0.47978,0.19337,0.47978,3.9395e-07,0.5364
0.48031,0.19381,0.48031,4.0401e-07,0.53452
0.48083,0.19424,0.48083,4.2564e-07,0.53264
0.48135,0.19467,0.48135,4.6651e-07,0.53075
0.48186,0.1951,0.48186,5.5172e-07,0.52886
0.48237,0.19552,0.48237,7.6801e-07,0.52697
0.48287,0.19594,0.48287,1.3847e-06,0.52508
0.48337,0.19636,0.48337,3.1273e-06,0.52318


==> data_NF_case4_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,3.2953e-08,0.001,7.772e-11,1
0.0010505,3.6365e-08,0.0010505,7.772e-11,1
0.001101,3.9946e-08,0.001101,7.772e-11,1
0.0011515,4.3695e-08,0.0011515,7.772e-11,1
0.001202,4.7613e-08,0.001202,7.772e-11,1
0.0012525,5.1698e-08,0.0012525,7.772e-11,1
0.001303,5.5951e-08,0.001303,7.772e-11,1
0.0013536,6.0373e-08,0.0013536,7.772e-11,1
0.0014041,6.4962e-08,0.0014041,7.772e-11,1
0.0014546,6.972e-08,0.0014546,7.772e-11,1
0.0015051,7.4646e-08,0.0015051,7.772e-11,1
0.0015556,7.974e-08,0.0015556,7.772e-11,1
0.0016061,8.5002e-08,0.0016061,7.772e-11,1
0.0016566,9.0432e-08,0.0016566,7.772e-11,1
0.0017071,9.6031e-08,0.0017071,7.772e-11,1
0.0017071,9.6031e-08,0.0017071,7.772e-11,1
0.0017576,1.018e-07,0.0017576,7.772e-11,1
0.0018081,1.0773e-07,0.0018081,7.772e-11,1
0.0018586,1.1383e-07,0.0018586,7.772e-11,1
0.0019091,1.2011e-07,0.0019091,7.772e-11,1
0.0019596,1.2654e-07,0.0019596,7.772e-11,1
0.0020101,1.3315e-07,0.0020101,7.772e-11,1
0.0020607,1.3993e-07,0.0020607,7.772e-11,1
0.0021112,1.4687e-07,0.0021112,7.772e-11,1
0.0021617,1.5398e-07,0.0021617,7.772e-11,1
0.0022122,1.6126e-07,0.0022122,7.772e-11,1
0.0022627,1.6871e-07,0.0022627,7.772e-11,1
0.0023132,1.7632e-07,0.0023132,7.772e-11,1
0.0023637,1.8411e-07,0.0023637,7.772e-11,1
0.0024142,1.9206e-07,0.0024142,7.772e-11,1
0.0024142,1.9206e-07,0.0024142,7.772e-11,1
0.0024647,2.0018e-07,0.0024647,7.772e-11,1
0.0025152,2.0847e-07,0.0025152,7.772e-11,1
0.0025657,2.1693e-07,0.0025657,7.772e-11,1
0.0026162,2.2555e-07,0.0026162,7.772e-11,1
0.0026667,2.3434e-07,0.0026667,7.772e-11,1
0.0027172,2.433e-07,0.0027172,7.772e-11,1
0.0027678,2.5243e-07,0.0027678,7.772e-11,1
0.0028183,2.6173e-07,0.0028183,7.772e-11,1
0.0028688,2.712e-07,0.0028688,7.772e-11,1
0.0029193,2.8083e-07,0.0029193,7.772e-11,1
0.0029698,2.9063e-07,0.0029698,7.772e-11,1
0.0030203,3.006e-07,0.0030203,7.772e-11,1
0.0030708,3.1074e-07,0.0030708,7.772e-11,1
0.0031213,3.2104e-07,0.0031213,7.772e-11,1
0.0031213,3.2104e-07,0.0031213,7.772e-11,1
0.0031718,3.3152e-07,0.0031718,7.772e-11,1
0.0032223,3.4216e-07,0.0032223,7.772e-11,1
0.0032728,3.5297e-07,0.0032728,7.772e-11,1
0.0033233,3.6395e-07,0.0033233,7.772e-11,1
0.0033738,3.7509e-07,0.0033738,7.772e-11,1
0.0034243,3.8641e-07,0.0034243,7.772e-11,1
0.0034749,3.9789e-07,0.0034749,7.772e-11,1
0.0035254,4.0954e-07,0.0035254,7.772e-11,1
0.0035759,4.2136e-07,0.0035759,7.772e-11,1
0.0036264,4.3335e-07,0.0036264,7.772e-11,1
0.0036769,4.455e-07,0.0036769,7.772e-11,1
0.0037274,4.5782e-07,0.0037274,7.772e-11,1
0.0037779,4.7031e-07,0.0037779,7.772e-11,1
0.0038284,4.8297e-07,0.0038284,7.772e-11,1
0.0038284,4.8297e-07,0.0038284,7.772e-11,1
0.0038789,4.958e-07,0.0038789,7.772e-11,1
0.0039294,5.088e-07,0.0039294,7.772e-11,1
0.0039799,5.2196e-07,0.0039799,7.772e-11,1
0.0040304,5.3529e-07,0.0040304,7.772e-11,1
0.0040809,5.4879e-07,0.0040809,7.772e-11,1
0.0041314,5.6246e-07,0.0041314,7.772e-11,1
0.0041819,5.763e-07,0.0041819,7.772e-11,1
0.0042324,5.903e-07,0.0042324,7.772e-11,1
0.004283,6.0447e-07,0.004283,7.772e-11,1
0.0043335,6.1881e-07,0.0043335,7.772e-11,1
0.004384,6.3332e-07,0.004384,7.772e-11,1
0.0044345,6.48e-07,0.0044345,7.7719e-11,1
0.004485,6.6284e-07,0.004485,7.7719e-11,1
0.0045355,6.7786e-07,0.0045355,7.7719e-11,1
0.0045355,6.7786e-07,0.0045355,7.7719e-11,1
0.004586,6.9304e-07,0.004586,7.7719e-11,1
0.0046365,7.0839e-07,0.0046365,7.7719e-11,1
0.004687,7.239e-07,0.004687,7.7719e-11,1
0.0047375,7.3959e-07,0.0047375,7.7719e-11,1
0.004788,7.5544e-07,0.004788,7.7719e-11,1
0.0048385,7.7146e-07,0.0048385,7.7719e-11,1
0.004889,7.8765e-07,0.004889,7.7719e-11,1
0.0049395,8.0401e-07,0.0049395,7.7719e-11,1
0.00499,8.2054e-07,0.00499,7.7719e-11,1
0.0050405,8.3723e-07,0.0050405,7.7719e-11,1
0.005091,8.5409e-07,0.005091,7.7719e-11,1
0.0051415,8.7112e-07,0.0051415,7.7719e-11,1
0.0051921,8.8832e-07,0.0051921,7.7719e-11,1
0.0052426,9.0568e-07,0.0052426,7.7719e-11,1
0.0052426,9.0568e-07,0.0052426,7.7719e-11,1
0.0052931,9.2322e-07,0.0052931,7.7719e-11,1
0.0053436,9.4092e-07,0.0053436,7.7719e-11,1
0.0053941,9.5879e-07,0.0053941,7.7719e-11,1
0.0054446,9.7683e-07,0.0054446,7.7719e-11,1
0.0054951,9.9504e-07,0.0054951,7.7719e-11,1
0.0055456,1.0134e-06,0.0055456,7.7719e-11,1
0.0055961,1.032e-06,0.0055961,7.7719e-11,1
0.0056466,1.0507e-06,0.0056466,7.7719e-11,1
0.0056971,1.0695e-06,0.0056971,7.7719e-11,1
0.0057476,1.0886e-06,0.0057476,7.7719e-11,1
0.0057981,1.1078e-06,0.0057981,7.7719e-11,1
0.0058486,1.1272e-06,0.0058486,7.7719e-11,1
0.0058991,1.1467e-06,0.0058991,7.7719e-11,1
0.0059496,1.1665e-06,0.0059496,7.7719e-11,1
0.0059496,1.1665e-06,0.0059496,7.7719e-11,1
0.0060001,1.1863e-06,0.0060001,7.7719e-11,1
0.0060506,1.2064e-06,0.0060506,7.7719e-11,1
0.0061011,1.2266e-06,0.0061011,7.7719e-11,1
0.0061516,1.247e-06,0.0061516,7.7719e-11,1
0.0062022,1.2676e-06,0.0062022,7.7719e-11,1
0.0062527,1.2883e-06,0.0062527,7.7719e-11,1
0.0063032,1.3092e-06,0.0063032,7.7718e-11,1
0.0063537,1.3303e-06,0.0063537,7.7718e-11,1
0.0064042,1.3515e-06,0.0064042,7.7718e-11,1
0.0064547,1.3729e-06,0.0064547,7.7718e-11,1
0.0065052,1.3945e-06,0.0065052,7.7718e-11,1
0.0065557,1.4162e-06,0.0065557,7.7718e-11,1
0.0066062,1.4381e-06,0.0066062,7.7718e-11,1
0.0066567,1.4602e-06,0.0066567,7.7718e-11,1
0.0066567,1.4602e-06,0.0066567,7.7718e-11,1
0.0067072,1.4824e-06,0.0067072,7.7718e-11,1
0.0067577,1.5048e-06,0.0067577,7.7718e-11,1
0.0068082,1.5274e-06,0.0068082,7.7718e-11,1
0.0068587,1.5502e-06,0.0068587,7.7718e-11,1
0.0069092,1.5731e-06,0.0069092,7.7718e-11,1
0.0069597,1.5961e-06,0.0069597,7.7718e-11,1
0.0070102,1.6194e-06,0.0070102,7.7718e-11,1
0.0070607,1.6428e-06,0.0070607,7.7718e-11,1
0.0071112,1.6664e-06,0.0071112,7.7718e-11,1
0.0071617,1.6902e-06,0.0071617,7.7718e-11,1
0.0072122,1.7141e-06,0.0072122,7.7718e-11,1
0.0072627,1.7382e-06,0.0072627,7.7718e-11,1
0.0073132,1.7624e-06,0.0073132,7.7718e-11,1
0.0073637,1.7868e-06,0.0073637,7.7718e-11,1
0.0073637,1.7868e-06,0.0073637,7.7718e-11,1
0.0074142,1.8114e-06,0.0074142,7.7718e-11,1
0.0074647,1.8362e-06,0.0074647,7.7718e-11,1
0.0075152,1.8611e-06,0.0075152,7.7718e-11,1
0.0075658,1.8862e-06,0.0075658,7.7718e-11,1
0.0076163,1.9115e-06,0.0076163,7.7718e-11,1
0.0076668,1.9369e-06,0.0076668,7.7718e-11,1
0.0077173,1.9625e-06,0.0077173,7.7717e-11,1
0.0077678,1.9883e-06,0.0077678,7.7717e-11,1
0.0078183,2.0142e-06,0.0078183,7.7717e-11,1
0.0078688,2.0403e-06,0.0078688,7.7717e-11,1
0.0079193,2.0666e-06,0.0079193,7.7717e-11,1
0.0079698,2.0931e-06,0.0079698,7.7717e-11,1
0.0080203,2.1197e-06,0.0080203,7.7717e-11,1
0.0080708,2.1465e-06,0.0080708,7.7717e-11,1
0.0080708,2.1465e-06,0.0080708,7.7717e-11,1
0.0081213,2.1734e-06,0.0081213,7.7717e-11,1
0.0081718,2.2005e-06,0.0081718,7.7717e-11,1
0.0082223,2.2278e-06,0.0082223,7.7717e-11,1
0.0082728,2.2553e-06,0.0082728,7.7717e-11,1
0.0083233,2.2829e-06,0.0083233,7.7717e-11,1
0.0083738,2.3107e-06,0.0083738,7.7717e-11,1
0.0084243,2.3386e-06,0.0084243,7.7717e-11,1
0.0084748,2.3667e-06,0.0084748,7.7717e-11,1
0.0085253,2.395e-06,0.0085253,7.7717e-11,1
0.0085758,2.4235e-06,0.0085758,7.7717e-11,1.0001
0.0086263,2.4521e-06,0.0086263,7.7717e-11,1.0001
0.0086768,2.4809e-06,0.0086768,7.7717e-11,1.0001
0.0087273,2.5099e-06,0.0087273,7.7717e-11,1.0001
0.0087778,2.539e-06,0.0087778,7.7717e-11,1.0001
0.0087778,2.539e-06,0.0087778,7.7717e-11,1.0001
0.0088283,2.5683e-06,0.0088283,7.7717e-11,1.0001
0.0088788,2.5978e-06,0.0088788,7.7717e-11,1.0001
0.0089293,2.6274e-06,0.0089293,7.7716e-11,1.0001
0.0089798,2.6572e-06,0.0089798,7.7716e-11,1.0001
0.0090303,2.6872e-06,0.0090303,7.7716e-11,1.0001
0.0090808,2.7173e-06,0.0090808,7.7716e-11,1.0001
0.0091313,2.7476e-06,0.0091313,7.7716e-11,1.0001
0.0091818,2.7781e-06,0.0091818,7.7716e-11,1.0001
0.0092323,2.8087e-06,0.0092323,7.7716e-11,1.0001
0.0092828,2.8396e-06,0.0092828,7.7716e-11,1.0001
0.0093333,2.8705e-06,0.0093333,7.7716e-11,1.0001
0.0093838,2.9017e-06,0.0093838,7.7716e-11,1.0001
0.0094343,2.933e-06,0.0094343,7.7716e-11,1.0001
0.0094848,2.9645e-06,0.0094848,7.7716e-11,1.0001
0.0094848,2.9645e-06,0.0094848,7.7716e-11,1.0001
0.0095353,2.9961e-06,0.0095353,7.7716e-11,1.0001
0.0095858,3.028e-06,0.0095858,7.7716e-11,1.0001
0.0096363,3.0599e-06,0.0096363,7.7716e-11,1.0001
0.0096868,3.0921e-06,0.0096868,7.7716e-11,1.0001
0.0097373,3.1244e-06,0.0097373,7.7716e-11,1.0001
0.0097878,3.1569e-06,0.0097878,7.7716e-11,1.0001
0.0098383,3.1896e-06,0.0098383,7.7716e-11,1.0001
0.0098888,3.2224e-06,0.0098888,7.7716e-11,1.0001
0.0099393,3.2554e-06,0.0099393,7.7716e-11,1.0001
0.0099898,3.2886e-06,0.0099898,7.7715e-11,1.0001
0.01004,3.3219e-06,0.01004,7.7715e-11,1.0001
0.010091,3.3554e-06,0.010091,7.7715e-11,1.0001
0.010141,3.3891e-06,0.010141,7.7715e-11,1.0001
0.010192,3.4229e-06,0.010192,7.7715e-11,1.0001
0.010192,3.4229e-06,0.010192,7.7715e-11,1.0001
0.010242,3.4569e-06,0.010242,7.7715e-11,1.0001
0.010293,3.4911e-06,0.010293,7.7715e-11,1.0001
0.010343,3.5254e-06,0.010343,7.7715e-11,1.0001
0.010394,3.5599e-06,0.010394,7.7715e-11,1.0001
0.010444,3.5946e-06,0.010444,7.7715e-11,1.0001
0.010495,3.6295e-06,0.010495,7.7715e-11,1.0001
0.010545,3.6645e-06,0.010545,7.7715e-11,1.0001
0.010596,3.6996e-06,0.010596,7.7715e-11,1.0001
0.010646,3.735e-06,0.010646,7.7715e-11,1.0001
0.010697,3.7705e-06,0.010697,7.7715e-11,1.0001
0.010747,3.8062e-06,0.010747,7.7715e-11,1.0001
0.010798,3.842e-06,0.010798,7.7715e-11,1.0001
0.010848,3.8781e-06,0.010848,7.7715e-11,1.0001
0.010899,3.9143e-06,0.010899,7.7715e-11,1.0001
0.010899,3.9143e-06,0.010899,7.7715e-11,1.0001
0.010949,3.9506e-06,0.010949,7.7714e-11,1.0001
0.011,3.9871e-06,0.011,7.7714e-11,1.0001
0.01105,4.0238e-06,0.01105,7.7714e-11,1.0001
0.011101,4.0607e-06,0.011101,7.7714e-11,1.0001
0.011151,4.0977e-06,0.011151,7.7714e-11,1.0001
0.011202,4.1349e-06,0.011202,7.7714e-11,1.0001
0.011252,4.1723e-06,0.011252,7.7714e-11,1.0001
0.011303,4.2098e-06,0.011303,7.7714e-11,1.0001
0.011353,4.2475e-06,0.011353,7.7714e-11,1.0001
0.011404,4.2854e-06,0.011404,7.7714e-11,1.0001
0.011454,4.3234e-06,0.011454,7.7714e-11,1.0001
0.011505,4.3616e-06,0.011505,7.7714e-11,1.0001
0.011555,4.4e-06,0.011555,7.7714e-11,1.0001
0.011606,4.4385e-06,0.011606,7.7714e-11,1.0001
0.011606,4.4385e-06,0.011606,7.7714e-11,1.0001
0.012111,4.8332e-06,0.012111,7.7713e-11,1.0001
0.012616,5.2446e-06,0.012616,7.7712e-11,1.0001
0.013121,5.6728e-06,0.013121,7.7712e-11,1.0001
0.013625,6.1178e-06,0.013625,7.7711e-11,1.0001
0.01413,6.5796e-06,0.01413,7.771e-11,1.0001
0.014635,7.0581e-06,0.014635,7.771e-11,1.0001
0.01514,7.5534e-06,0.01514,7.7709e-11,1.0002
0.015645,8.0655e-06,0.015645,7.7708e-11,1.0002
0.01615,8.5943e-06,0.01615,7.7707e-11,1.0002
0.016654,9.1399e-06,0.016654,7.7707e-11,1.0002
0.017159,9.7023e-06,0.017159,7.7706e-11,1.0002
0.017664,1.0281e-05,0.017664,7.7705e-11,1.0002
0.018168,1.0877e-05,0.018168,7.7704e-11,1.0002
0.018673,1.149e-05,0.018673,7.7703e-11,1.0002
0.018673,1.149e-05,0.018673,7.7703e-11,1.0002
0.019178,1.2119e-05,0.019178,7.7702e-11,1.0003
0.019682,1.2766e-05,0.019682,7.7701e-11,1.0003
0.020187,1.3429e-05,0.020187,7.77e-11,1.0003
0.020692,1.4109e-05,0.020692,7.7699e-11,1.0003
0.021196,1.4805e-05,0.021196,7.7698e-11,1.0003
0.021701,1.5519e-05,0.021701,7.7697e-11,1.0003
0.022206,1.6249e-05,0.022206,7.7696e-11,1.0003
0.02271,1.6996e-05,0.02271,7.7694e-11,1.0004
0.023215,1.7759e-05,0.023215,7.7693e-11,1.0004
0.023719,1.8539e-05,0.023719,7.7692e-11,1.0004
0.024223,1.9336e-05,0.024223,7.7691e-11,1.0004
0.024728,2.0149e-05,0.024728,7.769e-11,1.0004
0.025232,2.098e-05,0.025232,7.7688e-11,1.0004
0.025736,2.1827e-05,0.025736,7.7687e-11,1.0005
0.025736,2.1827e-05,0.025736,7.7687e-11,1.0005
0.026241,2.2691e-05,0.026241,7.7686e-11,1.0005
0.026745,2.3572e-05,0.026745,7.7684e-11,1.0005
0.02725,2.4469e-05,0.02725,7.7683e-11,1.0005
0.027754,2.5384e-05,0.027754,7.7682e-11,1.0005
0.028259,2.6315e-05,0.028259,7.768e-11,1.0006
0.028763,2.7262e-05,0.028763,7.7679e-11,1.0006
0.029267,2.8227e-05,0.029267,7.7677e-11,1.0006
0.029771,2.9207e-05,0.029771,7.7676e-11,1.0006
0.030275,3.0205e-05,0.030275,7.7674e-11,1.0006
0.03078,3.1219e-05,0.03078,7.7672e-11,1.0007
0.031284,3.225e-05,0.031284,7.7671e-11,1.0007
0.031787,3.3297e-05,0.031787,7.7669e-11,1.0007
0.032291,3.4361e-05,0.032291,7.7668e-11,1.0007
0.032795,3.5442e-05,0.032795,7.7666e-11,1.0007
0.032795,3.5442e-05,0.032795,7.7666e-11,1.0007
0.033299,3.654e-05,0.033299,7.7664e-11,1.0008
0.033804,3.7655e-05,0.033804,7.7662e-11,1.0008
0.034308,3.8787e-05,0.034308,7.7661e-11,1.0008
0.034812,3.9935e-05,0.034812,7.7659e-11,1.0008
0.035316,4.11e-05,0.035316,7.7657e-11,1.0009
0.03582,4.2281e-05,0.03582,7.7655e-11,1.0009
0.036324,4.3479e-05,0.036324,7.7653e-11,1.0009
0.036827,4.4693e-05,0.036827,7.7651e-11,1.0009
0.037331,4.5924e-05,0.037331,7.7649e-11,1.001
0.037835,4.7172e-05,0.037835,7.7648e-11,1.001
0.038338,4.8436e-05,0.038338,7.7646e-11,1.001
0.038842,4.9716e-05,0.038842,7.7644e-11,1.001
0.039345,5.1014e-05,0.039345,7.7641e-11,1.0011
0.039848,5.2327e-05,0.039848,7.7639e-11,1.0011
0.039848,5.2327e-05,0.039848,7.7639e-11,1.0011
0.040352,5.3659e-05,0.040352,7.7637e-11,1.0011
0.040856,5.5007e-05,0.040856,7.7635e-11,1.0012
0.04136,5.6372e-05,0.04136,7.7633e-11,1.0012
0.041864,5.7754e-05,0.041864,7.7631e-11,1.0012
0.042367,5.9152e-05,0.042367,7.7629e-11,1.0012
0.042871,6.0566e-05,0.042871,7.7626e-11,1.0013
0.043374,6.1997e-05,0.043374,7.7624e-11,1.0013
0.043878,6.3444e-05,0.043878,7.7622e-11,1.0013
0.044381,6.4908e-05,0.044381,7.7619e-11,1.0014
0.044884,6.6388e-05,0.044884,7.7617e-11,1.0014
0.045387,6.7884e-05,0.045387,7.7615e-11,1.0014
0.04589,6.9397e-05,0.04589,7.7612e-11,1.0015
0.046393,7.0926e-05,0.046393,7.761e-11,1.0015
0.046895,7.2472e-05,0.046895,7.7607e-11,1.0015
0.046895,7.2472e-05,0.046895,7.7607e-11,1.0015
0.047399,7.4036e-05,0.047399,7.7605e-11,1.0016
0.047902,7.5618e-05,0.047902,7.7602e-11,1.0016
0.048406,7.7215e-05,0.048406,7.76e-11,1.0016
0.048909,7.8829e-05,0.048909,7.7597e-11,1.0017
0.049412,8.0459e-05,0.049412,7.7595e-11,1.0017
0.049915,8.2106e-05,0.049915,7.7592e-11,1.0017
0.050418,8.3768e-05,0.050418,7.7589e-11,1.0018
0.050921,8.5447e-05,0.050921,7.7586e-11,1.0018
0.051423,8.7143e-05,0.051423,7.7584e-11,1.0018
0.051926,8.8855e-05,0.051926,7.7581e-11,1.0019
0.052428,9.0583e-05,0.052428,7.7578e-11,1.0019
0.052931,9.2327e-05,0.052931,7.7575e-11,1.0019
0.053433,9.4087e-05,0.053433,7.7572e-11,1.002
0.053935,9.5864e-05,0.053935,7.757e-11,1.002
0.053935,9.5864e-05,0.053935,7.757e-11,1.002
0.054438,9.7661e-05,0.054438,7.7567e-11,1.0021
0.054941,9.9474e-05,0.054941,7.7564e-11,1.0021
0.055444,0.0001013,0.055444,7.7561e-11,1.0021
0.055947,0.00010315,0.055947,7.7558e-11,1.0022
0.056449,0.00010501,0.056449,7.7555e-11,1.0022
0.056951,0.00010689,0.056951,7.7552e-11,1.0023
0.057454,0.00010878,0.057454,7.7548e-11,1.0023
0.057956,0.00011069,0.057956,7.7545e-11,1.0023
0.058458,0.00011262,0.058458,7.7542e-11,1.0024
0.05896,0.00011456,0.05896,7.7539e-11,1.0024
0.059462,0.00011652,0.059462,7.7536e-11,1.0025
0.059964,0.00011849,0.059964,7.7532e-11,1.0025
0.060465,0.00012048,0.060465,7.7529e-11,1.0025
0.060967,0.00012249,0.060967,7.7526e-11,1.0026
0.060967,0.00012249,0.060967,7.7526e-11,1.0026
0.061469,0.00012452,0.061469,7.7522e-11,1.0026
0.061971,0.00012656,0.061971,7.7519e-11,1.0027
0.062474,0.00012862,0.062474,7.7516e-11,1.0027
0.062976,0.0001307,0.062976,7.7512e-11,1.0028
0.063478,0.00013279,0.063478,7.7509e-11,1.0028
0.063979,0.0001349,0.063979,7.7505e-11,1.0028
0.064481,0.00013702,0.064481,7.7502e-11,1.0029
0.064983,0.00013916,0.064983,7.7498e-11,1.0029
0.065484,0.00014132,0.065484,7.7494e-11,1.003
0.065985,0.00014349,0.065985,7.7491e-11,1.003
0.066486,0.00014568,0.066486,7.7487e-11,1.0031
0.066987,0.00014788,0.066987,7.7483e-11,1.0031
0.067488,0.0001501,0.067488,7.748e-11,1.0032
0.067989,0.00015234,0.067989,7.7476e-11,1.0032
0.067989,0.00015234,0.067989,7.7476e-11,1.0032
0.068491,0.00015459,0.068491,7.7472e-11,1.0033
0.068993,0.00015687,0.068993,7.7468e-11,1.0033
0.069494,0.00015916,0.069494,7.7464e-11,1.0034
0.069996,0.00016146,0.069996,7.746e-11,1.0034
0.070497,0.00016378,0.070497,7.7456e-11,1.0034
0.070998,0.00016612,0.070998,7.7452e-11,1.0035
0.071499,0.00016847,0.071499,7.7448e-11,1.0035
0.072,0.00017084,0.072,7.7444e-11,1.0036
0.0725,0.00017323,0.0725,7.744e-11,1.0036
0.073001,0.00017563,0.073001,7.7436e-11,1.0037
0.073501,0.00017804,0.073501,7.7432e-11,1.0037
0.074001,0.00018047,0.074001,7.7428e-11,1.0038
0.074502,0.00018292,0.074502,7.7424e-11,1.0038
0.075001,0.00018539,0.075001,7.7419e-11,1.0039
0.075001,0.00018539,0.075001,7.7419e-11,1.0039
0.075503,0.00018787,0.075503,7.7415e-11,1.004
0.076004,0.00019037,0.076004,7.7411e-11,1.004
0.076505,0.00019289,0.076505,7.7406e-11,1.0041
0.077005,0.00019542,0.077005,7.7402e-11,1.0041
0.077506,0.00019797,0.077506,7.7397e-11,1.0042
0.078006,0.00020054,0.078006,7.7393e-11,1.0042
0.078506,0.00020312,0.078506,7.7388e-11,1.0043
0.079006,0.00020571,0.079006,7.7384e-11,1.0043
0.079506,0.00020833,0.079506,7.7379e-11,1.0044
0.080006,0.00021095,0.080006,7.7375e-11,1.0044
0.080506,0.0002136,0.080506,7.737e-11,1.0045
0.081005,0.00021626,0.081005,7.7365e-11,1.0045
0.081504,0.00021893,0.081504,7.7361e-11,1.0046
0.082003,0.00022162,0.082003,7.7356e-11,1.0047
0.082003,0.00022162,0.082003,7.7356e-11,1.0047
0.082504,0.00022433,0.082504,7.7351e-11,1.0047
0.083004,0.00022706,0.083004,7.7346e-11,1.0048
0.083504,0.00022981,0.083504,7.7341e-11,1.0048
0.084004,0.00023257,0.084004,7.7336e-11,1.0049
0.084504,0.00023534,0.084504,7.7331e-11,1.005
0.085003,0.00023813,0.085003,7.7326e-11,1.005
0.085503,0.00024094,0.085503,7.7321e-11,1.0051
0.086002,0.00024376,0.086002,7.7316e-11,1.0051
0.086501,0.0002466,0.086501,7.7311e-11,1.0052
0.087,0.00024945,0.087,7.7306e-11,1.0052
0.087499,0.00025232,0.087499,7.7301e-11,1.0053
0.087997,0.0002552,0.087997,7.7296e-11,1.0054
0.088495,0.0002581,0.088495,7.729e-11,1.0054
0.088994,0.00026102,0.088994,7.7285e-11,1.0055
0.088994,0.00026102,0.088994,7.7285e-11,1.0055
0.089493,0.00026396,0.089493,7.728e-11,1.0056
0.089993,0.00026691,0.089993,7.7274e-11,1.0056
0.090492,0.00026988,0.090492,7.7269e-11,1.0057
0.090991,0.00027287,0.090991,7.7264e-11,1.0057
0.09149,0.00027587,0.09149,7.7258e-11,1.0058
0.091989,0.00027889,0.091989,7.7253e-11,1.0059
0.092487,0.00028192,0.092487,7.7247e-11,1.0059
0.092985,0.00028496,0.092985,7.7241e-11,1.006
0.093484,0.00028803,0.093484,7.7236e-11,1.0061
0.093982,0.0002911,0.093982,7.723e-11,1.0061
0.094479,0.0002942,0.094479,7.7224e-11,1.0062
0.094977,0.0002973,0.094977,7.7219e-11,1.0062
0.095474,0.00030043,0.095474,7.7213e-11,1.0063
0.095971,0.00030356,0.095971,7.7207e-11,1.0064
0.095971,0.00030356,0.095971,7.7207e-11,1.0064
0.09647,0.00030673,0.09647,7.7201e-11,1.0064
0.096969,0.00030991,0.096969,7.7195e-11,1.0065
0.097467,0.0003131,0.097467,7.7189e-11,1.0066
0.097965,0.00031631,0.097965,7.7183e-11,1.0066
0.098463,0.00031954,0.098463,7.7177e-11,1.0067
0.098961,0.00032277,0.098961,7.7171e-11,1.0068
0.099459,0.00032603,0.099459,7.7165e-11,1.0069
0.099956,0.0003293,0.099956,7.7159e-11,1.0069
0.10045,0.00033258,0.10045,7.7152e-11,1.007
0.10095,0.00033588,0.10095,7.7146e-11,1.0071
0.10145,0.0003392,0.10145,7.714e-11,1.0071
0.10194,0.00034253,0.10194,7.7133e-11,1.0072
0.10244,0.00034587,0.10244,7.7127e-11,1.0073
0.10294,0.00034923,0.10294,7.7121e-11,1.0073
0.10294,0.00034923,0.10294,7.7121e-11,1.0073
0.10343,0.00035262,0.10343,7.7114e-11,1.0074
0.10393,0.00035602,0.10393,7.7108e-11,1.0075
0.10443,0.00035944,0.10443,7.7101e-11,1.0075
0.10493,0.00036287,0.10493,7.7095e-11,1.0076
0.10542,0.00036632,0.10542,7.7088e-11,1.0077
0.10592,0.00036978,0.10592,7.7081e-11,1.0078
0.10642,0.00037325,0.10642,7.7074e-11,1.0078
0.10691,0.00037674,0.10691,7.7068e-11,1.0079
0.10741,0.00038025,0.10741,7.7061e-11,1.008
0.10791,0.00038377,0.10791,7.7054e-11,1.0081
0.1084,0.00038731,0.1084,7.7047e-11,1.0081
0.1089,0.00039086,0.1089,7.704e-11,1.0082
0.10939,0.00039442,0.10939,7.7033e-11,1.0083
0.10989,0.000398,0.10989,7.7026e-11,1.0084
0.10989,0.000398,0.10989,7.7026e-11,1.0084
0.11038,0.00040161,0.11038,7.7019e-11,1.0084
0.11088,0.00040523,0.11088,7.7012e-11,1.0085
0.11138,0.00040887,0.11138,7.7005e-11,1.0086
0.11187,0.00041252,0.11187,7.6998e-11,1.0087
0.11237,0.00041619,0.11237,7.699e-11,1.0087
0.11287,0.00041987,0.11287,7.6983e-11,1.0088
0.11336,0.00042357,0.11336,7.6976e-11,1.0089
0.11386,0.00042728,0.11386,7.6968e-11,1.009
0.11435,0.000431,0.11435,7.6961e-11,1.009
0.11485,0.00043474,0.11485,7.6953e-11,1.0091
0.11534,0.0004385,0.11534,7.6946e-11,1.0092
0.11584,0.00044226,0.11584,7.6938e-11,1.0093
0.11633,0.00044605,0.11633,7.6931e-11,1.0094
0.11682,0.00044984,0.11682,7.6923e-11,1.0094
0.11682,0.00044984,0.11682,7.6923e-11,1.0094
0.12177,0.00048877,0.12177,7.6844e-11,1.0102
0.1267,0.00052912,0.1267,7.6761e-11,1.0111
0.1316,0.00057086,0.1316,7.6673e-11,1.012
0.13648,0.00061399,0.13648,7.6581e-11,1.0129
0.14133,0.00065847,0.14133,7.6484e-11,1.0138
0.14617,0.00070429,0.14617,7.6383e-11,1.0147
0.15098,0.00075143,0.15098,7.6277e-11,1.0157
0.15576,0.00079986,0.15576,7.6168e-11,1.0167
0.16053,0.00084958,0.16053,7.6054e-11,1.0177
0.16527,0.00090054,0.16527,7.5936e-11,1.0188
0.16999,0.00095275,0.16999,7.5815e-11,1.0199
0.17469,0.0010062,0.17469,7.569e-11,1.021
0.17937,0.0010608,0.17937,7.5561e-11,1.0221
0.18402,0.0011166,0.18402,7.5429e-11,1.0232
0.18402,0.0011166,0.18402,7.5429e-11,1.0232
0.18884,0.0011759,0.18884,7.5286e-11,1.0245
0.19363,0.0012364,0.19363,7.514e-11,1.0257
0.19839,0.0012979,0.19839,7.4992e-11,1.0269
0.20312,0.0013606,0.20312,7.4842e-11,1.0282
0.20782,0.0014243,0.20782,7.4691e-11,1.0295
0.21249,0.0014891,0.21249,7.4538e-11,1.0308
0.21713,0.001555,0.21713,7.4384e-11,1.0322
0.22175,0.0016218,0.22175,7.4229e-11,1.0335
0.22634,0.0016897,0.22634,7.4074e-11,1.0349
0.23089,0.0017585,0.23089,7.3919e-11,1.0363
0.23543,0.0018283,0.23543,7.3764e-11,1.0377
0.23993,0.001899,0.23993,7.3609e-11,1.0391
0.24441,0.0019707,0.24441,7.3455e-11,1.0406
0.24887,0.0020432,0.24887,7.3301e-11,1.042
0.24887,0.0020432,0.24887,7.3301e-11,1.042
0.25352,0.0021206,0.25352,7.3142e-11,1.0436
0.25815,0.0021988,0.25815,7.2984e-11,1.0452
0.26275,0.0022778,0.26275,7.2827e-11,1.0467
0.26731,0.0023577,0.26731,7.267e-11,1.0483
0.27184,0.0024385,0.27184,7.2515e-11,1.05
0.27634,0.00252,0.27634,7.236e-11,1.0516
0.28081,0.0026023,0.28081,7.2206e-11,1.0532
0.28525,0.0026854,0.28525,7.2051e-11,1.0549
0.28966,0.0027692,0.28966,7.1897e-11,1.0565
0.29404,0.0028538,0.29404,7.1742e-11,1.0582
0.2984,0.002939,0.2984,7.1586e-11,1.0599
0.30272,0.003025,0.30272,7.1428e-11,1.0616
0.30702,0.0031116,0.30702,7.1268e-11,1.0633
0.31129,0.003199,0.31129,7.1106e-11,1.065
0.31129,0.003199,0.31129,7.1106e-11,1.065
0.31578,0.003292,0.31578,7.0929e-11,1.0668
0.32023,0.0033856,0.32023,7.0767e-11,1.0686
0.32465,0.0034799,0.32465,7.0615e-11,1.0704
0.32903,0.0035748,0.32903,7.0456e-11,1.0723
0.33339,0.0036703,0.33339,7.0289e-11,1.0741
0.33772,0.0037663,0.33772,7.0113e-11,1.076
0.34201,0.003863,0.34201,6.9927e-11,1.0779
0.34628,0.0039602,0.34628,6.9728e-11,1.0797
0.35052,0.0040579,0.35052,6.9516e-11,1.0816
0.35473,0.0041562,0.35473,6.929e-11,1.0835
0.35891,0.004255,0.35891,6.9048e-11,1.0854
0.36306,0.0043543,0.36306,6.879e-11,1.0873
0.36719,0.0044541,0.36719,6.8515e-11,1.0892
0.37129,0.0045544,0.37129,6.8222e-11,1.0911
0.37129,0.0045544,0.37129,6.8222e-11,1.0911
0.37559,0.0046609,0.37559,6.7892e-11,1.0931
0.37986,0.0047678,0.37986,6.7542e-11,1.0952
0.38411,0.0048751,0.38411,6.7172e-11,1.0972
0.38832,0.0049829,0.38832,6.6782e-11,1.0992
0.3925,0.0050912,0.3925,6.6374e-11,1.1013
0.39665,0.0051998,0.39665,6.5949e-11,1.1033
0.40078,0.0053088,0.40078,6.5524e-11,1.1054
0.40487,0.0054183,0.40487,6.5096e-11,1.1074
0.40894,0.0055281,0.40894,6.4658e-11,1.1095
0.41299,0.0056382,0.41299,6.4212e-11,1.1115
0.417,0.0057488,0.417,6.3762e-11,1.1136
0.42099,0.0058597,0.42099,6.3311e-11,1.1156
0.42495,0.0059709,0.42495,6.2863e-11,1.1177
0.42889,0.0060824,0.42889,6.242e-11,1.1198
0.42889,0.0060824,0.42889,6.242e-11,1.1198
0.43302,0.0062004,0.43302,6.1963e-11,1.1219
0.43711,0.0063187,0.43711,6.152e-11,1.1241
0.44118,0.0064372,0.44118,6.1094e-11,1.1263
0.44522,0.0065561,0.44522,6.0687e-11,1.1285
0.44923,0.0066752,0.44923,6.0303e-11,1.1307
0.45322,0.0067946,0.45322,5.9942e-11,1.1328
0.45718,0.0069143,0.45718,5.9606e-11,1.135
0.46111,0.0070343,0.46111,5.9296e-11,1.1372
0.46501,0.0071544,0.46501,5.9013e-11,1.1394
0.4689,0.0072749,0.4689,5.8757e-11,1.1415
0.47275,0.0073955,0.47275,5.8526e-11,1.1437
0.47658,0.0075164,0.47658,5.8322e-11,1.1459
0.48039,0.0076375,0.48039,5.8142e-11,1.1481
0.48418,0.0077588,0.48418,5.7986e-11,1.1502
0.48418,0.0077588,0.48418,5.7986e-11,1.1502
0.48813,0.0078866,0.48813,5.7847e-11,1.1525
0.49206,0.0080146,0.49206,5.7732e-11,1.1548
0.49596,0.0081428,0.49596,5.7638e-11,1.1571
0.49983,0.0082711,0.49983,5.7565e-11,1.1594
0.50368,0.0083996,0.50368,5.7511e-11,1.1616
0.50751,0.0085282,0.50751,5.7481e-11,1.1639
0.51131,0.0086571,0.51131,5.7479e-11,1.1662
0.51508,0.008786,0.51508,5.7493e-11,1.1685
0.51883,0.0089151,0.51883,5.752e-11,1.1707
0.52256,0.0090444,0.52256,5.7558e-11,1.173
0.52627,0.0091737,0.52627,5.7606e-11,1.1753
0.52995,0.0093032,0.52995,5.7661e-11,1.1775
0.53361,0.0094329,0.53361,5.7721e-11,1.1798
0.53725,0.0095626,0.53725,5.7785e-11,1.182
0.53725,0.0095626,0.53725,5.7785e-11,1.182
0.54104,0.0096988,0.54104,5.7854e-11,1.1844
0.54481,0.0098351,0.54481,5.7922e-11,1.1867
0.54855,0.0099715,0.54855,5.7986e-11,1.1891
0.55227,0.010108,0.55227,5.8045e-11,1.1914
0.55597,0.010245,0.55597,5.8094e-11,1.1938
0.55964,0.010381,0.55964,5.8132e-11,1.1961
0.56329,0.010518,0.56329,5.8155e-11,1.1985
0.56692,0.010655,0.56692,5.816e-11,1.2008
0.57052,0.010791,0.57052,5.848e-11,1.2031
0.57411,0.010928,0.57411,5.897e-11,1.2055
0.57767,0.011065,0.57767,5.9462e-11,1.2078
0.58121,0.011202,0.58121,5.9952e-11,1.2101
0.58473,0.011339,0.58473,6.0435e-11,1.2124
0.58823,0.011476,0.58823,6.0907e-11,1.2147
0.58823,0.011476,0.58823,6.0907e-11,1.2147
0.59187,0.01162,0.59187,6.1384e-11,1.2171
0.59549,0.011763,0.59549,6.1837e-11,1.2195
0.59909,0.011907,0.59909,6.2259e-11,1.2219
0.60267,0.01205,0.60267,6.3035e-11,1.2243
0.60622,0.012194,0.60622,6.3883e-11,1.2267
0.60975,0.012337,0.60975,6.4711e-11,1.2291
0.61326,0.01248,0.61326,6.5512e-11,1.2315
0.61675,0.012624,0.61675,6.6313e-11,1.2338
0.62022,0.012767,0.62022,6.7089e-11,1.2362
0.62367,0.012911,0.62367,6.7817e-11,1.2386
0.6271,0.013054,0.6271,6.849e-11,1.2409
0.63051,0.013198,0.63051,6.9102e-11,1.2433
0.6339,0.013341,0.6339,6.9658e-11,1.2456
0.63727,0.013484,0.63727,7.0186e-11,1.248
0.63727,0.013484,0.63727,7.0186e-11,1.248
0.64077,0.013634,0.64077,7.0659e-11,1.2504
0.64426,0.013784,0.64426,7.1048e-11,1.2529
0.64772,0.013934,0.64772,7.135e-11,1.2553
0.65116,0.014083,0.65116,7.1567e-11,1.2577
0.65458,0.014233,0.65458,7.1748e-11,1.2601
0.65798,0.014382,0.65798,7.186e-11,1.2625
0.66136,0.014532,0.66136,7.1892e-11,1.2649
0.66472,0.014681,0.66472,7.1849e-11,1.2673
0.66807,0.01483,0.66807,7.1787e-11,1.2697
0.67139,0.014979,0.67139,7.1676e-11,1.2721
0.67469,0.015128,0.67469,7.1507e-11,1.2745
0.67798,0.015277,0.67798,7.1286e-11,1.2768
0.68125,0.015426,0.68125,7.1021e-11,1.2792
0.6845,0.015575,0.6845,7.0719e-11,1.2816
0.6845,0.015575,0.6845,7.0719e-11,1.2816
0.68787,0.015731,0.68787,7.037e-11,1.284
0.69123,0.015886,0.69123,6.9995e-11,1.2865
0.69456,0.016041,0.69456,6.96e-11,1.2889
0.69788,0.016196,0.69788,6.9191e-11,1.2914
0.70118,0.016351,0.70118,6.8775e-11,1.2938
0.70446,0.016505,0.70446,6.8355e-11,1.2962
0.70772,0.01666,0.70772,6.7941e-11,1.2986
0.71096,0.016814,0.71096,6.7563e-11,1.301
0.71419,0.016969,0.71419,6.7197e-11,1.3034
0.71739,0.017123,0.71739,6.684e-11,1.3058
0.72058,0.017277,0.72058,6.6492e-11,1.3082
0.72376,0.017431,0.72376,6.6155e-11,1.3106
0.72691,0.017585,0.72691,6.5831e-11,1.3129
0.73005,0.017739,0.73005,6.5521e-11,1.3153
0.73005,0.017739,0.73005,6.5521e-11,1.3153
0.73331,0.017899,0.73331,6.5214e-11,1.3178
0.73654,0.018059,0.73654,6.4925e-11,1.3202
0.73976,0.018219,0.73976,6.4655e-11,1.3227
0.74297,0.018378,0.74297,6.4406e-11,1.3251
0.74615,0.018538,0.74615,6.4177e-11,1.3275
0.74932,0.018697,0.74932,6.3976e-11,1.33
0.75247,0.018856,0.75247,6.3797e-11,1.3324
0.7556,0.019015,0.7556,6.3639e-11,1.3348
0.75872,0.019174,0.75872,6.3504e-11,1.3372
0.76182,0.019333,0.76182,6.3389e-11,1.3396
0.7649,0.019491,0.7649,6.3296e-11,1.342
0.76797,0.01965,0.76797,6.3224e-11,1.3443
0.77102,0.019808,0.77102,6.3173e-11,1.3467
0.77405,0.019966,0.77405,6.3143e-11,1.3491
0.77405,0.019966,0.77405,6.3143e-11,1.3491
0.7772,0.02013,0.7772,6.3132e-11,1.3515
0.78033,0.020295,0.78033,6.3143e-11,1.354
0.78344,0.020459,0.78344,6.3175e-11,1.3564
0.78653,0.020623,0.78653,6.3227e-11,1.3588
0.78961,0.020786,0.78961,6.3299e-11,1.3613
0.79268,0.02095,0.79268,6.339e-11,1.3637
0.79572,0.021113,0.79572,6.3498e-11,1.3661
0.79875,0.021276,0.79875,6.3625e-11,1.3685
0.80177,0.021439,0.80177,6.3768e-11,1.3709
0.80477,0.021602,0.80477,6.3926e-11,1.3733
0.80775,0.021764,0.80775,6.4099e-11,1.3756
0.81072,0.021926,0.81072,6.4286e-11,1.378
0.81368,0.022088,0.81368,6.4484e-11,1.3804
0.81662,0.02225,0.81662,6.4693e-11,1.3827
0.81662,0.02225,0.81662,6.4693e-11,1.3827
0.81966,0.022419,0.81966,6.492e-11,1.3852
0.82269,0.022587,0.82269,6.5156e-11,1.3876
0.8257,0.022755,0.8257,6.5397e-11,1.39
0.8287,0.022922,0.8287,6.5642e-11,1.3924
0.83168,0.02309,0.83168,6.5889e-11,1.3949
0.83465,0.023257,0.83465,6.6135e-11,1.3973
0.8376,0.023424,0.8376,6.6378e-11,1.3997
0.84054,0.02359,0.84054,6.6615e-11,1.402
0.84346,0.023757,0.84346,6.6844e-11,1.4044
0.84637,0.023923,0.84637,6.7065e-11,1.4068
0.84926,0.024089,0.84926,6.7292e-11,1.4092
0.85214,0.024255,0.85214,6.7504e-11,1.4115
0.855,0.02442,0.855,6.7699e-11,1.4139
0.85785,0.024586,0.85785,6.7875e-11,1.4162
0.85785,0.024586,0.85785,6.7875e-11,1.4162
0.8608,0.024758,0.8608,6.8035e-11,1.4186
0.86374,0.024929,0.86374,6.817e-11,1.4211
0.86666,0.0251,0.86666,6.8278e-11,1.4235
0.86957,0.025271,0.86957,6.8359e-11,1.4259
0.87246,0.025442,0.87246,6.8411e-11,1.4283
0.87534,0.025613,0.87534,6.8453e-11,1.4307
0.8782,0.025783,0.8782,6.8466e-11,1.433
0.88105,0.025953,0.88105,6.8451e-11,1.4354
0.88388,0.026123,0.88388,6.8409e-11,1.4378
0.8867,0.026292,0.8867,6.8341e-11,1.4401
0.88951,0.026461,0.88951,6.8249e-11,1.4425
0.89231,0.02663,0.89231,6.8135e-11,1.4448
0.89509,0.026799,0.89509,6.8001e-11,1.4471
0.89786,0.026968,0.89786,6.785e-11,1.4495


==> data_NF_case4_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.3455,-0.04605
-0.33929,-0.044597
-0.33308,-0.04316
-0.32687,-0.04174
-0.32065,-0.040337
-0.31442,-0.038951
-0.30818,-0.037583
-0.30194,-0.036232
-0.29568,-0.034899
-0.28942,-0.033584
-0.28315,-0.032287
-0.27686,-0.031008
-0.27057,-0.029747
-0.26426,-0.028506
-0.25794,-0.027283
-0.25794,-0.027283
-0.25206,-0.026166
-0.24618,-0.025068
-0.24031,-0.02399
-0.23443,-0.02293
-0.22855,-0.02189
-0.22266,-0.02087
-0.21677,-0.019869
-0.21088,-0.018888
-0.20498,-0.017928
-0.19908,-0.016987
-0.19317,-0.016068
-0.18726,-0.015169
-0.18134,-0.014291
-0.17541,-0.013435
-0.17541,-0.013435
-0.17482,-0.013351
-0.17423,-0.013268
-0.17364,-0.013184
-0.17305,-0.013101
-0.17246,-0.013018
-0.17187,-0.012936
-0.17129,-0.012853
-0.1707,-0.012771
-0.17011,-0.012689
-0.16952,-0.012607
-0.16893,-0.012526
-0.16834,-0.012444
-0.16775,-0.012363
-0.16716,-0.012282
-0.16716,-0.012282
-0.16658,-0.012202
-0.16599,-0.012123
-0.16541,-0.012043
-0.16482,-0.011964
-0.16424,-0.011885
-0.16365,-0.011806
-0.16307,-0.011727
-0.16249,-0.011649
-0.1619,-0.01157
-0.16132,-0.011492
-0.16073,-0.011415
-0.16015,-0.011337
-0.15956,-0.01126
-0.15897,-0.011182
-0.15897,-0.011182
-0.15839,-0.011106
-0.15781,-0.01103
-0.15723,-0.010954
-0.15665,-0.010879
-0.15607,-0.010803
-0.15549,-0.010728
-0.15491,-0.010653
-0.15433,-0.010578
-0.15375,-0.010504
-0.15317,-0.01043
-0.15259,-0.010356
-0.15201,-0.010282
-0.15142,-0.010208
-0.15084,-0.010135
-0.15084,-0.010135
-0.15027,-0.010062
-0.14969,-0.0099898
-0.14911,-0.0099177
-0.14854,-0.0098458
-0.14796,-0.0097741
-0.14738,-0.0097027
-0.14681,-0.0096314
-0.14623,-0.0095604
-0.14565,-0.0094897
-0.14508,-0.0094191
-0.1445,-0.0093488
-0.14392,-0.0092787
-0.14335,-0.0092088
-0.14277,-0.0091392
-0.14277,-0.0091392
-0.1422,-0.0090703
-0.14162,-0.0090016
-0.14105,-0.0089332
-0.14048,-0.008865
-0.1399,-0.0087971
-0.13933,-0.0087293
-0.13876,-0.0086618
-0.13819,-0.0085945
-0.13761,-0.0085275
-0.13704,-0.0084606
-0.13647,-0.008394
-0.13589,-0.0083277
-0.13532,-0.0082615
-0.13475,-0.0081956
-0.13475,-0.0081956
-0.13418,-0.0081304
-0.13361,-0.0080655
-0.13304,-0.0080007
-0.13247,-0.0079362
-0.1319,-0.007872
-0.13133,-0.0078079
-0.13077,-0.0077441
-0.1302,-0.0076806
-0.12963,-0.0076172
-0.12906,-0.0075541
-0.12849,-0.0074912
-0.12792,-0.0074286
-0.12735,-0.0073661
-0.12678,-0.007304
-0.12678,-0.007304
-0.12622,-0.0072425
-0.12565,-0.0071812
-0.12509,-0.0071201
-0.12452,-0.0070593
-0.12396,-0.0069987
-0.12339,-0.0069384
-0.12283,-0.0068783
-0.12226,-0.0068184
-0.1217,-0.0067588
-0.12113,-0.0066994
-0.12057,-0.0066402
-0.12,-0.0065813
-0.11944,-0.0065226
-0.11887,-0.0064641
-0.11887,-0.0064641
-0.11831,-0.0064062
-0.11775,-0.0063486
-0.11719,-0.0062913
-0.11663,-0.0062342
-0.11607,-0.0061773
-0.1155,-0.0061206
-0.11494,-0.0060642
-0.11438,-0.006008
-0.11382,-0.005952
-0.11326,-0.0058963
-0.1127,-0.0058409
-0.11214,-0.0057856
-0.11158,-0.0057306
-0.11101,-0.0056759
-0.11101,-0.0056759
-0.11046,-0.0056217
-0.1099,-0.0055678
-0.10934,-0.0055141
-0.10878,-0.0054606
-0.10823,-0.0054074
-0.10767,-0.0053544
-0.10711,-0.0053017
-0.10656,-0.0052492
-0.106,-0.0051969
-0.10544,-0.0051449
-0.10488,-0.0050931
-0.10433,-0.0050416
-0.10377,-0.0049903
-0.10321,-0.0049392
-0.10321,-0.0049392
-0.10266,-0.0048887
-0.1021,-0.0048384
-0.10155,-0.0047884
-0.101,-0.0047386
-0.10044,-0.0046891
-0.09989,-0.0046398
-0.099336,-0.0045907
-0.098783,-0.0045419
-0.098229,-0.0044933
-0.097676,-0.0044449
-0.097122,-0.0043968
-0.096569,-0.004349
-0.096016,-0.0043014
-0.095462,-0.004254
-0.095462,-0.004254
-0.094912,-0.0042072
-0.094362,-0.0041605
-0.093812,-0.0041142
-0.093262,-0.004068
-0.092712,-0.0040222
-0.092163,-0.0039765
-0.091613,-0.0039311
-0.091063,-0.003886
-0.090513,-0.0038411
-0.089964,-0.0037964
-0.089414,-0.003752
-0.088865,-0.0037078
-0.088315,-0.0036639
-0.087766,-0.0036202
-0.087766,-0.0036202
-0.087219,-0.003577
-0.086673,-0.003534
-0.086127,-0.0034913
-0.085581,-0.0034488
-0.085034,-0.0034066
-0.084488,-0.0033646
-0.083942,-0.0033229
-0.083396,-0.0032814
-0.08285,-0.0032402
-0.082305,-0.0031992
-0.081759,-0.0031584
-0.081213,-0.0031179
-0.080668,-0.0030777
-0.080122,-0.0030376
-0.080122,-0.0030376
-0.079579,-0.0029981
-0.079036,-0.0029588
-0.078494,-0.0029197
-0.077951,-0.0028809
-0.077409,-0.0028423
-0.076866,-0.002804
-0.076324,-0.0027659
-0.075782,-0.0027281
-0.07524,-0.0026905
-0.074698,-0.0026532
-0.074156,-0.0026161
-0.073614,-0.0025792
-0.073072,-0.0025427
-0.07253,-0.0025063
-0.07253,-0.0025063
-0.071991,-0.0024704
-0.071452,-0.0024347
-0.070913,-0.0023993
-0.070374,-0.0023641
-0.069835,-0.0023292
-0.069297,-0.0022945
-0.068758,-0.0022601
-0.068219,-0.0022259
-0.067681,-0.002192
-0.067143,-0.0021583
-0.066604,-0.0021249
-0.066066,-0.0020917
-0.065528,-0.0020588
-0.06499,-0.0020261
-0.06499,-0.0020261
-0.064455,-0.0019938
-0.063919,-0.0019618
-0.063384,-0.00193
-0.062848,-0.0018985
-0.062313,-0.0018672
-0.061778,-0.0018362
-0.061243,-0.0018054
-0.060708,-0.0017749
-0.060174,-0.0017446
-0.059639,-0.0017146
-0.059105,-0.0016848
-0.05857,-0.0016553
-0.058036,-0.001626
-0.057502,-0.001597
-0.057502,-0.001597
-0.05697,-0.0015684
-0.056438,-0.00154
-0.055906,-0.0015118
-0.055374,-0.0014839
-0.054843,-0.0014563
-0.054311,-0.0014289
-0.05378,-0.0014018
-0.053249,-0.0013749
-0.052718,-0.0013483
-0.052187,-0.0013219
-0.051656,-0.0012958
-0.051125,-0.0012699
-0.050595,-0.0012443
-0.050064,-0.001219
-0.050064,-0.001219
-0.049536,-0.001194
-0.049007,-0.0011692
-0.048479,-0.0011447
-0.047951,-0.0011204
-0.047423,-0.0010964
-0.046895,-0.0010727
-0.046367,-0.0010492
-0.04584,-0.001026
-0.045312,-0.001003
-0.044785,-0.00098028
-0.044258,-0.00095781
-0.043731,-0.0009356
-0.043204,-0.00091365
-0.042677,-0.00089195
-0.042677,-0.00089195
-0.042152,-0.00087056
-0.041627,-0.00084943
-0.041102,-0.00082856
-0.040578,-0.00080794
-0.040053,-0.00078758
-0.039529,-0.00076748
-0.039005,-0.00074763
-0.038481,-0.00072804
-0.037957,-0.0007087
-0.037433,-0.00068963
-0.03691,-0.00067081
-0.036387,-0.00065225
-0.035864,-0.00063394
-0.035341,-0.00061589
-0.035341,-0.00061589
-0.034819,-0.00059814
-0.034297,-0.00058064
-0.033776,-0.0005634
-0.033255,-0.00054642
-0.032734,-0.0005297
-0.032213,-0.00051324
-0.031692,-0.00049703
-0.031172,-0.00048108
-0.030652,-0.00046539
-0.030132,-0.00044995
-0.029612,-0.00043478
-0.029092,-0.00041986
-0.028573,-0.0004052
-0.028054,-0.0003908
-0.028054,-0.0003908
-0.027535,-0.00037668
-0.027017,-0.00036282
-0.026499,-0.00034922
-0.025982,-0.00033588
-0.025464,-0.00032279
-0.024947,-0.00030996
-0.02443,-0.0002974
-0.023913,-0.00028509
-0.023396,-0.00027304
-0.02288,-0.00026125
-0.022364,-0.00024972
-0.021848,-0.00023844
-0.021332,-0.00022743
-0.020816,-0.00021668
-0.020816,-0.00021668
-0.020765,-0.00021562
-0.020713,-0.00021456
-0.020661,-0.0002135
-0.02061,-0.00021245
-0.020558,-0.0002114
-0.020507,-0.00021035
-0.020455,-0.0002093
-0.020404,-0.00020826
-0.020352,-0.00020722
-0.020301,-0.00020618
-0.020249,-0.00020515
-0.020198,-0.00020412
-0.020146,-0.00020309
-0.020095,-0.00020206
-0.020095,-0.00020206
-0.020043,-0.00020104
-0.019992,-0.00020001
-0.01994,-0.00019899
-0.019889,-0.00019798
-0.019837,-0.00019696
-0.019786,-0.00019595
-0.019734,-0.00019494
-0.019683,-0.00019394
-0.019631,-0.00019293
-0.01958,-0.00019193
-0.019528,-0.00019093
-0.019477,-0.00018994
-0.019425,-0.00018894
-0.019374,-0.00018795
-0.019374,-0.00018795
-0.019322,-0.00018696
-0.019271,-0.00018598
-0.019219,-0.000185
-0.019168,-0.00018402
-0.019116,-0.00018304
-0.019065,-0.00018206
-0.019013,-0.00018109
-0.018962,-0.00018012
-0.018911,-0.00017915
-0.018859,-0.00017819
-0.018808,-0.00017723
-0.018756,-0.00017627
-0.018705,-0.00017531
-0.018653,-0.00017436
-0.018653,-0.00017436
-0.018602,-0.00017341
-0.01855,-0.00017246
-0.018499,-0.00017151
-0.018448,-0.00017057
-0.018396,-0.00016963
-0.018345,-0.00016869
-0.018293,-0.00016775
-0.018242,-0.00016682
-0.01819,-0.00016589
-0.018139,-0.00016496
-0.018088,-0.00016403
-0.018036,-0.00016311
-0.017985,-0.00016219
-0.017933,-0.00016127
-0.017933,-0.00016127
-0.017882,-0.00016036
-0.017831,-0.00015944
-0.017779,-0.00015853
-0.017728,-0.00015763
-0.017676,-0.00015672
-0.017625,-0.00015582
-0.017574,-0.00015492
-0.017522,-0.00015402
-0.017471,-0.00015313
-0.017419,-0.00015224
-0.017368,-0.00015135
-0.017317,-0.00015046
-0.017265,-0.00014958
-0.017214,-0.0001487
-0.017214,-0.0001487
-0.017163,-0.00014782
-0.017111,-0.00014694
-0.01706,-0.00014607
-0.017009,-0.0001452
-0.016957,-0.00014433
-0.016906,-0.00014346
-0.016854,-0.0001426
-0.016803,-0.00014174
-0.016752,-0.00014088
-0.0167,-0.00014003
-0.016649,-0.00013917
-0.016598,-0.00013832
-0.016546,-0.00013748
-0.016495,-0.00013663
-0.016495,-0.00013663
-0.016444,-0.00013579
-0.016392,-0.00013495
-0.016341,-0.00013411
-0.01629,-0.00013328
-0.016238,-0.00013245
-0.016187,-0.00013162
-0.016136,-0.00013079
-0.016085,-0.00012997
-0.016033,-0.00012915
-0.015982,-0.00012833
-0.015931,-0.00012751
-0.015879,-0.0001267
-0.015828,-0.00012589
-0.015777,-0.00012508
-0.015777,-0.00012508
-0.015725,-0.00012427
-0.015674,-0.00012347
-0.015623,-0.00012267
-0.015572,-0.00012187
-0.01552,-0.00012107
-0.015469,-0.00012028
-0.015418,-0.00011949
-0.015366,-0.0001187
-0.015315,-0.00011792
-0.015264,-0.00011714
-0.015213,-0.00011636
-0.015161,-0.00011558
-0.01511,-0.00011481
-0.015059,-0.00011403
-0.015059,-0.00011403
-0.015008,-0.00011326
-0.014956,-0.0001125
-0.014905,-0.00011173
-0.014854,-0.00011097
-0.014803,-0.00011021
-0.014751,-0.00010946
-0.0147,-0.0001087
-0.014649,-0.00010795
-0.014598,-0.0001072
-0.014546,-0.00010646
-0.014495,-0.00010571
-0.014444,-0.00010497
-0.014393,-0.00010424
-0.014341,-0.0001035
-0.014341,-0.0001035
-0.01429,-0.00010277
-0.014239,-0.00010204
-0.014188,-0.00010131
-0.014137,-0.00010058
-0.014085,-9.9862e-05
-0.014034,-9.9142e-05
-0.013983,-9.8425e-05
-0.013932,-9.771e-05
-0.013881,-9.6998e-05
-0.013829,-9.6289e-05
-0.013778,-9.5582e-05
-0.013727,-9.4878e-05
-0.013676,-9.4176e-05
-0.013625,-9.3477e-05
-0.013625,-9.3477e-05
-0.013573,-9.2781e-05
-0.013522,-9.2087e-05
-0.013471,-9.1396e-05
-0.01342,-9.0707e-05
-0.013369,-9.0021e-05
-0.013317,-8.9338e-05
-0.013266,-8.8657e-05
-0.013215,-8.7979e-05
-0.013164,-8.7304e-05
-0.013113,-8.6631e-05
-0.013062,-8.596e-05
-0.01301,-8.5292e-05
-0.012959,-8.4627e-05
-0.012908,-8.3965e-05
-0.012908,-8.3965e-05
-0.012857,-8.3305e-05
-0.012806,-8.2648e-05
-0.012755,-8.1993e-05
-0.012704,-8.1341e-05
-0.012652,-8.0691e-05
-0.012601,-8.0044e-05
-0.01255,-7.94e-05
-0.012499,-7.8758e-05
-0.012448,-7.8119e-05
-0.012397,-7.7483e-05
-0.012346,-7.6849e-05
-0.012295,-7.6217e-05
-0.012243,-7.5589e-05
-0.012192,-7.4963e-05
-0.012192,-7.4963e-05
-0.012141,-7.4339e-05
-0.01209,-7.3718e-05
-0.012039,-7.31e-05
-0.011988,-7.2484e-05
-0.011937,-7.1871e-05
-0.011886,-7.1261e-05
-0.011835,-7.0653e-05
-0.011783,-7.0048e-05
-0.011732,-6.9445e-05
-0.011681,-6.8845e-05
-0.01163,-6.8248e-05
-0.011579,-6.7653e-05
-0.011528,-6.706e-05
-0.011477,-6.6471e-05
-0.011477,-6.6471e-05
-0.011426,-6.5884e-05
-0.011375,-6.5299e-05
-0.011324,-6.4718e-05
-0.011273,-6.4138e-05
-0.011222,-6.3562e-05
-0.011171,-6.2988e-05
-0.011119,-6.2416e-05
-0.011068,-6.1848e-05
-0.011017,-6.1281e-05
-0.010966,-6.0718e-05
-0.010915,-6.0157e-05
-0.010864,-5.9598e-05
-0.010813,-5.9043e-05
-0.010762,-5.8489e-05
-0.010762,-5.8489e-05
-0.010711,-5.7939e-05
-0.01066,-5.7391e-05
-0.010609,-5.6846e-05
-0.010558,-5.6303e-05
-0.010507,-5.5763e-05
-0.010456,-5.5225e-05
-0.010405,-5.469e-05
-0.010354,-5.4158e-05
-0.010303,-5.3628e-05
-0.010252,-5.3101e-05
-0.010201,-5.2576e-05
-0.01015,-5.2054e-05
-0.010099,-5.1535e-05
-0.010048,-5.1018e-05
0,0
0.0099477,-5.1018e-05
0.0099977,-5.1535e-05
0.010048,-5.2054e-05
0.010098,-5.2576e-05
0.010148,-5.3101e-05
0.010198,-5.3628e-05
0.010248,-5.4158e-05
0.010298,-5.469e-05
0.010348,-5.5225e-05
0.010398,-5.5763e-05
0.010448,-5.6303e-05
0.010498,-5.6846e-05
0.010548,-5.7391e-05
0.010597,-5.7939e-05
0.010647,-5.8489e-05
0.010647,-5.8489e-05
0.010697,-5.9043e-05
0.010747,-5.9598e-05
0.010797,-6.0157e-05
0.010847,-6.0718e-05
0.010897,-6.1281e-05
0.010947,-6.1848e-05
0.010997,-6.2416e-05
0.011047,-6.2988e-05
0.011097,-6.3562e-05
0.011147,-6.4138e-05
0.011197,-6.4718e-05
0.011247,-6.5299e-05
0.011297,-6.5884e-05
0.011347,-6.6471e-05
0.011347,-6.6471e-05
0.011397,-6.706e-05
0.011447,-6.7653e-05
0.011496,-6.8248e-05
0.011546,-6.8845e-05
0.011596,-6.9445e-05
0.011646,-7.0048e-05
0.011696,-7.0653e-05
0.011746,-7.1261e-05
0.011796,-7.1871e-05
0.011846,-7.2484e-05
0.011896,-7.31e-05
0.011946,-7.3718e-05
0.011995,-7.4339e-05
0.012045,-7.4963e-05
0.012045,-7.4963e-05
0.012095,-7.5589e-05
0.012145,-7.6217e-05
0.012195,-7.6849e-05
0.012245,-7.7483e-05
0.012295,-7.8119e-05
0.012345,-7.8758e-05
0.012395,-7.94e-05
0.012444,-8.0044e-05
0.012494,-8.0691e-05
0.012544,-8.1341e-05
0.012594,-8.1993e-05
0.012644,-8.2648e-05
0.012694,-8.3305e-05
0.012744,-8.3965e-05
0.012744,-8.3965e-05
0.012793,-8.4627e-05
0.012843,-8.5292e-05
0.012893,-8.596e-05
0.012943,-8.6631e-05
0.012993,-8.7304e-05
0.013043,-8.7979e-05
0.013093,-8.8657e-05
0.013142,-8.9338e-05
0.013192,-9.0021e-05
0.013242,-9.0707e-05
0.013292,-9.1396e-05
0.013342,-9.2087e-05
0.013391,-9.2781e-05
0.013441,-9.3477e-05
0.013441,-9.3477e-05
0.013491,-9.4176e-05
0.013541,-9.4878e-05
0.013591,-9.5582e-05
0.013641,-9.6289e-05
0.01369,-9.6998e-05
0.01374,-9.771e-05
0.01379,-9.8425e-05
0.01384,-9.9142e-05
0.01389,-9.9862e-05
0.013939,-0.00010058
0.013989,-0.00010131
0.014039,-0.00010204
0.014089,-0.00010277
0.014139,-0.0001035
0.014139,-0.0001035
0.014188,-0.00010424
0.014238,-0.00010497
0.014288,-0.00010571
0.014338,-0.00010646
0.014387,-0.0001072
0.014437,-0.00010795
0.014487,-0.0001087
0.014537,-0.00010946
0.014586,-0.00011021
0.014636,-0.00011097
0.014686,-0.00011173
0.014736,-0.0001125
0.014786,-0.00011326
0.014835,-0.00011403
0.014835,-0.00011403
0.014885,-0.00011481
0.014935,-0.00011558
0.014985,-0.00011636
0.015034,-0.00011714
0.015084,-0.00011792
0.015134,-0.0001187
0.015183,-0.00011949
0.015233,-0.00012028
0.015283,-0.00012107
0.015333,-0.00012187
0.015382,-0.00012267
0.015432,-0.00012347
0.015482,-0.00012427
0.015532,-0.00012508
0.015532,-0.00012508
0.015581,-0.00012589
0.015631,-0.0001267
0.015681,-0.00012751
0.01573,-0.00012833
0.01578,-0.00012915
0.01583,-0.00012997
0.015879,-0.00013079
0.015929,-0.00013162
0.015979,-0.00013245
0.016029,-0.00013328
0.016078,-0.00013411
0.016128,-0.00013495
0.016178,-0.00013579
0.016227,-0.00013663
0.016227,-0.00013663
0.016277,-0.00013748
0.016327,-0.00013832
0.016376,-0.00013917
0.016426,-0.00014003
0.016476,-0.00014088
0.016525,-0.00014174
0.016575,-0.0001426
0.016625,-0.00014346
0.016674,-0.00014433
0.016724,-0.0001452
0.016774,-0.00014607
0.016823,-0.00014694
0.016873,-0.00014782
0.016922,-0.0001487
0.016922,-0.0001487
0.016972,-0.00014958
0.017022,-0.00015046
0.017071,-0.00015135
0.017121,-0.00015224
0.017171,-0.00015313
0.01722,-0.00015402
0.01727,-0.00015492
0.01732,-0.00015582
0.017369,-0.00015672
0.017419,-0.00015763
0.017468,-0.00015853
0.017518,-0.00015944
0.017568,-0.00016036
0.017617,-0.00016127
0.017617,-0.00016127
0.017667,-0.00016219
0.017716,-0.00016311
0.017766,-0.00016403
0.017816,-0.00016496
0.017865,-0.00016589
0.017915,-0.00016682
0.017964,-0.00016775
0.018014,-0.00016869
0.018064,-0.00016963
0.018113,-0.00017057
0.018163,-0.00017151
0.018212,-0.00017246
0.018262,-0.00017341
0.018312,-0.00017436
0.018312,-0.00017436
0.018361,-0.00017531
0.018411,-0.00017627
0.01846,-0.00017723
0.01851,-0.00017819
0.018559,-0.00017915
0.018609,-0.00018012
0.018658,-0.00018109
0.018708,-0.00018206
0.018758,-0.00018304
0.018807,-0.00018402
0.018857,-0.000185
0.018906,-0.00018598
0.018956,-0.00018696
0.019005,-0.00018795
0.019005,-0.00018795
0.019055,-0.00018894
0.019104,-0.00018994
0.019154,-0.00019093
0.019203,-0.00019193
0.019253,-0.00019293
0.019302,-0.00019394
0.019352,-0.00019494
0.019402,-0.00019595
0.019451,-0.00019696
0.019501,-0.00019798
0.01955,-0.00019899
0.0196,-0.00020001
0.019649,-0.00020104
0.019699,-0.00020206
0.019699,-0.00020206
0.019748,-0.00020309
0.019798,-0.00020412
0.019847,-0.00020515
0.019897,-0.00020618
0.019946,-0.00020722
0.019996,-0.00020826
0.020045,-0.0002093
0.020094,-0.00021035
0.020144,-0.0002114
0.020193,-0.00021245
0.020243,-0.0002135
0.020292,-0.00021456
0.020342,-0.00021562
0.020391,-0.00021668
0.020391,-0.00021668
0.020886,-0.00022743
0.02138,-0.00023844
0.021874,-0.00024972
0.022368,-0.00026125
0.022861,-0.00027304
0.023354,-0.00028509
0.023847,-0.0002974
0.024339,-0.00030996
0.024831,-0.00032279
0.025323,-0.00033588
0.025815,-0.00034922
0.026306,-0.00036282
0.026797,-0.00037668
0.027288,-0.0003908
0.027288,-0.0003908
0.027779,-0.0004052
0.028269,-0.00041986
0.02876,-0.00043478
0.02925,-0.00044995
0.02974,-0.00046539
0.030229,-0.00048108
0.030718,-0.00049703
0.031207,-0.00051324
0.031696,-0.0005297
0.032184,-0.00054642
0.032672,-0.0005634
0.033159,-0.00058064
0.033646,-0.00059814
0.034133,-0.00061589
0.034133,-0.00061589
0.034621,-0.00063394
0.035108,-0.00065225
0.035595,-0.00067081
0.036082,-0.00068963
0.036568,-0.0007087
0.037054,-0.00072804
0.037539,-0.00074763
0.038025,-0.00076748
0.038509,-0.00078758
0.038994,-0.00080794
0.039478,-0.00082856
0.039962,-0.00084943
0.040446,-0.00087056
0.040929,-0.00089195
0.040929,-0.00089195
0.041413,-0.00091365
0.041897,-0.0009356
0.04238,-0.00095781
0.042863,-0.00098028
0.043346,-0.001003
0.043828,-0.001026
0.04431,-0.0010492
0.044792,-0.0010727
0.045273,-0.0010964
0.045754,-0.0011204
0.046235,-0.0011447
0.046715,-0.0011692
0.047195,-0.001194
0.047675,-0.001219
0.047675,-0.001219
0.048156,-0.0012443
0.048636,-0.0012699
0.049116,-0.0012958
0.049595,-0.0013219
0.050075,-0.0013483
0.050554,-0.0013749
0.051032,-0.0014018
0.05151,-0.0014289
0.051988,-0.0014563
0.052465,-0.0014839
0.052942,-0.0015118
0.053419,-0.00154
0.053895,-0.0015684
0.054371,-0.001597
0.054371,-0.001597
0.054849,-0.001626
0.055326,-0.0016553
0.055802,-0.0016848
0.056278,-0.0017146
0.056754,-0.0017446
0.057229,-0.0017749
0.057704,-0.0018054
0.058179,-0.0018362
0.058653,-0.0018672
0.059127,-0.0018985
0.059601,-0.00193
0.060074,-0.0019618
0.060547,-0.0019938
0.061019,-0.0020261
0.061019,-0.0020261
0.061493,-0.0020588
0.061966,-0.0020917
0.062439,-0.0021249
0.062912,-0.0021583
0.063384,-0.002192
0.063856,-0.0022259
0.064328,-0.0022601
0.064799,-0.0022945
0.06527,-0.0023292
0.06574,-0.0023641
0.06621,-0.0023993
0.06668,-0.0024347
0.067149,-0.0024704
0.067618,-0.0025063
0.067618,-0.0025063
0.068088,-0.0025427
0.068558,-0.0025792
0.069028,-0.0026161
0.069497,-0.0026532
0.069966,-0.0026905
0.070434,-0.0027281
0.070903,-0.0027659
0.07137,-0.002804
0.071837,-0.0028423
0.072304,-0.0028809
0.072771,-0.0029197
0.073237,-0.0029588
0.073703,-0.0029981
0.074168,-0.0030376
0.074168,-0.0030376
0.074635,-0.0030777
0.075102,-0.0031179
0.075568,-0.0031584
0.076034,-0.0031992
0.076499,-0.0032402
0.076964,-0.0032814
0.077429,-0.0033229
0.077893,-0.0033646
0.078357,-0.0034066
0.07882,-0.0034488
0.079283,-0.0034913
0.079746,-0.003534
0.080208,-0.003577
0.08067,-0.0036202
0.08067,-0.0036202
0.081134,-0.0036639
0.081597,-0.0037078
0.08206,-0.003752
0.082522,-0.0037964
0.082984,-0.0038411
0.083446,-0.003886
0.083907,-0.0039311
0.084368,-0.0039765
0.084828,-0.0040222
0.085288,-0.004068
0.085748,-0.0041142
0.086207,-0.0041605
0.086666,-0.0042072
0.087124,-0.004254
0.087124,-0.004254
0.087584,-0.0043014
0.088044,-0.004349
0.088504,-0.0043968
0.088963,-0.0044449
0.089422,-0.0044933
0.08988,-0.0045419
0.090338,-0.0045907
0.090795,-0.0046398
0.091252,-0.0046891
0.091709,-0.0047386
0.092165,-0.0047884
0.09262,-0.0048384
0.093076,-0.0048887
0.09353,-0.0049392
0.09353,-0.0049392
0.093987,-0.0049903
0.094444,-0.0050416
0.0949,-0.0050931
0.095356,-0.0051449
0.095811,-0.0051969
0.096266,-0.0052492
0.096721,-0.0053017
0.097175,-0.0053544
0.097628,-0.0054074
0.098081,-0.0054606
0.098534,-0.0055141
0.098986,-0.0055678
0.099438,-0.0056217
0.099889,-0.0056759
0.099889,-0.0056759
0.10034,-0.0057306
0.1008,-0.0057856
0.10125,-0.0058409
0.1017,-0.0058963
0.10215,-0.005952
0.10261,-0.006008
0.10306,-0.0060642
0.10351,-0.0061206
0.10396,-0.0061773
0.10441,-0.0062342
0.10486,-0.0062913
0.1053,-0.0063486
0.10575,-0.0064062
0.1062,-0.0064641
0.1062,-0.0064641
0.10665,-0.0065226
0.1071,-0.0065813
0.10755,-0.0066402
0.108,-0.0066994
0.10845,-0.0067588
0.1089,-0.0068184
0.10934,-0.0068783
0.10979,-0.0069384
0.11024,-0.0069987
0.11068,-0.0070593
0.11113,-0.0071201
0.11158,-0.0071812
0.11202,-0.0072425
0.11247,-0.007304
0.11247,-0.007304
0.11291,-0.0073661
0.11336,-0.0074286
0.11381,-0.0074912
0.11425,-0.0075541
0.1147,-0.0076172
0.11514,-0.0076806
0.11559,-0.0077441
0.11603,-0.0078079
0.11647,-0.007872
0.11692,-0.0079362
0.11736,-0.0080007
0.1178,-0.0080655
0.11824,-0.0081304
0.11868,-0.0081956
0.11868,-0.0081956
0.11913,-0.0082615
0.11957,-0.0083277
0.12001,-0.008394
0.12046,-0.0084606
0.1209,-0.0085275
0.12134,-0.0085945
0.12178,-0.0086618
0.12222,-0.0087293
0.12266,-0.0087971
0.1231,-0.008865
0.12354,-0.0089332
0.12398,-0.0090016
0.12442,-0.0090703
0.12485,-0.0091392
0.12485,-0.0091392
0.12529,-0.0092088
0.12573,-0.0092787
0.12617,-0.0093488
0.12661,-0.0094191
0.12705,-0.0094897
0.12749,-0.0095604
0.12793,-0.0096314
0.12837,-0.0097027
0.1288,-0.0097741
0.12924,-0.0098458
0.12967,-0.0099177
0.13011,-0.0099898
0.13054,-0.010062
0.13098,-0.010135
0.13098,-0.010135
0.13142,-0.010208
0.13185,-0.010282
0.13229,-0.010356
0.13272,-0.01043
0.13316,-0.010504
0.13359,-0.010578
0.13403,-0.010653
0.13446,-0.010728
0.1349,-0.010803
0.13533,-0.010879
0.13576,-0.010954
0.13619,-0.01103
0.13663,-0.011106
0.13706,-0.011182
0.13706,-0.011182
0.13749,-0.01126
0.13792,-0.011337
0.13836,-0.011415
0.13879,-0.011492
0.13922,-0.01157
0.13965,-0.011649
0.14008,-0.011727
0.14051,-0.011806
0.14094,-0.011885
0.14137,-0.011964
0.1418,-0.012043
0.14223,-0.012123
0.14266,-0.012202
0.14309,-0.012282
0.14309,-0.012282
0.14352,-0.012363
0.14395,-0.012444
0.14438,-0.012526
0.14481,-0.012607
0.14524,-0.012689
0.14566,-0.012771
0.14609,-0.012853
0.14652,-0.012936
0.14695,-0.013018
0.14737,-0.013101
0.1478,-0.013184
0.14822,-0.013268
0.14865,-0.013351
0.14907,-0.013435
0.14907,-0.013435
0.15332,-0.014291
0.15752,-0.015169
0.16168,-0.016068
0.16578,-0.016987
0.16984,-0.017928
0.17386,-0.018888
0.17783,-0.019869
0.18175,-0.02087
0.18564,-0.02189
0.18948,-0.02293
0.19329,-0.02399
0.19705,-0.025068
0.20077,-0.026166
0.20446,-0.027283
0.20446,-0.027283
0.20839,-0.028506
0.21226,-0.029747
0.21609,-0.031008
0.21987,-0.032287
0.2236,-0.033584
0.22728,-0.034899
0.23092,-0.036232
0.23452,-0.037583
0.23808,-0.038951
0.24159,-0.040337
0.24506,-0.04174
0.24849,-0.04316
0.25189,-0.044597
0.25524,-0.04605


==> data_NF_case4_manlab_manifolds_O3.csv <==
X1_cut,X2_cut
-0.3455,-0.059585
-0.33929,-0.057495
-0.33308,-0.05544
-0.32687,-0.053419
-0.32065,-0.051432
-0.31442,-0.04948
-0.30818,-0.047562
-0.30194,-0.045678
-0.29568,-0.043828
-0.28942,-0.042013
-0.28315,-0.040232
-0.27686,-0.038486
-0.27057,-0.036774
-0.26426,-0.035097
-0.25794,-0.033455
-0.25794,-0.033455
-0.25206,-0.031963
-0.24618,-0.030505
-0.24031,-0.029079
-0.23443,-0.027686
-0.22855,-0.026326
-0.22266,-0.024999
-0.21677,-0.023705
-0.21088,-0.022444
-0.20498,-0.021215
-0.19908,-0.02002
-0.19317,-0.018857
-0.18726,-0.017728
-0.18134,-0.016631
-0.17541,-0.015568
-0.17541,-0.015568
-0.17482,-0.015464
-0.17423,-0.015361
-0.17364,-0.015258
-0.17305,-0.015155
-0.17246,-0.015053
-0.17187,-0.014951
-0.17129,-0.014849
-0.1707,-0.014748
-0.17011,-0.014647
-0.16952,-0.014546
-0.16893,-0.014446
-0.16834,-0.014346
-0.16775,-0.014246
-0.16716,-0.014147
-0.16716,-0.014147
-0.16658,-0.014049
-0.16599,-0.013951
-0.16541,-0.013853
-0.16482,-0.013756
-0.16424,-0.013659
-0.16365,-0.013563
-0.16307,-0.013466
-0.16249,-0.013371
-0.1619,-0.013275
-0.16132,-0.01318
-0.16073,-0.013085
-0.16015,-0.01299
-0.15956,-0.012896
-0.15897,-0.012802
-0.15897,-0.012802
-0.15839,-0.012709
-0.15781,-0.012617
-0.15723,-0.012525
-0.15665,-0.012433
-0.15607,-0.012341
-0.15549,-0.01225
-0.15491,-0.012159
-0.15433,-0.012069
-0.15375,-0.011978
-0.15317,-0.011889
-0.15259,-0.011799
-0.15201,-0.01171
-0.15142,-0.011621
-0.15084,-0.011532
-0.15084,-0.011532
-0.15027,-0.011445
-0.14969,-0.011357
-0.14911,-0.011271
-0.14854,-0.011184
-0.14796,-0.011098
-0.14738,-0.011012
-0.14681,-0.010926
-0.14623,-0.010841
-0.14565,-0.010756
-0.14508,-0.010671
-0.1445,-0.010587
-0.14392,-0.010503
-0.14335,-0.010419
-0.14277,-0.010336
-0.14277,-0.010336
-0.1422,-0.010253
-0.14162,-0.010171
-0.14105,-0.01009
-0.14048,-0.010008
-0.1399,-0.0099272
-0.13933,-0.0098464
-0.13876,-0.009766
-0.13819,-0.0096859
-0.13761,-0.009606
-0.13704,-0.0095266
-0.13647,-0.0094474
-0.13589,-0.0093686
-0.13532,-0.0092901
-0.13475,-0.0092119
-0.13475,-0.0092119
-0.13418,-0.0091346
-0.13361,-0.0090576
-0.13304,-0.008981
-0.13247,-0.0089046
-0.1319,-0.0088286
-0.13133,-0.0087529
-0.13077,-0.0086776
-0.1302,-0.0086025
-0.12963,-0.0085278
-0.12906,-0.0084534
-0.12849,-0.0083793
-0.12792,-0.0083055
-0.12735,-0.0082321
-0.12678,-0.008159
-0.12678,-0.008159
-0.12622,-0.0080867
-0.12565,-0.0080147
-0.12509,-0.0079431
-0.12452,-0.0078717
-0.12396,-0.0078007
-0.12339,-0.00773
-0.12283,-0.0076596
-0.12226,-0.0075896
-0.1217,-0.0075199
-0.12113,-0.0074504
-0.12057,-0.0073813
-0.12,-0.0073125
-0.11944,-0.0072441
-0.11887,-0.0071759
-0.11887,-0.0071759
-0.11831,-0.0071086
-0.11775,-0.0070415
-0.11719,-0.0069748
-0.11663,-0.0069084
-0.11607,-0.0068423
-0.1155,-0.0067765
-0.11494,-0.006711
-0.11438,-0.0066458
-0.11382,-0.006581
-0.11326,-0.0065165
-0.1127,-0.0064523
-0.11214,-0.0063884
-0.11158,-0.0063248
-0.11101,-0.0062616
-0.11101,-0.0062616
-0.11046,-0.006199
-0.1099,-0.0061368
-0.10934,-0.0060749
-0.10878,-0.0060133
-0.10823,-0.005952
-0.10767,-0.0058911
-0.10711,-0.0058304
-0.10656,-0.0057701
-0.106,-0.0057101
-0.10544,-0.0056504
-0.10488,-0.005591
-0.10433,-0.0055319
-0.10377,-0.0054731
-0.10321,-0.0054147
-0.10321,-0.0054147
-0.10266,-0.0053569
-0.1021,-0.0052994
-0.10155,-0.0052423
-0.101,-0.0051854
-0.10044,-0.0051289
-0.09989,-0.0050726
-0.099336,-0.0050167
-0.098783,-0.0049611
-0.098229,-0.0049058
-0.097676,-0.0048509
-0.097122,-0.0047962
-0.096569,-0.0047418
-0.096016,-0.0046878
-0.095462,-0.0046341
-0.095462,-0.0046341
-0.094912,-0.0045809
-0.094362,-0.0045281
-0.093812,-0.0044756
-0.093262,-0.0044234
-0.092712,-0.0043716
-0.092163,-0.00432
-0.091613,-0.0042687
-0.091063,-0.0042178
-0.090513,-0.0041671
-0.089964,-0.0041168
-0.089414,-0.0040668
-0.088865,-0.004017
-0.088315,-0.0039676
-0.087766,-0.0039185
-0.087766,-0.0039185
-0.087219,-0.00387
-0.086673,-0.0038218
-0.086127,-0.0037739
-0.085581,-0.0037262
-0.085034,-0.0036789
-0.084488,-0.0036319
-0.083942,-0.0035852
-0.083396,-0.0035389
-0.08285,-0.0034928
-0.082305,-0.003447
-0.081759,-0.0034015
-0.081213,-0.0033564
-0.080668,-0.0033115
-0.080122,-0.003267
-0.080122,-0.003267
-0.079579,-0.0032229
-0.079036,-0.0031792
-0.078494,-0.0031358
-0.077951,-0.0030927
-0.077409,-0.0030499
-0.076866,-0.0030073
-0.076324,-0.0029651
-0.075782,-0.0029232
-0.07524,-0.0028816
-0.074698,-0.0028403
-0.074156,-0.0027993
-0.073614,-0.0027587
-0.073072,-0.0027183
-0.07253,-0.0026782
-0.07253,-0.0026782
-0.071991,-0.0026386
-0.071452,-0.0025993
-0.070913,-0.0025603
-0.070374,-0.0025216
-0.069835,-0.0024832
-0.069297,-0.0024451
-0.068758,-0.0024073
-0.068219,-0.0023698
-0.067681,-0.0023326
-0.067143,-0.0022957
-0.066604,-0.0022591
-0.066066,-0.0022228
-0.065528,-0.0021868
-0.06499,-0.0021511
-0.06499,-0.0021511
-0.064455,-0.0021158
-0.063919,-0.0020808
-0.063384,-0.0020462
-0.062848,-0.0020118
-0.062313,-0.0019777
-0.061778,-0.001944
-0.061243,-0.0019105
-0.060708,-0.0018773
-0.060174,-0.0018444
-0.059639,-0.0018118
-0.059105,-0.0017795
-0.05857,-0.0017476
-0.058036,-0.0017159
-0.057502,-0.0016845
-0.057502,-0.0016845
-0.05697,-0.0016535
-0.056438,-0.0016228
-0.055906,-0.0015924
-0.055374,-0.0015622
-0.054843,-0.0015324
-0.054311,-0.0015029
-0.05378,-0.0014737
-0.053249,-0.0014447
-0.052718,-0.0014161
-0.052187,-0.0013878
-0.051656,-0.0013597
-0.051125,-0.0013319
-0.050595,-0.0013045
-0.050064,-0.0012773
-0.050064,-0.0012773
-0.049536,-0.0012505
-0.049007,-0.001224
-0.048479,-0.0011977
-0.047951,-0.0011718
-0.047423,-0.0011462
-0.046895,-0.0011208
-0.046367,-0.0010958
-0.04584,-0.001071
-0.045312,-0.0010465
-0.044785,-0.0010223
-0.044258,-0.00099841
-0.043731,-0.0009748
-0.043204,-0.00095148
-0.042677,-0.00092844
-0.042677,-0.00092844
-0.042152,-0.00090575
-0.041627,-0.00088334
-0.041102,-0.00086123
-0.040578,-0.0008394
-0.040053,-0.00081786
-0.039529,-0.0007966
-0.039005,-0.00077563
-0.038481,-0.00075495
-0.037957,-0.00073455
-0.037433,-0.00071443
-0.03691,-0.00069461
-0.036387,-0.00067506
-0.035864,-0.0006558
-0.035341,-0.00063683
-0.035341,-0.00063683
-0.034819,-0.00061818
-0.034297,-0.00059981
-0.033776,-0.00058172
-0.033255,-0.00056392
-0.032734,-0.0005464
-0.032213,-0.00052916
-0.031692,-0.00051221
-0.031172,-0.00049553
-0.030652,-0.00047914
-0.030132,-0.00046303
-0.029612,-0.0004472
-0.029092,-0.00043165
-0.028573,-0.00041638
-0.028054,-0.00040139
-0.028054,-0.00040139
-0.027535,-0.0003867
-0.027017,-0.00037229
-0.026499,-0.00035816
-0.025982,-0.00034431
-0.025464,-0.00033073
-0.024947,-0.00031744
-0.02443,-0.00030442
-0.023913,-0.00029168
-0.023396,-0.00027922
-0.02288,-0.00026703
-0.022364,-0.00025512
-0.021848,-0.00024349
-0.021332,-0.00023213
-0.020816,-0.00022105
-0.020816,-0.00022105
-0.020765,-0.00021995
-0.020713,-0.00021886
-0.020661,-0.00021777
-0.02061,-0.00021669
-0.020558,-0.00021561
-0.020507,-0.00021453
-0.020455,-0.00021345
-0.020404,-0.00021238
-0.020352,-0.00021131
-0.020301,-0.00021024
-0.020249,-0.00020917
-0.020198,-0.00020811
-0.020146,-0.00020705
-0.020095,-0.00020599
-0.020095,-0.00020599
-0.020043,-0.00020494
-0.019992,-0.00020389
-0.01994,-0.00020284
-0.019889,-0.00020179
-0.019837,-0.00020075
-0.019786,-0.00019971
-0.019734,-0.00019867
-0.019683,-0.00019764
-0.019631,-0.0001966
-0.01958,-0.00019557
-0.019528,-0.00019455
-0.019477,-0.00019352
-0.019425,-0.0001925
-0.019374,-0.00019148
-0.019374,-0.00019148
-0.019322,-0.00019047
-0.019271,-0.00018945
-0.019219,-0.00018844
-0.019168,-0.00018744
-0.019116,-0.00018643
-0.019065,-0.00018543
-0.019013,-0.00018443
-0.018962,-0.00018343
-0.018911,-0.00018244
-0.018859,-0.00018145
-0.018808,-0.00018046
-0.018756,-0.00017947
-0.018705,-0.00017849
-0.018653,-0.00017751
-0.018653,-0.00017751
-0.018602,-0.00017653
-0.01855,-0.00017556
-0.018499,-0.00017459
-0.018448,-0.00017362
-0.018396,-0.00017265
-0.018345,-0.00017169
-0.018293,-0.00017073
-0.018242,-0.00016977
-0.01819,-0.00016881
-0.018139,-0.00016786
-0.018088,-0.00016691
-0.018036,-0.00016596
-0.017985,-0.00016502
-0.017933,-0.00016408
-0.017933,-0.00016408
-0.017882,-0.00016314
-0.017831,-0.0001622
-0.017779,-0.00016127
-0.017728,-0.00016034
-0.017676,-0.00015941
-0.017625,-0.00015848
-0.017574,-0.00015756
-0.017522,-0.00015664
-0.017471,-0.00015572
-0.017419,-0.00015481
-0.017368,-0.0001539
-0.017317,-0.00015299
-0.017265,-0.00015208
-0.017214,-0.00015118
-0.017214,-0.00015118
-0.017163,-0.00015028
-0.017111,-0.00014938
-0.01706,-0.00014849
-0.017009,-0.00014759
-0.016957,-0.0001467
-0.016906,-0.00014582
-0.016854,-0.00014493
-0.016803,-0.00014405
-0.016752,-0.00014317
-0.0167,-0.0001423
-0.016649,-0.00014142
-0.016598,-0.00014055
-0.016546,-0.00013968
-0.016495,-0.00013882
-0.016495,-0.00013882
-0.016444,-0.00013796
-0.016392,-0.0001371
-0.016341,-0.00013624
-0.01629,-0.00013539
-0.016238,-0.00013453
-0.016187,-0.00013369
-0.016136,-0.00013284
-0.016085,-0.000132
-0.016033,-0.00013116
-0.015982,-0.00013032
-0.015931,-0.00012948
-0.015879,-0.00012865
-0.015828,-0.00012782
-0.015777,-0.00012699
-0.015777,-0.00012699
-0.015725,-0.00012617
-0.015674,-0.00012535
-0.015623,-0.00012453
-0.015572,-0.00012371
-0.01552,-0.0001229
-0.015469,-0.00012209
-0.015418,-0.00012128
-0.015366,-0.00012048
-0.015315,-0.00011967
-0.015264,-0.00011887
-0.015213,-0.00011808
-0.015161,-0.00011728
-0.01511,-0.00011649
-0.015059,-0.0001157
-0.015059,-0.0001157
-0.015008,-0.00011492
-0.014956,-0.00011413
-0.014905,-0.00011335
-0.014854,-0.00011257
-0.014803,-0.0001118
-0.014751,-0.00011103
-0.0147,-0.00011026
-0.014649,-0.00010949
-0.014598,-0.00010872
-0.014546,-0.00010796
-0.014495,-0.0001072
-0.014444,-0.00010645
-0.014393,-0.00010569
-0.014341,-0.00010494
-0.014341,-0.00010494
-0.01429,-0.00010419
-0.014239,-0.00010345
-0.014188,-0.00010271
-0.014137,-0.00010197
-0.014085,-0.00010123
-0.014034,-0.00010049
-0.013983,-9.9763e-05
-0.013932,-9.9033e-05
-0.013881,-9.8307e-05
-0.013829,-9.7583e-05
-0.013778,-9.6862e-05
-0.013727,-9.6144e-05
-0.013676,-9.5428e-05
-0.013625,-9.4715e-05
-0.013625,-9.4715e-05
-0.013573,-9.4005e-05
-0.013522,-9.3298e-05
-0.013471,-9.2593e-05
-0.01342,-9.1891e-05
-0.013369,-9.1191e-05
-0.013317,-9.0495e-05
-0.013266,-8.9801e-05
-0.013215,-8.9109e-05
-0.013164,-8.8421e-05
-0.013113,-8.7735e-05
-0.013062,-8.7052e-05
-0.01301,-8.6371e-05
-0.012959,-8.5694e-05
-0.012908,-8.5019e-05
-0.012908,-8.5019e-05
-0.012857,-8.4346e-05
-0.012806,-8.3677e-05
-0.012755,-8.301e-05
-0.012704,-8.2346e-05
-0.012652,-8.1684e-05
-0.012601,-8.1025e-05
-0.01255,-8.0369e-05
-0.012499,-7.9716e-05
-0.012448,-7.9065e-05
-0.012397,-7.8417e-05
-0.012346,-7.7771e-05
-0.012295,-7.7129e-05
-0.012243,-7.6489e-05
-0.012192,-7.5852e-05
-0.012192,-7.5852e-05
-0.012141,-7.5217e-05
-0.01209,-7.4585e-05
-0.012039,-7.3956e-05
-0.011988,-7.333e-05
-0.011937,-7.2706e-05
-0.011886,-7.2085e-05
-0.011835,-7.1466e-05
-0.011783,-7.0851e-05
-0.011732,-7.0238e-05
-0.011681,-6.9627e-05
-0.01163,-6.902e-05
-0.011579,-6.8415e-05
-0.011528,-6.7813e-05
-0.011477,-6.7213e-05
-0.011477,-6.7213e-05
-0.011426,-6.6616e-05
-0.011375,-6.6022e-05
-0.011324,-6.5431e-05
-0.011273,-6.4842e-05
-0.011222,-6.4256e-05
-0.011171,-6.3673e-05
-0.011119,-6.3092e-05
-0.011068,-6.2514e-05
-0.011017,-6.1938e-05
-0.010966,-6.1366e-05
-0.010915,-6.0796e-05
-0.010864,-6.0229e-05
-0.010813,-5.9664e-05
-0.010762,-5.9102e-05
-0.010762,-5.9102e-05
-0.010711,-5.8543e-05
-0.01066,-5.7986e-05
-0.010609,-5.7433e-05
-0.010558,-5.6881e-05
-0.010507,-5.6333e-05
-0.010456,-5.5787e-05
-0.010405,-5.5244e-05
-0.010354,-5.4704e-05
-0.010303,-5.4166e-05
-0.010252,-5.3631e-05
-0.010201,-5.3099e-05
-0.01015,-5.2569e-05
-0.010099,-5.2042e-05
-0.010048,-5.1517e-05
0,0
0.0099477,-5.0519e-05
0.0099977,-5.1028e-05
0.010048,-5.154e-05
0.010098,-5.2054e-05
0.010148,-5.2571e-05
0.010198,-5.309e-05
0.010248,-5.3612e-05
0.010298,-5.4136e-05
0.010348,-5.4663e-05
0.010398,-5.5192e-05
0.010448,-5.5724e-05
0.010498,-5.6258e-05
0.010548,-5.6795e-05
0.010597,-5.7335e-05
0.010647,-5.7877e-05
0.010647,-5.7877e-05
0.010697,-5.8421e-05
0.010747,-5.8968e-05
0.010797,-5.9518e-05
0.010847,-6.007e-05
0.010897,-6.0624e-05
0.010947,-6.1181e-05
0.010997,-6.1741e-05
0.011047,-6.2303e-05
0.011097,-6.2868e-05
0.011147,-6.3435e-05
0.011197,-6.4004e-05
0.011247,-6.4577e-05
0.011297,-6.5151e-05
0.011347,-6.5729e-05
0.011347,-6.5729e-05
0.011397,-6.6308e-05
0.011447,-6.6891e-05
0.011496,-6.7475e-05
0.011546,-6.8063e-05
0.011596,-6.8652e-05
0.011646,-6.9245e-05
0.011696,-6.984e-05
0.011746,-7.0437e-05
0.011796,-7.1037e-05
0.011846,-7.1639e-05
0.011896,-7.2244e-05
0.011946,-7.2851e-05
0.011995,-7.3461e-05
0.012045,-7.4074e-05
0.012045,-7.4074e-05
0.012095,-7.4689e-05
0.012145,-7.5306e-05
0.012195,-7.5926e-05
0.012245,-7.6548e-05
0.012295,-7.7173e-05
0.012345,-7.7801e-05
0.012395,-7.8431e-05
0.012444,-7.9063e-05
0.012494,-7.9698e-05
0.012544,-8.0336e-05
0.012594,-8.0976e-05
0.012644,-8.1618e-05
0.012694,-8.2263e-05
0.012744,-8.2911e-05
0.012744,-8.2911e-05
0.012793,-8.3561e-05
0.012843,-8.4214e-05
0.012893,-8.4869e-05
0.012943,-8.5526e-05
0.012993,-8.6186e-05
0.013043,-8.6849e-05
0.013093,-8.7514e-05
0.013142,-8.8181e-05
0.013192,-8.8852e-05
0.013242,-8.9524e-05
0.013292,-9.0199e-05
0.013342,-9.0877e-05
0.013391,-9.1557e-05
0.013441,-9.2239e-05
0.013441,-9.2239e-05
0.013491,-9.2924e-05
0.013541,-9.3612e-05
0.013591,-9.4302e-05
0.013641,-9.4995e-05
0.01369,-9.569e-05
0.01374,-9.6387e-05
0.01379,-9.7088e-05
0.01384,-9.779e-05
0.01389,-9.8495e-05
0.013939,-9.9203e-05
0.013989,-9.9913e-05
0.014039,-0.00010063
0.014089,-0.00010134
0.014139,-0.00010206
0.014139,-0.00010206
0.014188,-0.00010278
0.014238,-0.0001035
0.014288,-0.00010423
0.014338,-0.00010495
0.014387,-0.00010568
0.014437,-0.00010642
0.014487,-0.00010715
0.014537,-0.00010789
0.014586,-0.00010863
0.014636,-0.00010937
0.014686,-0.00011012
0.014736,-0.00011086
0.014786,-0.00011161
0.014835,-0.00011237
0.014835,-0.00011237
0.014885,-0.00011312
0.014935,-0.00011388
0.014985,-0.00011464
0.015034,-0.0001154
0.015084,-0.00011617
0.015134,-0.00011693
0.015183,-0.0001177
0.015233,-0.00011847
0.015283,-0.00011925
0.015333,-0.00012003
0.015382,-0.00012081
0.015432,-0.00012159
0.015482,-0.00012237
0.015532,-0.00012316
0.015532,-0.00012316
0.015581,-0.00012395
0.015631,-0.00012474
0.015681,-0.00012554
0.01573,-0.00012634
0.01578,-0.00012714
0.01583,-0.00012794
0.015879,-0.00012874
0.015929,-0.00012955
0.015979,-0.00013036
0.016029,-0.00013117
0.016078,-0.00013199
0.016128,-0.0001328
0.016178,-0.00013362
0.016227,-0.00013444
0.016227,-0.00013444
0.016277,-0.00013527
0.016327,-0.0001361
0.016376,-0.00013692
0.016426,-0.00013776
0.016476,-0.00013859
0.016525,-0.00013943
0.016575,-0.00014027
0.016625,-0.00014111
0.016674,-0.00014195
0.016724,-0.0001428
0.016774,-0.00014365
0.016823,-0.0001445
0.016873,-0.00014536
0.016922,-0.00014621
0.016922,-0.00014621
0.016972,-0.00014707
0.017022,-0.00014793
0.017071,-0.0001488
0.017121,-0.00014966
0.017171,-0.00015053
0.01722,-0.0001514
0.01727,-0.00015228
0.01732,-0.00015316
0.017369,-0.00015403
0.017419,-0.00015492
0.017468,-0.0001558
0.017518,-0.00015669
0.017568,-0.00015757
0.017617,-0.00015847
0.017617,-0.00015847
0.017667,-0.00015936
0.017716,-0.00016026
0.017766,-0.00016115
0.017816,-0.00016206
0.017865,-0.00016296
0.017915,-0.00016387
0.017964,-0.00016477
0.018014,-0.00016569
0.018064,-0.0001666
0.018113,-0.00016751
0.018163,-0.00016843
0.018212,-0.00016935
0.018262,-0.00017028
0.018312,-0.0001712
0.018312,-0.0001712
0.018361,-0.00017213
0.018411,-0.00017306
0.01846,-0.000174
0.01851,-0.00017493
0.018559,-0.00017587
0.018609,-0.00017681
0.018658,-0.00017775
0.018708,-0.0001787
0.018758,-0.00017965
0.018807,-0.0001806
0.018857,-0.00018155
0.018906,-0.00018251
0.018956,-0.00018346
0.019005,-0.00018442
0.019005,-0.00018442
0.019055,-0.00018539
0.019104,-0.00018635
0.019154,-0.00018732
0.019203,-0.00018829
0.019253,-0.00018926
0.019302,-0.00019024
0.019352,-0.00019121
0.019402,-0.00019219
0.019451,-0.00019318
0.019501,-0.00019416
0.01955,-0.00019515
0.0196,-0.00019614
0.019649,-0.00019713
0.019699,-0.00019813
0.019699,-0.00019813
0.019748,-0.00019912
0.019798,-0.00020012
0.019847,-0.00020112
0.019897,-0.00020213
0.019946,-0.00020314
0.019996,-0.00020415
0.020045,-0.00020516
0.020094,-0.00020617
0.020144,-0.00020719
0.020193,-0.00020821
0.020243,-0.00020923
0.020292,-0.00021025
0.020342,-0.00021128
0.020391,-0.00021231
0.020391,-0.00021231
0.020886,-0.00022273
0.02138,-0.0002334
0.021874,-0.00024431
0.022368,-0.00025546
0.022861,-0.00026686
0.023354,-0.00027849
0.023847,-0.00029037
0.024339,-0.00030249
0.024831,-0.00031485
0.025323,-0.00032744
0.025815,-0.00034028
0.026306,-0.00035336
0.026797,-0.00036667
0.027288,-0.00038022
0.027288,-0.00038022
0.027779,-0.00039403
0.028269,-0.00040808
0.02876,-0.00042236
0.02925,-0.00043688
0.02974,-0.00045163
0.030229,-0.00046663
0.030718,-0.00048185
0.031207,-0.00049731
0.031696,-0.000513
0.032184,-0.00052893
0.032672,-0.00054509
0.033159,-0.00056148
0.033646,-0.0005781
0.034133,-0.00059496
0.034133,-0.00059496
0.034621,-0.00061208
0.035108,-0.00062943
0.035595,-0.00064701
0.036082,-0.00066482
0.036568,-0.00068286
0.037054,-0.00070113
0.037539,-0.00071963
0.038025,-0.00073835
0.038509,-0.00075731
0.038994,-0.00077649
0.039478,-0.00079589
0.039962,-0.00081552
0.040446,-0.00083538
0.040929,-0.00085546
0.040929,-0.00085546
0.041413,-0.00087582
0.041897,-0.0008964
0.04238,-0.00091721
0.042863,-0.00093824
0.043346,-0.00095949
0.043828,-0.00098096
0.04431,-0.0010027
0.044792,-0.0010246
0.045273,-0.0010467
0.045754,-0.0010691
0.046235,-0.0010916
0.046715,-0.0011144
0.047195,-0.0011375
0.047675,-0.0011607
0.047675,-0.0011607
0.048156,-0.0011842
0.048636,-0.001208
0.049116,-0.0012319
0.049595,-0.0012561
0.050075,-0.0012805
0.050554,-0.0013051
0.051032,-0.0013299
0.05151,-0.0013549
0.051988,-0.0013802
0.052465,-0.0014056
0.052942,-0.0014313
0.053419,-0.0014572
0.053895,-0.0014833
0.054371,-0.0015096
0.054371,-0.0015096
0.054849,-0.0015362
0.055326,-0.0015631
0.055802,-0.0015901
0.056278,-0.0016173
0.056754,-0.0016448
0.057229,-0.0016725
0.057704,-0.0017003
0.058179,-0.0017284
0.058653,-0.0017567
0.059127,-0.0017852
0.059601,-0.0018139
0.060074,-0.0018428
0.060547,-0.0018719
0.061019,-0.0019012
0.061019,-0.0019012
0.061493,-0.0019308
0.061966,-0.0019607
0.062439,-0.0019907
0.062912,-0.002021
0.063384,-0.0020514
0.063856,-0.0020821
0.064328,-0.0021129
0.064799,-0.002144
0.06527,-0.0021752
0.06574,-0.0022067
0.06621,-0.0022383
0.06668,-0.0022702
0.067149,-0.0023022
0.067618,-0.0023345
0.067618,-0.0023345
0.068088,-0.002367
0.068558,-0.0023998
0.069028,-0.0024328
0.069497,-0.002466
0.069966,-0.0024993
0.070434,-0.0025329
0.070903,-0.0025667
0.07137,-0.0026006
0.071837,-0.0026347
0.072304,-0.0026691
0.072771,-0.0027036
0.073237,-0.0027383
0.073703,-0.0027732
0.074168,-0.0028083
0.074168,-0.0028083
0.074635,-0.0028438
0.075102,-0.0028794
0.075568,-0.0029153
0.076034,-0.0029513
0.076499,-0.0029875
0.076964,-0.0030239
0.077429,-0.0030605
0.077893,-0.0030973
0.078357,-0.0031343
0.07882,-0.0031714
0.079283,-0.0032087
0.079746,-0.0032463
0.080208,-0.003284
0.08067,-0.0033218
0.08067,-0.0033218
0.081134,-0.0033601
0.081597,-0.0033986
0.08206,-0.0034372
0.082522,-0.003476
0.082984,-0.003515
0.083446,-0.0035542
0.083907,-0.0035935
0.084368,-0.0036331
0.084828,-0.0036728
0.085288,-0.0037127
0.085748,-0.0037527
0.086207,-0.003793
0.086666,-0.0038334
0.087124,-0.003874
0.087124,-0.003874
0.087584,-0.003915
0.088044,-0.0039562
0.088504,-0.0039975
0.088963,-0.004039
0.089422,-0.0040807
0.08988,-0.0041226
0.090338,-0.0041647
0.090795,-0.0042069
0.091252,-0.0042493
0.091709,-0.0042918
0.092165,-0.0043345
0.09262,-0.0043774
0.093076,-0.0044205
0.09353,-0.0044637
0.09353,-0.0044637
0.093987,-0.0045074
0.094444,-0.0045513
0.0949,-0.0045953
0.095356,-0.0046394
0.095811,-0.0046838
0.096266,-0.0047283
0.096721,-0.0047729
0.097175,-0.0048178
0.097628,-0.0048628
0.098081,-0.0049079
0.098534,-0.0049532
0.098986,-0.0049987
0.099438,-0.0050444
0.099889,-0.0050902
0.099889,-0.0050902
0.10034,-0.0051364
0.1008,-0.0051829
0.10125,-0.0052294
0.1017,-0.0052762
0.10215,-0.0053231
0.10261,-0.0053701
0.10306,-0.0054174
0.10351,-0.0054647
0.10396,-0.0055123
0.10441,-0.0055599
0.10486,-0.0056078
0.1053,-0.0056558
0.10575,-0.0057039
0.1062,-0.0057522
0.1062,-0.0057522
0.10665,-0.005801
0.1071,-0.00585
0.10755,-0.0058991
0.108,-0.0059483
0.10845,-0.0059977
0.1089,-0.0060472
0.10934,-0.0060969
0.10979,-0.0061468
0.11024,-0.0061968
0.11068,-0.0062469
0.11113,-0.0062972
0.11158,-0.0063477
0.11202,-0.0063982
0.11247,-0.006449
0.11247,-0.006449
0.11291,-0.0065002
0.11336,-0.0065516
0.11381,-0.0066031
0.11425,-0.0066548
0.1147,-0.0067066
0.11514,-0.0067586
0.11559,-0.0068107
0.11603,-0.0068629
0.11647,-0.0069153
0.11692,-0.0069679
0.11736,-0.0070205
0.1178,-0.0070733
0.11824,-0.0071263
0.11868,-0.0071794
0.11868,-0.0071794
0.11913,-0.007233
0.11957,-0.0072868
0.12001,-0.0073407
0.12046,-0.0073947
0.1209,-0.0074489
0.12134,-0.0075032
0.12178,-0.0075576
0.12222,-0.0076122
0.12266,-0.0076669
0.1231,-0.0077218
0.12354,-0.0077767
0.12398,-0.0078319
0.12442,-0.0078871
0.12485,-0.0079425
0.12485,-0.0079425
0.12529,-0.0079984
0.12573,-0.0080545
0.12617,-0.0081107
0.12661,-0.008167
0.12705,-0.0082235
0.12749,-0.00828
0.12793,-0.0083368
0.12837,-0.0083936
0.1288,-0.0084506
0.12924,-0.0085077
0.12967,-0.0085649
0.13011,-0.0086222
0.13054,-0.0086797
0.13098,-0.0087373
0.13098,-0.0087373
0.13142,-0.0087954
0.13185,-0.0088538
0.13229,-0.0089122
0.13272,-0.0089707
0.13316,-0.0090294
0.13359,-0.0090882
0.13403,-0.0091471
0.13446,-0.0092061
0.1349,-0.0092653
0.13533,-0.0093245
0.13576,-0.0093839
0.13619,-0.0094434
0.13663,-0.009503
0.13706,-0.0095628
0.13706,-0.0095628
0.13749,-0.0096231
0.13792,-0.0096836
0.13836,-0.0097442
0.13879,-0.0098049
0.13922,-0.0098657
0.13965,-0.0099266
0.14008,-0.0099876
0.14051,-0.010049
0.14094,-0.01011
0.14137,-0.010171
0.1418,-0.010233
0.14223,-0.010294
0.14266,-0.010356
0.14309,-0.010418
0.14309,-0.010418
0.14352,-0.01048
0.14395,-0.010543
0.14438,-0.010606
0.14481,-0.010668
0.14524,-0.010731
0.14566,-0.010794
0.14609,-0.010857
0.14652,-0.010921
0.14695,-0.010984
0.14737,-0.011047
0.1478,-0.011111
0.14822,-0.011174
0.14865,-0.011238
0.14907,-0.011302
0.14907,-0.011302
0.15332,-0.011951
0.15752,-0.01261
0.16168,-0.013278
0.16578,-0.013955
0.16984,-0.01464
0.17386,-0.015333
0.17783,-0.016033
0.18175,-0.01674
0.18564,-0.017454
0.18948,-0.018175
0.19329,-0.018901
0.19705,-0.019632
0.20077,-0.020369
0.20446,-0.021111
0.20446,-0.021111
0.20839,-0.021914
0.21226,-0.02272
0.21609,-0.023529
0.21987,-0.024341
0.2236,-0.025154
0.22728,-0.02597
0.23092,-0.026786
0.23452,-0.027604
0.23808,-0.028422
0.24159,-0.029241
0.24506,-0.03006
0.24849,-0.030879
0.25189,-0.031698
0.25524,-0.032516


==> data_NF_case4_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.009999,2.6036e-05,0.009999,1.2822e-09,0.9999
0.010049,2.63e-05,0.010049,1.2693e-09,0.9999
0.0101,2.6565e-05,0.0101,1.2567e-09,0.9999
0.010151,2.6831e-05,0.010151,1.2442e-09,0.9999
0.010201,2.7099e-05,0.010201,1.2319e-09,0.99989
0.010252,2.7368e-05,0.010252,1.2198e-09,0.99989
0.010302,2.7638e-05,0.010302,1.2079e-09,0.99989
0.010353,2.791e-05,0.010353,1.1961e-09,0.99989
0.010403,2.8183e-05,0.010403,1.1845e-09,0.99989
0.010454,2.8457e-05,0.010454,1.1731e-09,0.99989
0.010504,2.8733e-05,0.010504,1.1618e-09,0.99989
0.010555,2.901e-05,0.010555,1.1507e-09,0.99989
0.010605,2.9288e-05,0.010605,1.1398e-09,0.99989
0.010656,2.9568e-05,0.010656,1.129e-09,0.99989
0.010706,2.9849e-05,0.010706,1.1184e-09,0.99988
0.010706,2.9849e-05,0.010706,1.1184e-09,0.99988
0.010757,3.0131e-05,0.010757,1.1079e-09,0.99988
0.010807,3.0415e-05,0.010807,1.0976e-09,0.99988
0.010858,3.07e-05,0.010858,1.0874e-09,0.99988
0.010908,3.0986e-05,0.010908,1.0773e-09,0.99988
0.010959,3.1274e-05,0.010959,1.0674e-09,0.99988
0.011009,3.1563e-05,0.011009,1.0577e-09,0.99988
0.01106,3.1853e-05,0.01106,1.048e-09,0.99988
0.01111,3.2145e-05,0.01111,1.0385e-09,0.99988
0.011161,3.2437e-05,0.011161,1.0291e-09,0.99987
0.011211,3.2732e-05,0.011211,1.0199e-09,0.99987
0.011262,3.3027e-05,0.011262,1.0107e-09,0.99987
0.011312,3.3324e-05,0.011312,1.0017e-09,0.99987
0.011363,3.3622e-05,0.011363,9.9285e-10,0.99987
0.011413,3.3922e-05,0.011413,9.8408e-10,0.99987
0.011413,3.3922e-05,0.011413,9.8408e-10,0.99987
0.011464,3.4223e-05,0.011464,9.7543e-10,0.99987
0.011514,3.4525e-05,0.011514,9.6689e-10,0.99987
0.011565,3.4829e-05,0.011565,9.5846e-10,0.99986
0.011615,3.5134e-05,0.011615,9.5014e-10,0.99986
0.011666,3.544e-05,0.011666,9.4193e-10,0.99986
0.011716,3.5747e-05,0.011716,9.3383e-10,0.99986
0.011767,3.6056e-05,0.011767,9.2583e-10,0.99986
0.011817,3.6367e-05,0.011817,9.1793e-10,0.99986
0.011868,3.6678e-05,0.011868,9.1013e-10,0.99986
0.011918,3.6991e-05,0.011918,9.0243e-10,0.99986
0.011969,3.7305e-05,0.011969,8.9483e-10,0.99986
0.012019,3.7621e-05,0.012019,8.8733e-10,0.99985
0.01207,3.7937e-05,0.01207,8.7991e-10,0.99985
0.01212,3.8256e-05,0.01212,8.726e-10,0.99985
0.01212,3.8256e-05,0.01212,8.726e-10,0.99985
0.012171,3.8575e-05,0.012171,8.6537e-10,0.99985
0.012221,3.8896e-05,0.012221,8.5823e-10,0.99985
0.012272,3.9218e-05,0.012272,8.5118e-10,0.99985
0.012322,3.9542e-05,0.012322,8.4421e-10,0.99985
0.012373,3.9866e-05,0.012373,8.3733e-10,0.99985
0.012423,4.0193e-05,0.012423,8.3054e-10,0.99984
0.012474,4.052e-05,0.012474,8.2382e-10,0.99984
0.012524,4.0849e-05,0.012524,8.1719e-10,0.99984
0.012575,4.1179e-05,0.012575,8.1064e-10,0.99984
0.012625,4.1511e-05,0.012625,8.0417e-10,0.99984
0.012676,4.1843e-05,0.012676,7.9777e-10,0.99984
0.012726,4.2177e-05,0.012726,7.9145e-10,0.99984
0.012777,4.2513e-05,0.012777,7.8521e-10,0.99984
0.012827,4.285e-05,0.012827,7.7903e-10,0.99983
0.012827,4.285e-05,0.012827,7.7903e-10,0.99983
0.012878,4.3188e-05,0.012878,7.7293e-10,0.99983
0.012928,4.3527e-05,0.012928,7.6691e-10,0.99983
0.012979,4.3868e-05,0.012979,7.6095e-10,0.99983
0.01303,4.421e-05,0.01303,7.5506e-10,0.99983
0.01308,4.4554e-05,0.01308,7.4924e-10,0.99983
0.013131,4.4898e-05,0.013131,7.4349e-10,0.99983
0.013181,4.5244e-05,0.013181,7.378e-10,0.99982
0.013232,4.5592e-05,0.013232,7.3218e-10,0.99982
0.013282,4.5941e-05,0.013282,7.2662e-10,0.99982
0.013333,4.6291e-05,0.013333,7.2112e-10,0.99982
0.013383,4.6642e-05,0.013383,7.1569e-10,0.99982
0.013434,4.6995e-05,0.013434,7.1032e-10,0.99982
0.013484,4.7349e-05,0.013484,7.0501e-10,0.99982
0.013535,4.7704e-05,0.013535,6.9975e-10,0.99981
0.013535,4.7704e-05,0.013535,6.9975e-10,0.99981
0.013585,4.8061e-05,0.013585,6.9456e-10,0.99981
0.013636,4.8419e-05,0.013636,6.8942e-10,0.99981
0.013686,4.8778e-05,0.013686,6.8434e-10,0.99981
0.013737,4.9139e-05,0.013737,6.7932e-10,0.99981
0.013787,4.9501e-05,0.013787,6.7435e-10,0.99981
0.013838,4.9864e-05,0.013838,6.6944e-10,0.99981
0.013888,5.0229e-05,0.013888,6.6458e-10,0.99981
0.013939,5.0595e-05,0.013939,6.5977e-10,0.9998
0.013989,5.0962e-05,0.013989,6.5501e-10,0.9998
0.01404,5.1331e-05,0.01404,6.5031e-10,0.9998
0.01409,5.1701e-05,0.01409,6.4565e-10,0.9998
0.014141,5.2072e-05,0.014141,6.4105e-10,0.9998
0.014191,5.2445e-05,0.014191,6.3649e-10,0.9998
0.014242,5.2819e-05,0.014242,6.3199e-10,0.9998
0.014242,5.2819e-05,0.014242,6.3199e-10,0.9998
0.014292,5.3194e-05,0.014292,6.2753e-10,0.99979
0.014343,5.3571e-05,0.014343,6.2311e-10,0.99979
0.014393,5.3949e-05,0.014393,6.1875e-10,0.99979
0.014444,5.4328e-05,0.014444,6.1443e-10,0.99979
0.014494,5.4709e-05,0.014494,6.1015e-10,0.99979
0.014545,5.5091e-05,0.014545,6.0592e-10,0.99979
0.014595,5.5474e-05,0.014595,6.0174e-10,0.99978
0.014646,5.5859e-05,0.014646,5.9759e-10,0.99978
0.014696,5.6245e-05,0.014696,5.9349e-10,0.99978
0.014747,5.6632e-05,0.014747,5.8943e-10,0.99978
0.014797,5.7021e-05,0.014797,5.8542e-10,0.99978
0.014848,5.7411e-05,0.014848,5.8144e-10,0.99978
0.014898,5.7802e-05,0.014898,5.775e-10,0.99978
0.014949,5.8194e-05,0.014949,5.7361e-10,0.99977
0.014949,5.8194e-05,0.014949,5.7361e-10,0.99977
0.014999,5.8588e-05,0.014999,5.6975e-10,0.99977
0.01505,5.8984e-05,0.01505,5.6593e-10,0.99977
0.0151,5.938e-05,0.0151,5.6215e-10,0.99977
0.015151,5.9778e-05,0.015151,5.5841e-10,0.99977
0.015201,6.0177e-05,0.015201,5.5471e-10,0.99977
0.015252,6.0578e-05,0.015252,5.5104e-10,0.99976
0.015302,6.098e-05,0.015302,5.4741e-10,0.99976
0.015353,6.1383e-05,0.015353,5.4381e-10,0.99976
0.015403,6.1788e-05,0.015403,5.4025e-10,0.99976
0.015454,6.2194e-05,0.015454,5.3672e-10,0.99976
0.015504,6.2601e-05,0.015504,5.3323e-10,0.99976
0.015555,6.3009e-05,0.015555,5.2978e-10,0.99976
0.015606,6.3419e-05,0.015606,5.2635e-10,0.99975
0.015656,6.383e-05,0.015656,5.2296e-10,0.99975
0.015656,6.383e-05,0.015656,5.2296e-10,0.99975
0.015707,6.4243e-05,0.015707,5.196e-10,0.99975
0.015757,6.4657e-05,0.015757,5.1628e-10,0.99975
0.015808,6.5072e-05,0.015808,5.1298e-10,0.99975
0.015858,6.5489e-05,0.015858,5.0972e-10,0.99975
0.015909,6.5906e-05,0.015909,5.0649e-10,0.99974
0.015959,6.6326e-05,0.015959,5.0329e-10,0.99974
0.01601,6.6746e-05,0.01601,5.0012e-10,0.99974
0.01606,6.7168e-05,0.01606,4.9698e-10,0.99974
0.016111,6.7591e-05,0.016111,4.9386e-10,0.99974
0.016161,6.8016e-05,0.016161,4.9078e-10,0.99974
0.016212,6.8441e-05,0.016212,4.8773e-10,0.99973
0.016262,6.8868e-05,0.016262,4.847e-10,0.99973
0.016313,6.9297e-05,0.016313,4.8171e-10,0.99973
0.016363,6.9727e-05,0.016363,4.7874e-10,0.99973
0.016363,6.9727e-05,0.016363,4.7874e-10,0.99973
0.016414,7.0158e-05,0.016414,4.758e-10,0.99973
0.016464,7.059e-05,0.016464,4.7288e-10,0.99973
0.016515,7.1024e-05,0.016515,4.6999e-10,0.99972
0.016565,7.1459e-05,0.016565,4.6713e-10,0.99972
0.016616,7.1896e-05,0.016616,4.6429e-10,0.99972
0.016666,7.2334e-05,0.016666,4.6148e-10,0.99972
0.016717,7.2773e-05,0.016717,4.587e-10,0.99972
0.016767,7.3213e-05,0.016767,4.5594e-10,0.99972
0.016818,7.3655e-05,0.016818,4.5321e-10,0.99971
0.016868,7.4098e-05,0.016868,4.505e-10,0.99971
0.016919,7.4542e-05,0.016919,4.4781e-10,0.99971
0.016969,7.4988e-05,0.016969,4.4515e-10,0.99971
0.01702,7.5435e-05,0.01702,4.4251e-10,0.99971
0.01707,7.5884e-05,0.01707,4.3989e-10,0.99971
0.01707,7.5884e-05,0.01707,4.3989e-10,0.99971
0.017121,7.6333e-05,0.017121,4.373e-10,0.9997
0.017171,7.6784e-05,0.017171,4.3473e-10,0.9997
0.017222,7.7237e-05,0.017222,4.3219e-10,0.9997
0.017272,7.7691e-05,0.017272,4.2966e-10,0.9997
0.017323,7.8146e-05,0.017323,4.2716e-10,0.9997
0.017373,7.8602e-05,0.017373,4.2468e-10,0.9997
0.017424,7.906e-05,0.017424,4.2222e-10,0.99969
0.017474,7.9519e-05,0.017474,4.1978e-10,0.99969
0.017525,7.9979e-05,0.017525,4.1737e-10,0.99969
0.017575,8.0441e-05,0.017575,4.1497e-10,0.99969
0.017626,8.0904e-05,0.017626,4.126e-10,0.99969
0.017676,8.1368e-05,0.017676,4.1024e-10,0.99968
0.017727,8.1834e-05,0.017727,4.0791e-10,0.99968
0.017777,8.2301e-05,0.017777,4.0559e-10,0.99968
0.017777,8.2301e-05,0.017777,4.0559e-10,0.99968
0.017828,8.2769e-05,0.017828,4.033e-10,0.99968
0.017879,8.3239e-05,0.017879,4.0102e-10,0.99968
0.017929,8.371e-05,0.017929,3.9877e-10,0.99968
0.01798,8.4182e-05,0.01798,3.9653e-10,0.99967
0.01803,8.4656e-05,0.01803,3.9431e-10,0.99967
0.018081,8.5131e-05,0.018081,3.9211e-10,0.99967
0.018131,8.5607e-05,0.018131,3.8993e-10,0.99967
0.018182,8.6085e-05,0.018182,3.8777e-10,0.99967
0.018232,8.6564e-05,0.018232,3.8562e-10,0.99966
0.018283,8.7044e-05,0.018283,3.8349e-10,0.99966
0.018333,8.7526e-05,0.018333,3.8138e-10,0.99966
0.018384,8.8009e-05,0.018384,3.7929e-10,0.99966
0.018434,8.8493e-05,0.018434,3.7721e-10,0.99966
0.018485,8.8979e-05,0.018485,3.7516e-10,0.99965
0.018485,8.8979e-05,0.018485,3.7516e-10,0.99965
0.018535,8.9466e-05,0.018535,3.7311e-10,0.99965
0.018586,8.9954e-05,0.018586,3.7109e-10,0.99965
0.018636,9.0444e-05,0.018636,3.6908e-10,0.99965
0.018687,9.0935e-05,0.018687,3.6709e-10,0.99965
0.018737,9.1427e-05,0.018737,3.6511e-10,0.99965
0.018788,9.1921e-05,0.018788,3.6315e-10,0.99964
0.018838,9.2415e-05,0.018838,3.612e-10,0.99964
0.018889,9.2912e-05,0.018889,3.5928e-10,0.99964
0.018939,9.3409e-05,0.018939,3.5736e-10,0.99964
0.01899,9.3908e-05,0.01899,3.5546e-10,0.99964
0.01904,9.4408e-05,0.01904,3.5358e-10,0.99963
0.019091,9.491e-05,0.019091,3.5171e-10,0.99963
0.019141,9.5413e-05,0.019141,3.4986e-10,0.99963
0.019192,9.5917e-05,0.019192,3.4802e-10,0.99963
0.019192,9.5917e-05,0.019192,3.4802e-10,0.99963
0.019242,9.6423e-05,0.019242,3.4619e-10,0.99963
0.019293,9.693e-05,0.019293,3.4438e-10,0.99962
0.019343,9.7438e-05,0.019343,3.4259e-10,0.99962
0.019394,9.7947e-05,0.019394,3.4081e-10,0.99962
0.019444,9.8458e-05,0.019444,3.3904e-10,0.99962
0.019495,9.8971e-05,0.019495,3.3728e-10,0.99962
0.019545,9.9484e-05,0.019545,3.3554e-10,0.99961
0.019596,9.9999e-05,0.019596,3.3381e-10,0.99961
0.019646,0.00010052,0.019646,3.321e-10,0.99961
0.019697,0.00010103,0.019697,3.304e-10,0.99961
0.019748,0.00010155,0.019748,3.2871e-10,0.99961
0.019798,0.00010207,0.019798,3.2704e-10,0.9996
0.019849,0.00010259,0.019849,3.2537e-10,0.9996
0.019899,0.00010312,0.019899,3.2372e-10,0.9996
0.019899,0.00010312,0.019899,3.2372e-10,0.9996
0.01995,0.00010364,0.01995,3.2209e-10,0.9996
0.02,0.00010417,0.02,3.2046e-10,0.9996
0.020051,0.00010469,0.020051,3.1885e-10,0.99959
0.020101,0.00010522,0.020101,3.1725e-10,0.99959
0.020152,0.00010575,0.020152,3.1566e-10,0.99959
0.020202,0.00010628,0.020202,3.1408e-10,0.99959
0.020253,0.00010681,0.020253,3.1252e-10,0.99959
0.020303,0.00010735,0.020303,3.1097e-10,0.99958
0.020354,0.00010788,0.020354,3.0942e-10,0.99958
0.020404,0.00010842,0.020404,3.0789e-10,0.99958
0.020455,0.00010896,0.020455,3.0638e-10,0.99958
0.020505,0.00010949,0.020505,3.0487e-10,0.99958
0.020556,0.00011003,0.020556,3.0337e-10,0.99957
0.020606,0.00011058,0.020606,3.0189e-10,0.99957
0.020606,0.00011058,0.020606,3.0189e-10,0.99957
0.021111,0.00011606,0.021111,2.8761e-10,0.99955
0.021616,0.00012168,0.021616,2.7433e-10,0.99953
0.022122,0.00012744,0.022122,2.6195e-10,0.99951
0.022627,0.00013332,0.022627,2.5039e-10,0.99948
0.023132,0.00013934,0.023132,2.3958e-10,0.99946
0.023636,0.00014549,0.023636,2.2945e-10,0.99944
0.024141,0.00015177,0.024141,2.1995e-10,0.99941
0.024646,0.00015818,0.024646,2.1104e-10,0.99939
0.025151,0.00016473,0.025151,2.0265e-10,0.99936
0.025656,0.0001714,0.025656,1.9476e-10,0.99933
0.02616,0.00017821,0.02616,1.8732e-10,0.99931
0.026665,0.00018515,0.026665,1.803e-10,0.99928
0.027169,0.00019223,0.027169,1.7366e-10,0.99925
0.027674,0.00019943,0.027674,1.6739e-10,0.99923
0.027674,0.00019943,0.027674,1.6739e-10,0.99923
0.028179,0.00020678,0.028179,1.6144e-10,0.9992
0.028684,0.00021426,0.028684,1.5581e-10,0.99917
0.029189,0.00022187,0.029189,1.5046e-10,0.99914
0.029694,0.00022962,0.029694,1.4539e-10,0.99911
0.030199,0.00023749,0.030199,1.4057e-10,0.99908
0.030704,0.0002455,0.030704,1.3598e-10,0.99905
0.031209,0.00025364,0.031209,1.3162e-10,0.99902
0.031714,0.00026191,0.031714,1.2747e-10,0.99898
0.032219,0.00027031,0.032219,1.235e-10,0.99895
0.032723,0.00027885,0.032723,1.1973e-10,0.99892
0.033228,0.00028751,0.033228,1.1612e-10,0.99888
0.033732,0.00029631,0.033732,1.1267e-10,0.99885
0.034237,0.00030524,0.034237,1.0938e-10,0.99882
0.034741,0.0003143,0.034741,1.0622e-10,0.99878
0.034741,0.0003143,0.034741,1.0622e-10,0.99878
0.035247,0.0003235,0.035247,1.032e-10,0.99874
0.035752,0.00033285,0.035752,1.0031e-10,0.99871
0.036257,0.00034232,0.036257,9.7531e-11,0.99867
0.036762,0.00035192,0.036762,9.487e-11,0.99863
0.037267,0.00036165,0.037267,9.2317e-11,0.9986
0.037772,0.00037152,0.037772,8.9867e-11,0.99856
0.038277,0.00038152,0.038277,8.7512e-11,0.99852
0.038782,0.00039164,0.038782,8.525e-11,0.99848
0.039286,0.0004019,0.039286,8.3075e-11,0.99844
0.039791,0.00041229,0.039791,8.0982e-11,0.9984
0.040295,0.00042281,0.040295,7.8967e-11,0.99836
0.0408,0.00043347,0.0408,7.7028e-11,0.99832
0.041304,0.00044425,0.041304,7.5159e-11,0.99828
0.041808,0.00045516,0.041808,7.3357e-11,0.99823
0.041808,0.00045516,0.041808,7.3357e-11,0.99823
0.042314,0.00046623,0.042314,7.1616e-11,0.99819
0.042819,0.00047743,0.042819,6.9936e-11,0.99815
0.043324,0.00048877,0.043324,6.8315e-11,0.9981
0.04383,0.00050023,0.04383,6.675e-11,0.99806
0.044335,0.00051182,0.044335,6.5239e-11,0.99801
0.04484,0.00052355,0.04484,6.3778e-11,0.99797
0.045344,0.0005354,0.045344,6.2367e-11,0.99792
0.045849,0.00054739,0.045849,6.1002e-11,0.99788
0.046354,0.0005595,0.046354,5.9681e-11,0.99783
0.046858,0.00057175,0.046858,5.8404e-11,0.99778
0.047363,0.00058412,0.047363,5.7167e-11,0.99773
0.047867,0.00059663,0.047867,5.5969e-11,0.99768
0.048371,0.00060927,0.048371,5.4809e-11,0.99764
0.048876,0.00062203,0.048876,5.3684e-11,0.99759
0.048876,0.00062203,0.048876,5.3684e-11,0.99759
0.049381,0.00063497,0.049381,5.2591e-11,0.99754
0.049887,0.00064803,0.049887,5.1532e-11,0.99749
0.050392,0.00066123,0.050392,5.0504e-11,0.99743
0.050897,0.00067455,0.050897,4.9507e-11,0.99738
0.051402,0.000688,0.051402,4.8539e-11,0.99733
0.051908,0.00070159,0.051908,4.76e-11,0.99728
0.052412,0.0007153,0.052412,4.6688e-11,0.99722
0.052917,0.00072914,0.052917,4.5802e-11,0.99717
0.053422,0.00074312,0.053422,4.4941e-11,0.99712
0.053926,0.00075722,0.053926,4.4105e-11,0.99706
0.054431,0.00077145,0.054431,4.3291e-11,0.99701
0.054935,0.00078581,0.054935,4.2501e-11,0.99695
0.055439,0.0008003,0.055439,4.1732e-11,0.99689
0.055944,0.00081492,0.055944,4.0983e-11,0.99684
0.055944,0.00081492,0.055944,4.0983e-11,0.99684
0.056449,0.00082972,0.056449,4.0253e-11,0.99678
0.056955,0.00084465,0.056955,3.9542e-11,0.99672
0.05746,0.00085971,0.05746,3.885e-11,0.99666
0.057966,0.00087489,0.057966,3.8176e-11,0.9966
0.058471,0.00089021,0.058471,3.7519e-11,0.99655
0.058976,0.00090565,0.058976,3.688e-11,0.99649
0.059481,0.00092123,0.059481,3.6257e-11,0.99642
0.059986,0.00093693,0.059986,3.565e-11,0.99636
0.060491,0.00095276,0.060491,3.5058e-11,0.9963
0.060995,0.00096872,0.060995,3.4481e-11,0.99624
0.0615,0.00098481,0.0615,3.3918e-11,0.99618
0.062004,0.001001,0.062004,3.3369e-11,0.99612
0.062508,0.0010174,0.062508,3.2833e-11,0.99605
0.063012,0.0010338,0.063012,3.231e-11,0.99599
0.063012,0.0010338,0.063012,3.231e-11,0.99599
0.063518,0.0010505,0.063518,3.1798e-11,0.99592
0.064024,0.0010673,0.064024,3.1298e-11,0.99586
0.06453,0.0010842,0.06453,3.081e-11,0.99579
0.065035,0.0011013,0.065035,3.0333e-11,0.99573
0.065541,0.0011185,0.065541,2.9868e-11,0.99566
0.066046,0.0011358,0.066046,2.9413e-11,0.99559
0.066551,0.0011532,0.066551,2.8969e-11,0.99552
0.067056,0.0011708,0.067056,2.8535e-11,0.99546
0.067561,0.0011884,0.067561,2.811e-11,0.99539
0.068065,0.0012063,0.068065,2.7695e-11,0.99532
0.06857,0.0012242,0.06857,2.729e-11,0.99525
0.069074,0.0012423,0.069074,2.6893e-11,0.99518
0.069579,0.0012605,0.069579,2.6505e-11,0.99511
0.070083,0.0012788,0.070083,2.6126e-11,0.99504
0.070083,0.0012788,0.070083,2.6126e-11,0.99504
0.070589,0.0012973,0.070589,2.5753e-11,0.99496
0.071095,0.001316,0.071095,2.5388e-11,0.99489
0.071601,0.0013348,0.071601,2.5031e-11,0.99482
0.072106,0.0013537,0.072106,2.4682e-11,0.99475
0.072612,0.0013728,0.072612,2.434e-11,0.99467
0.073117,0.0013919,0.073117,2.4005e-11,0.9946
0.073622,0.0014112,0.073622,2.3677e-11,0.99452
0.074127,0.0014306,0.074127,2.3356e-11,0.99445
0.074632,0.0014502,0.074632,2.3041e-11,0.99437
0.075137,0.0014699,0.075137,2.2733e-11,0.9943
0.075642,0.0014897,0.075642,2.2431e-11,0.99422
0.076146,0.0015096,0.076146,2.2135e-11,0.99414
0.07665,0.0015297,0.07665,2.1845e-11,0.99406
0.077154,0.0015498,0.077154,2.1561e-11,0.99398
0.077154,0.0015498,0.077154,2.1561e-11,0.99398
0.077661,0.0015702,0.077661,2.1281e-11,0.99391
0.078167,0.0015908,0.078167,2.1007e-11,0.99383
0.078673,0.0016114,0.078673,2.0738e-11,0.99375
0.079179,0.0016322,0.079179,2.0474e-11,0.99366
0.079685,0.0016531,0.079685,2.0216e-11,0.99358
0.08019,0.0016742,0.08019,1.9962e-11,0.9935
0.080696,0.0016953,0.080696,1.9713e-11,0.99342
0.081201,0.0017166,0.081201,1.9469e-11,0.99334
0.081706,0.001738,0.081706,1.9229e-11,0.99325
0.082211,0.0017596,0.082211,1.8994e-11,0.99317
0.082715,0.0017812,0.082715,1.8764e-11,0.99309
0.08322,0.001803,0.08322,1.8537e-11,0.993
0.083724,0.0018249,0.083724,1.8315e-11,0.99292
0.084228,0.001847,0.084228,1.8097e-11,0.99283
0.084228,0.001847,0.084228,1.8097e-11,0.99283
0.084735,0.0018693,0.084735,1.7881e-11,0.99274
0.085241,0.0018917,0.085241,1.767e-11,0.99266
0.085748,0.0019142,0.085748,1.7462e-11,0.99257
0.086254,0.0019369,0.086254,1.7258e-11,0.99248
0.08676,0.0019596,0.08676,1.7058e-11,0.99239
0.087265,0.0019825,0.087265,1.6861e-11,0.9923
0.087771,0.0020056,0.087771,1.6668e-11,0.99221
0.088276,0.0020287,0.088276,1.6478e-11,0.99213
0.088781,0.002052,0.088781,1.6291e-11,0.99203
0.089286,0.0020754,0.089286,1.6108e-11,0.99194
0.089791,0.0020989,0.089791,1.5927e-11,0.99185
0.090296,0.0021226,0.090296,1.575e-11,0.99176
0.0908,0.0021463,0.0908,1.5576e-11,0.99167
0.091304,0.0021702,0.091304,1.5405e-11,0.99158
0.091304,0.0021702,0.091304,1.5405e-11,0.99158
0.091811,0.0021944,0.091811,1.5235e-11,0.99148
0.092318,0.0022187,0.092318,1.5069e-11,0.99139
0.092825,0.0022431,0.092825,1.4905e-11,0.99129
0.093331,0.0022676,0.093331,1.4744e-11,0.9912
0.093837,0.0022923,0.093837,1.4586e-11,0.9911
0.094343,0.002317,0.094343,1.443e-11,0.99101
0.094849,0.0023419,0.094849,1.4277e-11,0.99091
0.095354,0.002367,0.095354,1.4127e-11,0.99081
0.09586,0.0023921,0.09586,1.3978e-11,0.99071
0.096365,0.0024174,0.096365,1.3832e-11,0.99062
0.09687,0.0024428,0.09687,1.3689e-11,0.99052
0.097374,0.0024683,0.097374,1.3548e-11,0.99042
0.097879,0.0024939,0.097879,1.3409e-11,0.99032
0.098383,0.0025197,0.098383,1.3272e-11,0.99022
0.098383,0.0025197,0.098383,1.3272e-11,0.99022
0.09889,0.0025457,0.09889,1.3136e-11,0.99012
0.099397,0.0025719,0.099397,1.3003e-11,0.99002
0.099904,0.0025982,0.099904,1.2872e-11,0.98991
0.10041,0.0026246,0.10041,1.2743e-11,0.98981
0.10092,0.0026511,0.10092,1.2615e-11,0.98971
0.10142,0.0026777,0.10142,1.249e-11,0.9896
0.10193,0.0027045,0.10193,1.2367e-11,0.9895
0.10244,0.0027314,0.10244,1.2245e-11,0.9894
0.10294,0.0027584,0.10294,1.2125e-11,0.98929
0.10345,0.0027855,0.10345,1.2008e-11,0.98919
0.10395,0.0028128,0.10395,1.1891e-11,0.98908
0.10446,0.0028402,0.10446,1.1777e-11,0.98897
0.10496,0.0028677,0.10496,1.1664e-11,0.98887
0.10546,0.0028953,0.10546,1.1553e-11,0.98876
0.10546,0.0028953,0.10546,1.1553e-11,0.98876
0.10597,0.0029232,0.10597,1.1443e-11,0.98865
0.10648,0.0029513,0.10648,1.1335e-11,0.98854
0.10699,0.0029794,0.10699,1.1228e-11,0.98843
0.10749,0.0030077,0.10749,1.1122e-11,0.98832
0.108,0.0030361,0.108,1.1019e-11,0.98821
0.10851,0.0030646,0.10851,1.0916e-11,0.9881
0.10901,0.0030933,0.10901,1.0815e-11,0.98799
0.10952,0.0031221,0.10952,1.0716e-11,0.98788
0.11002,0.0031509,0.11002,1.0618e-11,0.98777
0.11053,0.00318,0.11053,1.0521e-11,0.98765
0.11104,0.0032091,0.11104,1.0426e-11,0.98754
0.11154,0.0032383,0.11154,1.0332e-11,0.98743
0.11205,0.0032677,0.11205,1.024e-11,0.98731
0.11255,0.0032972,0.11255,1.0148e-11,0.9872
0.11255,0.0032972,0.11255,1.0148e-11,0.9872
0.11306,0.003327,0.11306,1.0057e-11,0.98708
0.11357,0.0033569,0.11357,9.968e-12,0.98697
0.11407,0.003387,0.11407,9.8798e-12,0.98685
0.11458,0.0034171,0.11458,9.7928e-12,0.98673
0.11509,0.0034474,0.11509,9.707e-12,0.98661
0.11559,0.0034778,0.11559,9.6224e-12,0.9865
0.1161,0.0035083,0.1161,9.5389e-12,0.98638
0.11661,0.003539,0.11661,9.4565e-12,0.98626
0.11711,0.0035698,0.11711,9.3752e-12,0.98614
0.11762,0.0036006,0.11762,9.295e-12,0.98602
0.11812,0.0036316,0.11812,9.2159e-12,0.9859
0.11863,0.0036628,0.11863,9.1378e-12,0.98578
0.11913,0.003694,0.11913,9.0608e-12,0.98566
0.11964,0.0037253,0.11964,8.9847e-12,0.98553
0.11964,0.0037253,0.11964,8.9847e-12,0.98553
0.12015,0.003757,0.12015,8.9091e-12,0.98541
0.12065,0.0037889,0.12065,8.8345e-12,0.98529
0.12116,0.0038208,0.12116,8.7609e-12,0.98516
0.12167,0.0038528,0.12167,8.6882e-12,0.98504
0.12218,0.003885,0.12218,8.6165e-12,0.98491
0.12268,0.0039173,0.12268,8.5457e-12,0.98479
0.12319,0.0039497,0.12319,8.4758e-12,0.98466
0.1237,0.0039822,0.1237,8.4067e-12,0.98453
0.1242,0.0040149,0.1242,8.3386e-12,0.98441
0.12471,0.0040476,0.12471,8.2713e-12,0.98428
0.12522,0.0040805,0.12522,8.2049e-12,0.98415
0.12572,0.0041135,0.12572,8.1393e-12,0.98402
0.12623,0.0041466,0.12623,8.0745e-12,0.9839
0.12673,0.0041798,0.12673,8.0105e-12,0.98377
0.12673,0.0041798,0.12673,8.0105e-12,0.98377
0.12724,0.0042134,0.12724,7.9468e-12,0.98364
0.12775,0.0042471,0.12775,7.884e-12,0.98351
0.12826,0.004281,0.12826,7.8219e-12,0.98337
0.12876,0.0043149,0.12876,7.7605e-12,0.98324
0.12927,0.004349,0.12927,7.7e-12,0.98311
0.12978,0.0043832,0.12978,7.6401e-12,0.98298
0.13029,0.0044174,0.13029,7.581e-12,0.98284
0.13079,0.0044519,0.13079,7.5226e-12,0.98271
0.1313,0.0044864,0.1313,7.4649e-12,0.98257
0.13181,0.004521,0.13181,7.4079e-12,0.98244
0.13231,0.0045558,0.13231,7.3516e-12,0.98231
0.13282,0.0045906,0.13282,7.296e-12,0.98217
0.13332,0.0046256,0.13332,7.241e-12,0.98203
0.13383,0.0046607,0.13383,7.1866e-12,0.9819
0.13383,0.0046607,0.13383,7.1866e-12,0.9819
0.13434,0.0046962,0.13434,7.1325e-12,0.98176
0.13485,0.0047318,0.13485,7.079e-12,0.98162
0.13535,0.0047676,0.13535,7.0262e-12,0.98148
0.13586,0.0048034,0.13586,6.9739e-12,0.98134
0.13637,0.0048393,0.13637,6.9223e-12,0.9812
0.13688,0.0048754,0.13688,6.8713e-12,0.98106
0.13738,0.0049116,0.13738,6.8209e-12,0.98092
0.13789,0.0049479,0.13789,6.771e-12,0.98078
0.1384,0.0049843,0.1384,6.7218e-12,0.98064
0.1389,0.0050208,0.1389,6.6731e-12,0.9805
0.13941,0.0050575,0.13941,6.6249e-12,0.98035
0.13992,0.0050942,0.13992,6.5773e-12,0.98021
0.14042,0.0051311,0.14042,6.5302e-12,0.98007
0.14093,0.0051681,0.14093,6.4837e-12,0.97992
0.14093,0.0051681,0.14093,6.4837e-12,0.97992
0.14144,0.0052055,0.14144,6.4373e-12,0.97978
0.14195,0.005243,0.14195,6.3915e-12,0.97963
0.14246,0.0052806,0.14246,6.3461e-12,0.97949
0.14296,0.0053183,0.14296,6.3013e-12,0.97934
0.14347,0.0053562,0.14347,6.2569e-12,0.97919
0.14398,0.0053941,0.14398,6.2131e-12,0.97904
0.14449,0.0054322,0.14449,6.1697e-12,0.9789
0.145,0.0054704,0.145,6.1268e-12,0.97875
0.1455,0.0055087,0.1455,6.0844e-12,0.9786
0.14601,0.0055471,0.14601,6.0425e-12,0.97845
0.14652,0.0055856,0.14652,6.001e-12,0.9783
0.14702,0.0056243,0.14702,5.96e-12,0.97815
0.14753,0.005663,0.14753,5.9194e-12,0.978
0.14803,0.0057019,0.14803,5.8792e-12,0.97785
0.14803,0.0057019,0.14803,5.8792e-12,0.97785
0.14854,0.0057412,0.14854,5.8391e-12,0.97769
0.14905,0.0057806,0.14905,5.7995e-12,0.97754
0.14956,0.0058201,0.14956,5.7603e-12,0.97739
0.15007,0.0058597,0.15007,5.7215e-12,0.97723
0.15058,0.0058995,0.15058,5.6832e-12,0.97708
0.15109,0.0059393,0.15109,5.6452e-12,0.97692
0.1516,0.0059793,0.1516,5.6076e-12,0.97677
0.1521,0.0060194,0.1521,5.5705e-12,0.97661
0.15261,0.0060596,0.15261,5.5337e-12,0.97646
0.15312,0.0060999,0.15312,5.4973e-12,0.9763
0.15362,0.0061403,0.15362,5.4613e-12,0.97614
0.15413,0.0061808,0.15413,5.4257e-12,0.97598
0.15464,0.0062215,0.15464,5.3904e-12,0.97583
0.15514,0.0062622,0.15514,5.3555e-12,0.97567
0.15514,0.0062622,0.15514,5.3555e-12,0.97567
0.15565,0.0063034,0.15565,5.3207e-12,0.97551
0.15616,0.0063447,0.15616,5.2862e-12,0.97535
0.15667,0.0063862,0.15667,5.2521e-12,0.97518
0.15718,0.0064277,0.15718,5.2184e-12,0.97502
0.15769,0.0064694,0.15769,5.1849e-12,0.97486
0.1582,0.0065111,0.1582,5.1519e-12,0.9747
0.15871,0.006553,0.15871,5.1191e-12,0.97453
0.15922,0.006595,0.15922,5.0867e-12,0.97437
0.15972,0.0066371,0.15972,5.0546e-12,0.97421
0.16023,0.0066793,0.16023,5.0229e-12,0.97404
0.16074,0.0067216,0.16074,4.9914e-12,0.97388
0.16125,0.006764,0.16125,4.9603e-12,0.97371
0.16175,0.0068065,0.16175,4.9295e-12,0.97355
0.16226,0.0068492,0.16226,4.8989e-12,0.97338
0.16226,0.0068492,0.16226,4.8989e-12,0.97338
0.16735,0.0072853,0.16735,4.6074e-12,0.97168
0.17241,0.0077322,0.17241,4.3427e-12,0.96994
0.17745,0.0081898,0.17745,4.1017e-12,0.96816
0.18245,0.008658,0.18245,3.8815e-12,0.96634
0.18744,0.0091366,0.18744,3.6797e-12,0.96447
0.19239,0.0096255,0.19239,3.4944e-12,0.96256
0.19732,0.010125,0.19732,3.3237e-12,0.96062
0.20223,0.010634,0.20223,3.1661e-12,0.95863
0.20712,0.011153,0.20712,3.0202e-12,0.9566
0.21198,0.011682,0.21198,2.885e-12,0.95454
0.21682,0.012221,0.21682,2.7594e-12,0.95243
0.22164,0.012769,0.22164,2.6424e-12,0.95029
0.22644,0.013327,0.22644,2.5334e-12,0.94811
0.23123,0.013895,0.23123,2.4315e-12,0.94589
0.23123,0.013895,0.23123,2.4315e-12,0.94589
0.23635,0.014517,0.23635,2.3292e-12,0.94346
0.24144,0.015148,0.24144,2.234e-12,0.94099
0.24651,0.015788,0.24651,2.1453e-12,0.93848
0.25154,0.016438,0.25154,2.0625e-12,0.93593
0.25654,0.017097,0.25654,1.9851e-12,0.93335
0.26152,0.017764,0.26152,1.9127e-12,0.93073
0.26646,0.018441,0.26646,1.845e-12,0.92807
0.27139,0.019127,0.27139,1.7816e-12,0.92538
0.27628,0.019822,0.27628,1.7224e-12,0.92265
0.28115,0.020525,0.28115,1.6696e-12,0.91988
0.286,0.021237,0.286,1.6231e-12,0.91708
0.29082,0.021957,0.29082,1.593e-12,0.91424
0.29563,0.022686,0.29563,1.6038e-12,0.91137
0.30041,0.023423,0.30041,1.7469e-12,0.90846
0.30041,0.023423,0.30041,1.7469e-12,0.90846
0.30158,0.023607,0.30158,1.7355e-12,0.90774
0.30276,0.023791,0.30276,1.7243e-12,0.90701
0.30393,0.023975,0.30393,1.7133e-12,0.90629
0.30511,0.02416,0.30511,1.7023e-12,0.90556
0.30628,0.024345,0.30628,1.6915e-12,0.90482
0.30745,0.024531,0.30745,1.6801e-12,0.90409
0.30861,0.024717,0.30861,1.6909e-12,0.90336
0.30978,0.024903,0.30978,2.906e-12,0.90262
0.31095,0.02509,0.31095,1.5936e-11,0.90188
0.31211,0.025278,0.31211,1.1264e-10,0.90114
0.31327,0.025465,0.31327,6.9983e-10,0.9004
0.31443,0.025654,0.31443,3.7308e-09,0.89965
0.31559,0.025842,0.31559,1.7392e-08,0.8989
0.31674,0.026032,0.31674,7.2257e-08,0.89816
0.31674,0.026032,0.31674,7.2257e-08,0.89816
0.32026,0.026611,0.32026,7.2264e-08,0.89586
0.32376,0.027194,0.32376,7.2271e-08,0.89355
0.32725,0.027782,0.32725,7.2277e-08,0.89122
0.33073,0.028372,0.33073,7.2284e-08,0.88888
0.33419,0.028967,0.33419,7.229e-08,0.88652
0.33763,0.029565,0.33763,7.2296e-08,0.88414
0.34107,0.030167,0.34107,7.2302e-08,0.88175
0.34449,0.030773,0.34449,7.2308e-08,0.87934
0.34789,0.031382,0.34789,7.2313e-08,0.87691
0.35129,0.031995,0.35129,7.2317e-08,0.87447
0.35467,0.032612,0.35467,7.2315e-08,0.87201
0.35804,0.033232,0.35804,7.2278e-08,0.86953
0.36139,0.033855,0.36139,7.2102e-08,0.86704
0.36474,0.034483,0.36474,7.1425e-08,0.86453
0.36474,0.034483,0.36474,7.1425e-08,0.86453
0.36897,0.035284,0.36897,6.6676e-08,0.86132
0.37319,0.036091,0.37319,6.2488e-08,0.85808
0.37738,0.036903,0.37738,5.8769e-08,0.85482
0.38155,0.03772,0.38155,5.5443e-08,0.85153
0.3857,0.038541,0.3857,5.2451e-08,0.84822
0.38983,0.039368,0.38983,4.9746e-08,0.84489
0.39395,0.040199,0.39395,4.7288e-08,0.84153
0.39804,0.041035,0.39804,4.5045e-08,0.83815
0.40212,0.041876,0.40212,4.299e-08,0.83475
0.40617,0.042721,0.40617,4.1107e-08,0.83132
0.41021,0.043571,0.41021,3.9436e-08,0.82786
0.41423,0.044425,0.41423,3.8232e-08,0.82438
0.41824,0.045284,0.41824,3.8725e-08,0.82088
0.42223,0.046147,0.42223,4.5985e-08,0.81735
0.42223,0.046147,0.42223,4.5985e-08,0.81735
0.42659,0.0471,0.42659,4.4153e-08,0.81344
0.43093,0.048058,0.43093,4.2449e-08,0.80951
0.43524,0.049021,0.43524,4.0857e-08,0.80555
0.43954,0.049987,0.43954,3.9364e-08,0.80156
0.44381,0.050958,0.44381,3.7955e-08,0.79754
0.44806,0.051933,0.44806,3.6618e-08,0.7935
0.45228,0.052912,0.45228,3.5334e-08,0.78943
0.45649,0.053895,0.45649,3.4075e-08,0.78533
0.46067,0.054882,0.46067,3.2792e-08,0.78121
0.46483,0.055872,0.46483,3.1527e-08,0.77706
0.46897,0.056866,0.46897,3.1263e-08,0.77288
0.47309,0.057864,0.47309,3.3226e-08,0.76867
0.47719,0.058865,0.47719,4.127e-08,0.76443
0.48127,0.059869,0.48127,6.8513e-08,0.76016
0.48127,0.059869,0.48127,6.8513e-08,0.76016
0.48306,0.060313,0.48306,6.8026e-08,0.75828
0.48484,0.060757,0.48484,6.7553e-08,0.75638
0.48662,0.061201,0.48662,6.7095e-08,0.75449
0.4884,0.061646,0.4884,6.665e-08,0.75258
0.49017,0.062091,0.49017,6.6218e-08,0.75067
0.49194,0.062537,0.49194,6.5798e-08,0.74876
0.4937,0.062983,0.4937,6.539e-08,0.74684
0.49546,0.063429,0.49546,6.4993e-08,0.74492
0.49721,0.063876,0.49721,6.4607e-08,0.74299
0.49896,0.064323,0.49896,6.423e-08,0.74106
0.5007,0.06477,0.5007,6.3856e-08,0.73912
0.50244,0.065218,0.50244,6.3453e-08,0.73718
0.50417,0.065666,0.50417,6.2959e-08,0.73523
0.5059,0.066115,0.5059,6.5507e-08,0.73328
0.5059,0.066115,0.5059,6.5507e-08,0.73328
0.5075,0.066531,0.5075,6.3404e-08,0.73147
0.5091,0.066947,0.5091,6.1466e-08,0.72965
0.51069,0.067363,0.51069,5.9673e-08,0.72782
0.51227,0.06778,0.51227,5.8009e-08,0.726
0.51386,0.068197,0.51386,5.646e-08,0.72417
0.51543,0.068613,0.51543,5.5016e-08,0.72233
0.51701,0.06903,0.51701,5.3671e-08,0.72049
0.51858,0.069447,0.51858,5.2427e-08,0.71865
0.52014,0.069865,0.52014,5.132e-08,0.7168
0.5217,0.070282,0.5217,5.0512e-08,0.71495
0.52326,0.070699,0.52326,5.0679e-08,0.71309
0.52481,0.071117,0.52481,5.5005e-08,0.71123
0.52636,0.071534,0.52636,7.8153e-08,0.70937
0.52791,0.071952,0.52791,1.6491e-07,0.7075
0.52791,0.071952,0.52791,1.6491e-07,0.7075
0.52902,0.072254,0.52902,1.643e-07,0.70614
0.53014,0.072557,0.53014,1.6371e-07,0.70478
0.53125,0.07286,0.53125,1.6314e-07,0.70342
0.53236,0.073162,0.53236,1.6259e-07,0.70206
0.53346,0.073465,0.53346,1.6206e-07,0.70069
0.53457,0.073767,0.53457,1.6154e-07,0.69933
0.53567,0.074069,0.53567,1.6104e-07,0.69796
0.53677,0.074372,0.53677,1.6056e-07,0.69658
0.53787,0.074674,0.53787,1.6009e-07,0.69521
0.53896,0.074976,0.53896,1.5963e-07,0.69383
0.54005,0.075278,0.54005,1.5919e-07,0.69246
0.54114,0.075581,0.54114,1.5874e-07,0.69108
0.54223,0.075883,0.54223,1.5827e-07,0.68969
0.54331,0.076185,0.54331,1.5771e-07,0.68831
0.54331,0.076185,0.54331,1.5771e-07,0.68831
0.54471,0.076573,0.54471,1.4973e-07,0.68653
0.5461,0.076962,0.5461,1.4264e-07,0.68474
0.54748,0.07735,0.54748,1.3629e-07,0.68295
0.54886,0.077738,0.54886,1.3058e-07,0.68115
0.55024,0.078125,0.55024,1.2542e-07,0.67935
0.55161,0.078513,0.55161,1.2075e-07,0.67755
0.55298,0.0789,0.55298,1.1652e-07,0.67574
0.55434,0.079287,0.55434,1.1273e-07,0.67394
0.5557,0.079674,0.5557,1.0942e-07,0.67212
0.55706,0.08006,0.55706,1.0685e-07,0.67031
0.55841,0.080446,0.55841,1.059e-07,0.66849
0.55975,0.080832,0.55975,1.0965e-07,0.66667
0.5611,0.081218,0.5611,1.2921e-07,0.66484
0.56243,0.081603,0.56243,2.0014e-07,0.66301
0.56243,0.081603,0.56243,2.0014e-07,0.66301
0.56303,0.081774,0.56303,1.9889e-07,0.66219
0.56362,0.081946,0.56362,1.9767e-07,0.66138
0.56421,0.082117,0.56421,1.9649e-07,0.66056
0.56481,0.082288,0.56481,1.9534e-07,0.65974
0.5654,0.082459,0.5654,1.9422e-07,0.65892
0.56599,0.08263,0.56599,1.9313e-07,0.6581
0.56658,0.082801,0.56658,1.9206e-07,0.65728
0.56716,0.082972,0.56716,1.9103e-07,0.65646
0.56775,0.083142,0.56775,1.9001e-07,0.65564
0.56834,0.083313,0.56834,1.8902e-07,0.65482
0.56892,0.083484,0.56892,1.88e-07,0.654
0.56951,0.083654,0.56951,1.8679e-07,0.65318
0.57009,0.083824,0.57009,1.8464e-07,0.65235
0.57067,0.083995,0.57067,1.8485e-07,0.65153
0.57067,0.083995,0.57067,1.8485e-07,0.65153
0.57223,0.084451,0.57223,1.8259e-07,0.64931
0.57379,0.084907,0.57379,1.8047e-07,0.64709
0.57533,0.085361,0.57533,1.7847e-07,0.64487
0.57687,0.085815,0.57687,1.7658e-07,0.64264
0.5784,0.086268,0.5784,1.7481e-07,0.6404
0.57993,0.086721,0.57993,1.7314e-07,0.63816
0.58144,0.087172,0.58144,1.7158e-07,0.63592
0.58295,0.087622,0.58295,1.7016e-07,0.63367
0.58446,0.088072,0.58446,1.6891e-07,0.63142
0.58595,0.08852,0.58595,1.68e-07,0.62916
0.58744,0.088968,0.58744,1.6792e-07,0.6269
0.58893,0.089414,0.58893,1.7027e-07,0.62463
0.5904,0.08986,0.5904,1.8048e-07,0.62236
0.59187,0.090304,0.59187,2.1946e-07,0.62008
0.59187,0.090304,0.59187,2.1946e-07,0.62008
0.59254,0.090508,0.59254,2.1686e-07,0.61903
0.59322,0.090712,0.59322,2.1436e-07,0.61798
0.59389,0.090916,0.59389,2.1195e-07,0.61693
0.59456,0.091119,0.59456,2.0963e-07,0.61588
0.59522,0.091322,0.59522,2.0739e-07,0.61482
0.59589,0.091525,0.59589,2.0522e-07,0.61377
0.59655,0.091728,0.59655,2.0313e-07,0.61271
0.59721,0.09193,0.59721,2.011e-07,0.61166
0.59788,0.092132,0.59788,1.9914e-07,0.6106
0.59853,0.092334,0.59853,1.9725e-07,0.60954
0.59919,0.092536,0.59919,1.9542e-07,0.60848
0.59985,0.092737,0.59985,1.9367e-07,0.60742
0.6005,0.092938,0.6005,1.9212e-07,0.60636
0.60115,0.093138,0.60115,1.9427e-07,0.6053
0.60115,0.093138,0.60115,1.9427e-07,0.6053
0.60201,0.093403,0.60201,1.8801e-07,0.60389
0.60287,0.093668,0.60287,1.8232e-07,0.60248
0.60373,0.093932,0.60373,1.7712e-07,0.60107
0.60458,0.094195,0.60458,1.7235e-07,0.59966
0.60543,0.094458,0.60543,1.6795e-07,0.59824
0.60628,0.09472,0.60628,1.6389e-07,0.59683
0.60712,0.094982,0.60712,1.6015e-07,0.59541
0.60796,0.095243,0.60796,1.5675e-07,0.59399
0.60879,0.095504,0.60879,1.5377e-07,0.59257
0.60963,0.095764,0.60963,1.5153e-07,0.59115
0.61046,0.096023,0.61046,1.5108e-07,0.58973
0.61129,0.096281,0.61129,1.5616e-07,0.5883
0.61211,0.096539,0.61211,1.7939e-07,0.58688
0.61293,0.096797,0.61293,2.629e-07,0.58545
0.61293,0.096797,0.61293,2.629e-07,0.58545
0.6133,0.096913,0.6133,2.6162e-07,0.5848
0.61367,0.097029,0.61367,2.6036e-07,0.58415
0.61404,0.097146,0.61404,2.5913e-07,0.58351
0.61441,0.097262,0.61441,2.5793e-07,0.58286
0.61478,0.097377,0.61478,2.5675e-07,0.58221
0.61515,0.097493,0.61515,2.556e-07,0.58156
0.61552,0.097609,0.61552,2.5447e-07,0.58091
0.61588,0.097724,0.61588,2.5337e-07,0.58026
0.61625,0.09784,0.61625,2.5229e-07,0.57961
0.61661,0.097955,0.61661,2.5122e-07,0.57896
0.61698,0.09807,0.61698,2.5013e-07,0.57831
0.61734,0.098185,0.61734,2.4887e-07,0.57766
0.61771,0.098299,0.61771,2.4703e-07,0.577
0.61807,0.098414,0.61807,2.452e-07,0.57635


==> data_NF_case4_manlab_shell_O3.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.009999,2.6288e-05,0.009999,1.2822e-09,0.9999
0.010049,2.6555e-05,0.010049,1.2693e-09,0.9999
0.0101,2.6824e-05,0.0101,1.2567e-09,0.9999
0.010151,2.7094e-05,0.010151,1.2442e-09,0.9999
0.010201,2.7366e-05,0.010201,1.2319e-09,0.99989
0.010252,2.7639e-05,0.010252,1.2198e-09,0.99989
0.010302,2.7913e-05,0.010302,1.2079e-09,0.99989
0.010353,2.8189e-05,0.010353,1.1961e-09,0.99989
0.010403,2.8466e-05,0.010403,1.1845e-09,0.99989
0.010454,2.8745e-05,0.010454,1.1731e-09,0.99989
0.010504,2.9025e-05,0.010504,1.1618e-09,0.99989
0.010555,2.9306e-05,0.010555,1.1507e-09,0.99989
0.010605,2.9589e-05,0.010605,1.1398e-09,0.99989
0.010656,2.9873e-05,0.010656,1.129e-09,0.99989
0.010706,3.0158e-05,0.010706,1.1184e-09,0.99988
0.010706,3.0158e-05,0.010706,1.1184e-09,0.99988
0.010757,3.0445e-05,0.010757,1.1079e-09,0.99988
0.010807,3.0733e-05,0.010807,1.0976e-09,0.99988
0.010858,3.1022e-05,0.010858,1.0874e-09,0.99988
0.010908,3.1313e-05,0.010908,1.0773e-09,0.99988
0.010959,3.1605e-05,0.010959,1.0674e-09,0.99988
0.011009,3.1899e-05,0.011009,1.0577e-09,0.99988
0.01106,3.2194e-05,0.01106,1.048e-09,0.99988
0.01111,3.249e-05,0.01111,1.0385e-09,0.99988
0.011161,3.2788e-05,0.011161,1.0291e-09,0.99987
0.011211,3.3087e-05,0.011211,1.0199e-09,0.99987
0.011262,3.3387e-05,0.011262,1.0107e-09,0.99987
0.011312,3.3689e-05,0.011312,1.0017e-09,0.99987
0.011363,3.3992e-05,0.011363,9.9285e-10,0.99987
0.011413,3.4297e-05,0.011413,9.8408e-10,0.99987
0.011413,3.4297e-05,0.011413,9.8408e-10,0.99987
0.011464,3.4603e-05,0.011464,9.7543e-10,0.99987
0.011514,3.491e-05,0.011514,9.6689e-10,0.99987
0.011565,3.5219e-05,0.011565,9.5846e-10,0.99986
0.011615,3.5529e-05,0.011615,9.5014e-10,0.99986
0.011666,3.584e-05,0.011666,9.4193e-10,0.99986
0.011716,3.6153e-05,0.011716,9.3383e-10,0.99986
0.011767,3.6467e-05,0.011767,9.2583e-10,0.99986
0.011817,3.6783e-05,0.011817,9.1793e-10,0.99986
0.011868,3.71e-05,0.011868,9.1013e-10,0.99986
0.011918,3.7418e-05,0.011918,9.0243e-10,0.99986
0.011969,3.7738e-05,0.011969,8.9483e-10,0.99986
0.012019,3.8059e-05,0.012019,8.8733e-10,0.99985
0.01207,3.8381e-05,0.01207,8.7991e-10,0.99985
0.01212,3.8705e-05,0.01212,8.726e-10,0.99985
0.01212,3.8705e-05,0.01212,8.726e-10,0.99985
0.012171,3.903e-05,0.012171,8.6537e-10,0.99985
0.012221,3.9357e-05,0.012221,8.5823e-10,0.99985
0.012272,3.9685e-05,0.012272,8.5118e-10,0.99985
0.012322,4.0014e-05,0.012322,8.4421e-10,0.99985
0.012373,4.0345e-05,0.012373,8.3733e-10,0.99985
0.012423,4.0677e-05,0.012423,8.3054e-10,0.99984
0.012474,4.1011e-05,0.012474,8.2382e-10,0.99984
0.012524,4.1345e-05,0.012524,8.1719e-10,0.99984
0.012575,4.1682e-05,0.012575,8.1064e-10,0.99984
0.012625,4.2019e-05,0.012625,8.0417e-10,0.99984
0.012676,4.2358e-05,0.012676,7.9777e-10,0.99984
0.012726,4.2698e-05,0.012726,7.9145e-10,0.99984
0.012777,4.304e-05,0.012777,7.8521e-10,0.99984
0.012827,4.3383e-05,0.012827,7.7903e-10,0.99983
0.012827,4.3383e-05,0.012827,7.7903e-10,0.99983
0.012878,4.3728e-05,0.012878,7.7293e-10,0.99983
0.012928,4.4074e-05,0.012928,7.6691e-10,0.99983
0.012979,4.4421e-05,0.012979,7.6095e-10,0.99983
0.01303,4.4769e-05,0.01303,7.5506e-10,0.99983
0.01308,4.5119e-05,0.01308,7.4924e-10,0.99983
0.013131,4.5471e-05,0.013131,7.4349e-10,0.99983
0.013181,4.5824e-05,0.013181,7.378e-10,0.99982
0.013232,4.6178e-05,0.013232,7.3218e-10,0.99982
0.013282,4.6533e-05,0.013282,7.2662e-10,0.99982
0.013333,4.689e-05,0.013333,7.2112e-10,0.99982
0.013383,4.7248e-05,0.013383,7.1569e-10,0.99982
0.013434,4.7608e-05,0.013434,7.1032e-10,0.99982
0.013484,4.7969e-05,0.013484,7.0501e-10,0.99982
0.013535,4.8332e-05,0.013535,6.9975e-10,0.99981
0.013535,4.8332e-05,0.013535,6.9975e-10,0.99981
0.013585,4.8695e-05,0.013585,6.9456e-10,0.99981
0.013636,4.9061e-05,0.013636,6.8942e-10,0.99981
0.013686,4.9427e-05,0.013686,6.8434e-10,0.99981
0.013737,4.9795e-05,0.013737,6.7932e-10,0.99981
0.013787,5.0164e-05,0.013787,6.7435e-10,0.99981
0.013838,5.0535e-05,0.013838,6.6944e-10,0.99981
0.013888,5.0907e-05,0.013888,6.6458e-10,0.99981
0.013939,5.1281e-05,0.013939,6.5977e-10,0.9998
0.013989,5.1656e-05,0.013989,6.5501e-10,0.9998
0.01404,5.2032e-05,0.01404,6.5031e-10,0.9998
0.01409,5.241e-05,0.01409,6.4565e-10,0.9998
0.014141,5.2789e-05,0.014141,6.4105e-10,0.9998
0.014191,5.3169e-05,0.014191,6.3649e-10,0.9998
0.014242,5.3551e-05,0.014242,6.3199e-10,0.9998
0.014242,5.3551e-05,0.014242,6.3199e-10,0.9998
0.014292,5.3934e-05,0.014292,6.2753e-10,0.99979
0.014343,5.4318e-05,0.014343,6.2311e-10,0.99979
0.014393,5.4704e-05,0.014393,6.1875e-10,0.99979
0.014444,5.5092e-05,0.014444,6.1443e-10,0.99979
0.014494,5.5481e-05,0.014494,6.1015e-10,0.99979
0.014545,5.5871e-05,0.014545,6.0592e-10,0.99979
0.014595,5.6262e-05,0.014595,6.0174e-10,0.99978
0.014646,5.6655e-05,0.014646,5.9759e-10,0.99978
0.014696,5.7049e-05,0.014696,5.9349e-10,0.99978
0.014747,5.7445e-05,0.014747,5.8943e-10,0.99978
0.014797,5.7842e-05,0.014797,5.8542e-10,0.99978
0.014848,5.824e-05,0.014848,5.8144e-10,0.99978
0.014898,5.864e-05,0.014898,5.775e-10,0.99978
0.014949,5.9041e-05,0.014949,5.7361e-10,0.99977
0.014949,5.9041e-05,0.014949,5.7361e-10,0.99977
0.014999,5.9444e-05,0.014999,5.6975e-10,0.99977
0.01505,5.9848e-05,0.01505,5.6593e-10,0.99977
0.0151,6.0253e-05,0.0151,5.6215e-10,0.99977
0.015151,6.066e-05,0.015151,5.5841e-10,0.99977
0.015201,6.1068e-05,0.015201,5.5471e-10,0.99977
0.015252,6.1478e-05,0.015252,5.5104e-10,0.99976
0.015302,6.1889e-05,0.015302,5.4741e-10,0.99976
0.015353,6.2301e-05,0.015353,5.4381e-10,0.99976
0.015403,6.2715e-05,0.015403,5.4025e-10,0.99976
0.015454,6.313e-05,0.015454,5.3672e-10,0.99976
0.015504,6.3546e-05,0.015504,5.3323e-10,0.99976
0.015555,6.3964e-05,0.015555,5.2978e-10,0.99976
0.015606,6.4383e-05,0.015606,5.2635e-10,0.99975
0.015656,6.4804e-05,0.015656,5.2296e-10,0.99975
0.015656,6.4804e-05,0.015656,5.2296e-10,0.99975
0.015707,6.5226e-05,0.015707,5.196e-10,0.99975
0.015757,6.5649e-05,0.015757,5.1628e-10,0.99975
0.015808,6.6074e-05,0.015808,5.1298e-10,0.99975
0.015858,6.65e-05,0.015858,5.0972e-10,0.99975
0.015909,6.6928e-05,0.015909,5.0649e-10,0.99974
0.015959,6.7357e-05,0.015959,5.0329e-10,0.99974
0.01601,6.7787e-05,0.01601,5.0012e-10,0.99974
0.01606,6.8219e-05,0.01606,4.9698e-10,0.99974
0.016111,6.8652e-05,0.016111,4.9386e-10,0.99974
0.016161,6.9087e-05,0.016161,4.9078e-10,0.99974
0.016212,6.9523e-05,0.016212,4.8773e-10,0.99973
0.016262,6.996e-05,0.016262,4.847e-10,0.99973
0.016313,7.0399e-05,0.016313,4.8171e-10,0.99973
0.016363,7.0839e-05,0.016363,4.7874e-10,0.99973
0.016363,7.0839e-05,0.016363,4.7874e-10,0.99973
0.016414,7.1281e-05,0.016414,4.758e-10,0.99973
0.016464,7.1723e-05,0.016464,4.7288e-10,0.99973
0.016515,7.2168e-05,0.016515,4.6999e-10,0.99972
0.016565,7.2614e-05,0.016565,4.6713e-10,0.99972
0.016616,7.3061e-05,0.016616,4.6429e-10,0.99972
0.016666,7.3509e-05,0.016666,4.6148e-10,0.99972
0.016717,7.3959e-05,0.016717,4.587e-10,0.99972
0.016767,7.441e-05,0.016767,4.5594e-10,0.99972
0.016818,7.4863e-05,0.016818,4.5321e-10,0.99971
0.016868,7.5317e-05,0.016868,4.505e-10,0.99971
0.016919,7.5772e-05,0.016919,4.4781e-10,0.99971
0.016969,7.6229e-05,0.016969,4.4515e-10,0.99971
0.01702,7.6688e-05,0.01702,4.4251e-10,0.99971
0.01707,7.7147e-05,0.01707,4.3989e-10,0.99971
0.01707,7.7147e-05,0.01707,4.3989e-10,0.99971
0.017121,7.7608e-05,0.017121,4.373e-10,0.9997
0.017171,7.8071e-05,0.017171,4.3473e-10,0.9997
0.017222,7.8535e-05,0.017222,4.3219e-10,0.9997
0.017272,7.9e-05,0.017272,4.2966e-10,0.9997
0.017323,7.9466e-05,0.017323,4.2716e-10,0.9997
0.017373,7.9935e-05,0.017373,4.2468e-10,0.9997
0.017424,8.0404e-05,0.017424,4.2222e-10,0.99969
0.017474,8.0875e-05,0.017474,4.1978e-10,0.99969
0.017525,8.1347e-05,0.017525,4.1737e-10,0.99969
0.017575,8.1821e-05,0.017575,4.1497e-10,0.99969
0.017626,8.2296e-05,0.017626,4.126e-10,0.99969
0.017676,8.2772e-05,0.017676,4.1024e-10,0.99968
0.017727,8.325e-05,0.017727,4.0791e-10,0.99968
0.017777,8.3729e-05,0.017777,4.0559e-10,0.99968
0.017777,8.3729e-05,0.017777,4.0559e-10,0.99968
0.017828,8.421e-05,0.017828,4.033e-10,0.99968
0.017879,8.4692e-05,0.017879,4.0102e-10,0.99968
0.017929,8.5175e-05,0.017929,3.9877e-10,0.99968
0.01798,8.566e-05,0.01798,3.9653e-10,0.99967
0.01803,8.6146e-05,0.01803,3.9431e-10,0.99967
0.018081,8.6634e-05,0.018081,3.9211e-10,0.99967
0.018131,8.7123e-05,0.018131,3.8993e-10,0.99967
0.018182,8.7613e-05,0.018182,3.8777e-10,0.99967
0.018232,8.8105e-05,0.018232,3.8562e-10,0.99966
0.018283,8.8598e-05,0.018283,3.8349e-10,0.99966
0.018333,8.9093e-05,0.018333,3.8138e-10,0.99966
0.018384,8.9589e-05,0.018384,3.7929e-10,0.99966
0.018434,9.0086e-05,0.018434,3.7721e-10,0.99966
0.018485,9.0585e-05,0.018485,3.7516e-10,0.99965
0.018485,9.0585e-05,0.018485,3.7516e-10,0.99965
0.018535,9.1085e-05,0.018535,3.7311e-10,0.99965
0.018586,9.1587e-05,0.018586,3.7109e-10,0.99965
0.018636,9.209e-05,0.018636,3.6908e-10,0.99965
0.018687,9.2594e-05,0.018687,3.6709e-10,0.99965
0.018737,9.31e-05,0.018737,3.6511e-10,0.99965
0.018788,9.3608e-05,0.018788,3.6315e-10,0.99964
0.018838,9.4116e-05,0.018838,3.612e-10,0.99964
0.018889,9.4626e-05,0.018889,3.5928e-10,0.99964
0.018939,9.5138e-05,0.018939,3.5736e-10,0.99964
0.01899,9.565e-05,0.01899,3.5546e-10,0.99964
0.01904,9.6165e-05,0.01904,3.5358e-10,0.99963
0.019091,9.668e-05,0.019091,3.5171e-10,0.99963
0.019141,9.7197e-05,0.019141,3.4986e-10,0.99963
0.019192,9.7716e-05,0.019192,3.4802e-10,0.99963
0.019192,9.7716e-05,0.019192,3.4802e-10,0.99963
0.019242,9.8236e-05,0.019242,3.4619e-10,0.99963
0.019293,9.8757e-05,0.019293,3.4438e-10,0.99962
0.019343,9.928e-05,0.019343,3.4259e-10,0.99962
0.019394,9.9804e-05,0.019394,3.4081e-10,0.99962
0.019444,0.00010033,0.019444,3.3904e-10,0.99962
0.019495,0.00010086,0.019495,3.3728e-10,0.99962
0.019545,0.00010138,0.019545,3.3554e-10,0.99961
0.019596,0.00010191,0.019596,3.3381e-10,0.99961
0.019646,0.00010245,0.019646,3.321e-10,0.99961
0.019697,0.00010298,0.019697,3.304e-10,0.99961
0.019748,0.00010351,0.019748,3.2871e-10,0.99961
0.019798,0.00010405,0.019798,3.2704e-10,0.9996
0.019849,0.00010458,0.019849,3.2537e-10,0.9996
0.019899,0.00010512,0.019899,3.2372e-10,0.9996
0.019899,0.00010512,0.019899,3.2372e-10,0.9996
0.01995,0.00010566,0.01995,3.2209e-10,0.9996
0.02,0.0001062,0.02,3.2046e-10,0.9996
0.020051,0.00010674,0.020051,3.1885e-10,0.99959
0.020101,0.00010729,0.020101,3.1725e-10,0.99959
0.020152,0.00010783,0.020152,3.1566e-10,0.99959
0.020202,0.00010838,0.020202,3.1408e-10,0.99959
0.020253,0.00010893,0.020253,3.1252e-10,0.99959
0.020303,0.00010948,0.020303,3.1097e-10,0.99958
0.020354,0.00011003,0.020354,3.0942e-10,0.99958
0.020404,0.00011058,0.020404,3.0789e-10,0.99958
0.020455,0.00011113,0.020455,3.0638e-10,0.99958
0.020505,0.00011169,0.020505,3.0487e-10,0.99958
0.020556,0.00011225,0.020556,3.0337e-10,0.99957
0.020606,0.0001128,0.020606,3.0189e-10,0.99957
0.020606,0.0001128,0.020606,3.0189e-10,0.99957
0.021111,0.00011846,0.021111,2.8761e-10,0.99955
0.021616,0.00012426,0.021616,2.7433e-10,0.99953
0.022122,0.0001302,0.022122,2.6195e-10,0.99951
0.022627,0.00013627,0.022627,2.5039e-10,0.99948
0.023132,0.00014249,0.023132,2.3958e-10,0.99946
0.023636,0.00014885,0.023636,2.2945e-10,0.99944
0.024141,0.00015536,0.024141,2.1995e-10,0.99941
0.024646,0.00016201,0.024646,2.1104e-10,0.99939
0.025151,0.0001688,0.025151,2.0265e-10,0.99936
0.025656,0.00017573,0.025656,1.9476e-10,0.99933
0.02616,0.0001828,0.02616,1.8732e-10,0.99931
0.026665,0.00019001,0.026665,1.803e-10,0.99928
0.027169,0.00019737,0.027169,1.7366e-10,0.99925
0.027674,0.00020487,0.027674,1.6739e-10,0.99923
0.027674,0.00020487,0.027674,1.6739e-10,0.99923
0.028179,0.00021253,0.028179,1.6144e-10,0.9992
0.028684,0.00022033,0.028684,1.5581e-10,0.99917
0.029189,0.00022827,0.029189,1.5046e-10,0.99914
0.029694,0.00023635,0.029694,1.4539e-10,0.99911
0.030199,0.00024458,0.030199,1.4057e-10,0.99908
0.030704,0.00025296,0.030704,1.3598e-10,0.99905
0.031209,0.00026147,0.031209,1.3162e-10,0.99902
0.031714,0.00027013,0.031714,1.2747e-10,0.99898
0.032219,0.00027894,0.032219,1.235e-10,0.99895
0.032723,0.00028789,0.032723,1.1973e-10,0.99892
0.033228,0.00029698,0.033228,1.1612e-10,0.99888
0.033732,0.00030622,0.033732,1.1267e-10,0.99885
0.034237,0.00031561,0.034237,1.0938e-10,0.99882
0.034741,0.00032514,0.034741,1.0622e-10,0.99878
0.034741,0.00032514,0.034741,1.0622e-10,0.99878
0.035247,0.00033483,0.035247,1.032e-10,0.99874
0.035752,0.00034467,0.035752,1.0031e-10,0.99871
0.036257,0.00035465,0.036257,9.7531e-11,0.99867
0.036762,0.00036479,0.036762,9.487e-11,0.99863
0.037267,0.00037506,0.037267,9.2317e-11,0.9986
0.037772,0.00038549,0.037772,8.9867e-11,0.99856
0.038277,0.00039605,0.038277,8.7512e-11,0.99852
0.038782,0.00040677,0.038782,8.525e-11,0.99848
0.039286,0.00041763,0.039286,8.3075e-11,0.99844
0.039791,0.00042864,0.039791,8.0982e-11,0.9984
0.040295,0.00043981,0.040295,7.8967e-11,0.99836
0.0408,0.00045112,0.0408,7.7028e-11,0.99832
0.041304,0.00046257,0.041304,7.5159e-11,0.99828
0.041808,0.00047418,0.041808,7.3357e-11,0.99823
0.041808,0.00047418,0.041808,7.3357e-11,0.99823
0.042314,0.00048596,0.042314,7.1616e-11,0.99819
0.042819,0.00049789,0.042819,6.9936e-11,0.99815
0.043324,0.00050997,0.043324,6.8315e-11,0.9981
0.04383,0.00052219,0.04383,6.675e-11,0.99806
0.044335,0.00053457,0.044335,6.5239e-11,0.99801
0.04484,0.00054709,0.04484,6.3778e-11,0.99797
0.045344,0.00055976,0.045344,6.2367e-11,0.99792
0.045849,0.00057259,0.045849,6.1002e-11,0.99788
0.046354,0.00058556,0.046354,5.9681e-11,0.99783
0.046858,0.00059868,0.046858,5.8404e-11,0.99778
0.047363,0.00061194,0.047363,5.7167e-11,0.99773
0.047867,0.00062536,0.047867,5.5969e-11,0.99768
0.048371,0.00063893,0.048371,5.4809e-11,0.99764
0.048876,0.00065265,0.048876,5.3684e-11,0.99759
0.048876,0.00065265,0.048876,5.3684e-11,0.99759
0.049381,0.00066655,0.049381,5.2591e-11,0.99754
0.049887,0.00068061,0.049887,5.1532e-11,0.99749
0.050392,0.00069482,0.050392,5.0504e-11,0.99743
0.050897,0.00070918,0.050897,4.9507e-11,0.99738
0.051402,0.00072369,0.051402,4.8539e-11,0.99733
0.051908,0.00073835,0.051908,4.76e-11,0.99728
0.052412,0.00075317,0.052412,4.6688e-11,0.99722
0.052917,0.00076813,0.052917,4.5802e-11,0.99717
0.053422,0.00078324,0.053422,4.4941e-11,0.99712
0.053926,0.00079851,0.053926,4.4105e-11,0.99706
0.054431,0.00081393,0.054431,4.3291e-11,0.99701
0.054935,0.00082949,0.054935,4.2501e-11,0.99695
0.055439,0.00084521,0.055439,4.1732e-11,0.99689
0.055944,0.0008611,0.055944,4.0983e-11,0.99684
0.055944,0.0008611,0.055944,4.0983e-11,0.99684
0.056449,0.00087719,0.056449,4.0253e-11,0.99678
0.056955,0.00089343,0.056955,3.9542e-11,0.99672
0.05746,0.00090983,0.05746,3.885e-11,0.99666
0.057966,0.00092638,0.057966,3.8176e-11,0.9966
0.058471,0.00094309,0.058471,3.7519e-11,0.99655
0.058976,0.00095994,0.058976,3.688e-11,0.99649
0.059481,0.00097695,0.059481,3.6257e-11,0.99642
0.059986,0.00099412,0.059986,3.565e-11,0.99636
0.060491,0.0010114,0.060491,3.5058e-11,0.9963
0.060995,0.0010289,0.060995,3.4481e-11,0.99624
0.0615,0.0010465,0.0615,3.3918e-11,0.99618
0.062004,0.0010643,0.062004,3.3369e-11,0.99612
0.062508,0.0010822,0.062508,3.2833e-11,0.99605
0.063012,0.0011003,0.063012,3.231e-11,0.99599
0.063012,0.0011003,0.063012,3.231e-11,0.99599
0.063518,0.0011186,0.063518,3.1798e-11,0.99592
0.064024,0.0011371,0.064024,3.1298e-11,0.99586
0.06453,0.0011557,0.06453,3.081e-11,0.99579
0.065035,0.0011745,0.065035,3.0333e-11,0.99573
0.065541,0.0011934,0.065541,2.9868e-11,0.99566
0.066046,0.0012125,0.066046,2.9413e-11,0.99559
0.066551,0.0012318,0.066551,2.8969e-11,0.99552
0.067056,0.0012512,0.067056,2.8535e-11,0.99546
0.067561,0.0012707,0.067561,2.811e-11,0.99539
0.068065,0.0012904,0.068065,2.7695e-11,0.99532
0.06857,0.0013103,0.06857,2.729e-11,0.99525
0.069074,0.0013303,0.069074,2.6893e-11,0.99518
0.069579,0.0013505,0.069579,2.6505e-11,0.99511
0.070083,0.0013708,0.070083,2.6126e-11,0.99504
0.070083,0.0013708,0.070083,2.6126e-11,0.99504
0.070589,0.0013914,0.070589,2.5753e-11,0.99496
0.071095,0.0014121,0.071095,2.5388e-11,0.99489
0.071601,0.001433,0.071601,2.5031e-11,0.99482
0.072106,0.0014541,0.072106,2.4682e-11,0.99475
0.072612,0.0014753,0.072612,2.434e-11,0.99467
0.073117,0.0014967,0.073117,2.4005e-11,0.9946
0.073622,0.0015182,0.073622,2.3677e-11,0.99452
0.074127,0.0015399,0.074127,2.3356e-11,0.99445
0.074632,0.0015618,0.074632,2.3041e-11,0.99437
0.075137,0.0015838,0.075137,2.2733e-11,0.9943
0.075642,0.001606,0.075642,2.2431e-11,0.99422
0.076146,0.0016283,0.076146,2.2135e-11,0.99414
0.07665,0.0016508,0.07665,2.1845e-11,0.99406
0.077154,0.0016735,0.077154,2.1561e-11,0.99398
0.077154,0.0016735,0.077154,2.1561e-11,0.99398
0.077661,0.0016964,0.077661,2.1281e-11,0.99391
0.078167,0.0017194,0.078167,2.1007e-11,0.99383
0.078673,0.0017427,0.078673,2.0738e-11,0.99375
0.079179,0.0017661,0.079179,2.0474e-11,0.99366
0.079685,0.0017896,0.079685,2.0216e-11,0.99358
0.08019,0.0018133,0.08019,1.9962e-11,0.9935
0.080696,0.0018372,0.080696,1.9713e-11,0.99342
0.081201,0.0018612,0.081201,1.9469e-11,0.99334
0.081706,0.0018854,0.081706,1.9229e-11,0.99325
0.082211,0.0019098,0.082211,1.8994e-11,0.99317
0.082715,0.0019343,0.082715,1.8764e-11,0.99309
0.08322,0.001959,0.08322,1.8537e-11,0.993
0.083724,0.0019838,0.083724,1.8315e-11,0.99292
0.084228,0.0020088,0.084228,1.8097e-11,0.99283
0.084228,0.0020088,0.084228,1.8097e-11,0.99283
0.084735,0.0020341,0.084735,1.7881e-11,0.99274
0.085241,0.0020595,0.085241,1.767e-11,0.99266
0.085748,0.0020851,0.085748,1.7462e-11,0.99257
0.086254,0.0021109,0.086254,1.7258e-11,0.99248
0.08676,0.0021368,0.08676,1.7058e-11,0.99239
0.087265,0.0021629,0.087265,1.6861e-11,0.9923
0.087771,0.0021892,0.087771,1.6668e-11,0.99221
0.088276,0.0022156,0.088276,1.6478e-11,0.99213
0.088781,0.0022421,0.088781,1.6291e-11,0.99203
0.089286,0.0022689,0.089286,1.6108e-11,0.99194
0.089791,0.0022958,0.089791,1.5927e-11,0.99185
0.090296,0.0023229,0.090296,1.575e-11,0.99176
0.0908,0.0023502,0.0908,1.5576e-11,0.99167
0.091304,0.0023776,0.091304,1.5405e-11,0.99158
0.091304,0.0023776,0.091304,1.5405e-11,0.99158
0.091811,0.0024053,0.091811,1.5235e-11,0.99148
0.092318,0.0024332,0.092318,1.5069e-11,0.99139
0.092825,0.0024613,0.092825,1.4905e-11,0.99129
0.093331,0.0024895,0.093331,1.4744e-11,0.9912
0.093837,0.0025179,0.093837,1.4586e-11,0.9911
0.094343,0.0025464,0.094343,1.443e-11,0.99101
0.094849,0.0025751,0.094849,1.4277e-11,0.99091
0.095354,0.002604,0.095354,1.4127e-11,0.99081
0.09586,0.002633,0.09586,1.3978e-11,0.99071
0.096365,0.0026622,0.096365,1.3832e-11,0.99062
0.09687,0.0026916,0.09687,1.3689e-11,0.99052
0.097374,0.0027211,0.097374,1.3548e-11,0.99042
0.097879,0.0027508,0.097879,1.3409e-11,0.99032
0.098383,0.0027807,0.098383,1.3272e-11,0.99022
0.098383,0.0027807,0.098383,1.3272e-11,0.99022
0.09889,0.0028109,0.09889,1.3136e-11,0.99012
0.099397,0.0028413,0.099397,1.3003e-11,0.99002
0.099904,0.0028718,0.099904,1.2872e-11,0.98991
0.10041,0.0029025,0.10041,1.2743e-11,0.98981
0.10092,0.0029333,0.10092,1.2615e-11,0.98971
0.10142,0.0029644,0.10142,1.249e-11,0.9896
0.10193,0.0029956,0.10193,1.2367e-11,0.9895
0.10244,0.0030269,0.10244,1.2245e-11,0.9894
0.10294,0.0030584,0.10294,1.2125e-11,0.98929
0.10345,0.0030901,0.10345,1.2008e-11,0.98919
0.10395,0.003122,0.10395,1.1891e-11,0.98908
0.10446,0.003154,0.10446,1.1777e-11,0.98897
0.10496,0.0031862,0.10496,1.1664e-11,0.98887
0.10546,0.0032185,0.10546,1.1553e-11,0.98876
0.10546,0.0032185,0.10546,1.1553e-11,0.98876
0.10597,0.0032513,0.10597,1.1443e-11,0.98865
0.10648,0.0032842,0.10648,1.1335e-11,0.98854
0.10699,0.0033173,0.10699,1.1228e-11,0.98843
0.10749,0.0033506,0.10749,1.1122e-11,0.98832
0.108,0.003384,0.108,1.1019e-11,0.98821
0.10851,0.0034176,0.10851,1.0916e-11,0.9881
0.10901,0.0034514,0.10901,1.0815e-11,0.98799
0.10952,0.0034853,0.10952,1.0716e-11,0.98788
0.11002,0.0035194,0.11002,1.0618e-11,0.98777
0.11053,0.0035537,0.11053,1.0521e-11,0.98765
0.11104,0.0035881,0.11104,1.0426e-11,0.98754
0.11154,0.0036227,0.11154,1.0332e-11,0.98743
0.11205,0.0036575,0.11205,1.024e-11,0.98731
0.11255,0.0036924,0.11255,1.0148e-11,0.9872
0.11255,0.0036924,0.11255,1.0148e-11,0.9872
0.11306,0.0037278,0.11306,1.0057e-11,0.98708
0.11357,0.0037633,0.11357,9.968e-12,0.98697
0.11407,0.003799,0.11407,9.8798e-12,0.98685
0.11458,0.0038348,0.11458,9.7928e-12,0.98673
0.11509,0.0038708,0.11509,9.707e-12,0.98661
0.11559,0.003907,0.11559,9.6224e-12,0.9865
0.1161,0.0039434,0.1161,9.5389e-12,0.98638
0.11661,0.0039799,0.11661,9.4565e-12,0.98626
0.11711,0.0040166,0.11711,9.3752e-12,0.98614
0.11762,0.0040534,0.11762,9.295e-12,0.98602
0.11812,0.0040905,0.11812,9.2159e-12,0.9859
0.11863,0.0041277,0.11863,9.1378e-12,0.98578
0.11913,0.004165,0.11913,9.0608e-12,0.98566
0.11964,0.0042026,0.11964,8.9847e-12,0.98553
0.11964,0.0042026,0.11964,8.9847e-12,0.98553
0.12015,0.0042405,0.12015,8.9091e-12,0.98541
0.12065,0.0042787,0.12065,8.8345e-12,0.98529
0.12116,0.004317,0.12116,8.7609e-12,0.98516
0.12167,0.0043555,0.12167,8.6882e-12,0.98504
0.12218,0.0043941,0.12218,8.6165e-12,0.98491
0.12268,0.004433,0.12268,8.5457e-12,0.98479
0.12319,0.004472,0.12319,8.4758e-12,0.98466
0.1237,0.0045111,0.1237,8.4067e-12,0.98453
0.1242,0.0045505,0.1242,8.3386e-12,0.98441
0.12471,0.0045901,0.12471,8.2713e-12,0.98428
0.12522,0.0046298,0.12522,8.2049e-12,0.98415
0.12572,0.0046697,0.12572,8.1393e-12,0.98402
0.12623,0.0047098,0.12623,8.0745e-12,0.9839
0.12673,0.00475,0.12673,8.0105e-12,0.98377
0.12673,0.00475,0.12673,8.0105e-12,0.98377
0.12724,0.0047908,0.12724,7.9468e-12,0.98364
0.12775,0.0048316,0.12775,7.884e-12,0.98351
0.12826,0.0048727,0.12826,7.8219e-12,0.98337
0.12876,0.0049139,0.12876,7.7605e-12,0.98324
0.12927,0.0049553,0.12927,7.7e-12,0.98311
0.12978,0.0049969,0.12978,7.6401e-12,0.98298
0.13029,0.0050387,0.13029,7.581e-12,0.98284
0.13079,0.0050806,0.13079,7.5226e-12,0.98271
0.1313,0.0051227,0.1313,7.4649e-12,0.98257
0.13181,0.005165,0.13181,7.4079e-12,0.98244
0.13231,0.0052074,0.13231,7.3516e-12,0.98231
0.13282,0.00525,0.13282,7.296e-12,0.98217
0.13332,0.0052928,0.13332,7.241e-12,0.98203
0.13383,0.0053357,0.13383,7.1866e-12,0.9819
0.13383,0.0053357,0.13383,7.1866e-12,0.9819
0.13434,0.0053792,0.13434,7.1325e-12,0.98176
0.13485,0.0054228,0.13485,7.079e-12,0.98162
0.13535,0.0054666,0.13535,7.0262e-12,0.98148
0.13586,0.0055106,0.13586,6.9739e-12,0.98134
0.13637,0.0055548,0.13637,6.9223e-12,0.9812
0.13688,0.0055991,0.13688,6.8713e-12,0.98106
0.13738,0.0056436,0.13738,6.8209e-12,0.98092
0.13789,0.0056883,0.13789,6.771e-12,0.98078
0.1384,0.0057331,0.1384,6.7218e-12,0.98064
0.1389,0.0057781,0.1389,6.6731e-12,0.9805
0.13941,0.0058233,0.13941,6.6249e-12,0.98035
0.13992,0.0058687,0.13992,6.5773e-12,0.98021
0.14042,0.0059142,0.14042,6.5302e-12,0.98007
0.14093,0.0059599,0.14093,6.4837e-12,0.97992
0.14093,0.0059599,0.14093,6.4837e-12,0.97992
0.14144,0.0060062,0.14144,6.4373e-12,0.97978
0.14195,0.0060526,0.14195,6.3915e-12,0.97963
0.14246,0.0060993,0.14246,6.3461e-12,0.97949
0.14296,0.0061461,0.14296,6.3013e-12,0.97934
0.14347,0.0061931,0.14347,6.2569e-12,0.97919
0.14398,0.0062403,0.14398,6.2131e-12,0.97904
0.14449,0.0062877,0.14449,6.1697e-12,0.9789
0.145,0.0063353,0.145,6.1268e-12,0.97875
0.1455,0.006383,0.1455,6.0844e-12,0.9786
0.14601,0.0064309,0.14601,6.0425e-12,0.97845
0.14652,0.006479,0.14652,6.001e-12,0.9783
0.14702,0.0065272,0.14702,5.96e-12,0.97815
0.14753,0.0065757,0.14753,5.9194e-12,0.978
0.14803,0.0066243,0.14803,5.8792e-12,0.97785
0.14803,0.0066243,0.14803,5.8792e-12,0.97785
0.14854,0.0066734,0.14854,5.8391e-12,0.97769
0.14905,0.0067228,0.14905,5.7995e-12,0.97754
0.14956,0.0067723,0.14956,5.7603e-12,0.97739
0.15007,0.0068221,0.15007,5.7215e-12,0.97723
0.15058,0.0068719,0.15058,5.6832e-12,0.97708
0.15109,0.006922,0.15109,5.6452e-12,0.97692
0.1516,0.0069722,0.1516,5.6076e-12,0.97677
0.1521,0.0070227,0.1521,5.5705e-12,0.97661
0.15261,0.0070733,0.15261,5.5337e-12,0.97646
0.15312,0.007124,0.15312,5.4973e-12,0.9763
0.15362,0.007175,0.15362,5.4613e-12,0.97614
0.15413,0.0072261,0.15413,5.4257e-12,0.97598
0.15464,0.0072774,0.15464,5.3904e-12,0.97583
0.15514,0.0073289,0.15514,5.3555e-12,0.97567
0.15514,0.0073289,0.15514,5.3555e-12,0.97567
0.15565,0.007381,0.15565,5.3207e-12,0.97551
0.15616,0.0074332,0.15616,5.2862e-12,0.97535
0.15667,0.0074857,0.15667,5.2521e-12,0.97518
0.15718,0.0075383,0.15718,5.2184e-12,0.97502
0.15769,0.0075911,0.15769,5.1849e-12,0.97486
0.1582,0.0076441,0.1582,5.1519e-12,0.9747
0.15871,0.0076973,0.15871,5.1191e-12,0.97453
0.15922,0.0077506,0.15922,5.0867e-12,0.97437
0.15972,0.0078041,0.15972,5.0546e-12,0.97421
0.16023,0.0078578,0.16023,5.0229e-12,0.97404
0.16074,0.0079117,0.16074,4.9914e-12,0.97388
0.16125,0.0079657,0.16125,4.9603e-12,0.97371
0.16175,0.0080199,0.16175,4.9295e-12,0.97355
0.16226,0.0080744,0.16226,4.8989e-12,0.97338
0.16226,0.0080744,0.16226,4.8989e-12,0.97338
0.16735,0.0086339,0.16735,4.6074e-12,0.97168
0.17241,0.0092114,0.17241,4.3427e-12,0.96994
0.17745,0.0098069,0.17745,4.1017e-12,0.96816
0.18245,0.01042,0.18245,3.8815e-12,0.96634
0.18744,0.011053,0.18744,3.6797e-12,0.96447
0.19239,0.011703,0.19239,3.4944e-12,0.96256
0.19732,0.012371,0.19732,3.3237e-12,0.96062
0.20223,0.013057,0.20223,3.1661e-12,0.95863
0.20712,0.013762,0.20712,3.0202e-12,0.9566
0.21198,0.014486,0.21198,2.885e-12,0.95454
0.21682,0.015227,0.21682,2.7594e-12,0.95243
0.22164,0.015987,0.22164,2.6424e-12,0.95029
0.22644,0.016765,0.22644,2.5334e-12,0.94811
0.23123,0.017561,0.23123,2.4315e-12,0.94589
0.23123,0.017561,0.23123,2.4315e-12,0.94589
0.23635,0.018439,0.23635,2.3292e-12,0.94346
0.24144,0.019337,0.24144,2.234e-12,0.94099
0.24651,0.020253,0.24651,2.1453e-12,0.93848
0.25154,0.021189,0.25154,2.0625e-12,0.93593
0.25654,0.022143,0.25654,1.9851e-12,0.93335
0.26152,0.023118,0.26152,1.9127e-12,0.93073
0.26646,0.024112,0.26646,1.845e-12,0.92807
0.27139,0.025125,0.27139,1.7816e-12,0.92538
0.27628,0.026156,0.27628,1.7224e-12,0.92265
0.28115,0.027207,0.28115,1.6696e-12,0.91988
0.286,0.028276,0.286,1.6231e-12,0.91708
0.29082,0.029365,0.29082,1.593e-12,0.91424
0.29563,0.030474,0.29563,1.6038e-12,0.91137
0.30041,0.031601,0.30041,1.7469e-12,0.90846
0.30041,0.031601,0.30041,1.7469e-12,0.90846
0.30158,0.031882,0.30158,1.7355e-12,0.90774
0.30276,0.032164,0.30276,1.7243e-12,0.90701
0.30393,0.032448,0.30393,1.7133e-12,0.90629
0.30511,0.032732,0.30511,1.7023e-12,0.90556
0.30628,0.033018,0.30628,1.6915e-12,0.90482
0.30745,0.033304,0.30745,1.6801e-12,0.90409
0.30861,0.033592,0.30861,1.6909e-12,0.90336
0.30978,0.03388,0.30978,2.906e-12,0.90262
0.31095,0.03417,0.31095,1.5936e-11,0.90188
0.31211,0.034461,0.31211,1.1264e-10,0.90114
0.31327,0.034752,0.31327,6.9983e-10,0.9004
0.31443,0.035045,0.31443,3.7308e-09,0.89965
0.31559,0.035339,0.31559,1.7392e-08,0.8989
0.31674,0.035633,0.31674,7.2257e-08,0.89816
0.31674,0.035633,0.31674,7.2257e-08,0.89816
0.32026,0.036539,0.32026,7.2264e-08,0.89586
0.32376,0.037454,0.32376,7.2271e-08,0.89355
0.32725,0.038379,0.32725,7.2277e-08,0.89122
0.33073,0.039313,0.33073,7.2284e-08,0.88888
0.33419,0.040257,0.33419,7.229e-08,0.88652
0.33763,0.04121,0.33763,7.2296e-08,0.88414
0.34107,0.042172,0.34107,7.2302e-08,0.88175
0.34449,0.043143,0.34449,7.2308e-08,0.87934
0.34789,0.044123,0.34789,7.2313e-08,0.87691
0.35129,0.045112,0.35129,7.2317e-08,0.87447
0.35467,0.04611,0.35467,7.2315e-08,0.87201
0.35804,0.047117,0.35804,7.2278e-08,0.86953
0.36139,0.048133,0.36139,7.2102e-08,0.86704
0.36474,0.049158,0.36474,7.1425e-08,0.86453
0.36474,0.049158,0.36474,7.1425e-08,0.86453
0.36897,0.050473,0.36897,6.6676e-08,0.86132
0.37319,0.051802,0.37319,6.2488e-08,0.85808
0.37738,0.053145,0.37738,5.8769e-08,0.85482
0.38155,0.054502,0.38155,5.5443e-08,0.85153
0.3857,0.055871,0.3857,5.2451e-08,0.84822
0.38983,0.057253,0.38983,4.9746e-08,0.84489
0.39395,0.058649,0.39395,4.7288e-08,0.84153
0.39804,0.060057,0.39804,4.5045e-08,0.83815
0.40212,0.061477,0.40212,4.299e-08,0.83475
0.40617,0.062911,0.40617,4.1107e-08,0.83132
0.41021,0.064357,0.41021,3.9436e-08,0.82786
0.41423,0.065815,0.41423,3.8232e-08,0.82438
0.41824,0.067286,0.41824,3.8725e-08,0.82088
0.42223,0.068769,0.42223,4.5985e-08,0.81735
0.42223,0.068769,0.42223,4.5985e-08,0.81735
0.42659,0.070413,0.42659,4.4153e-08,0.81344
0.43093,0.07207,0.43093,4.2449e-08,0.80951
0.43524,0.07374,0.43524,4.0857e-08,0.80555
0.43954,0.075423,0.43954,3.9364e-08,0.80156
0.44381,0.077119,0.44381,3.7955e-08,0.79754
0.44806,0.078827,0.44806,3.6618e-08,0.7935
0.45228,0.080547,0.45228,3.5334e-08,0.78943
0.45649,0.08228,0.45649,3.4075e-08,0.78533
0.46067,0.084025,0.46067,3.2792e-08,0.78121
0.46483,0.085781,0.46483,3.1527e-08,0.77706
0.46897,0.087549,0.46897,3.1263e-08,0.77288
0.47309,0.089329,0.47309,3.3226e-08,0.76867
0.47719,0.09112,0.47719,4.127e-08,0.76443
0.48127,0.092921,0.48127,6.8513e-08,0.76016
0.48127,0.092921,0.48127,6.8513e-08,0.76016
0.48306,0.093718,0.48306,6.8026e-08,0.75828
0.48484,0.094517,0.48484,6.7553e-08,0.75638
0.48662,0.095317,0.48662,6.7095e-08,0.75449
0.4884,0.09612,0.4884,6.665e-08,0.75258
0.49017,0.096924,0.49017,6.6218e-08,0.75067
0.49194,0.097729,0.49194,6.5798e-08,0.74876
0.4937,0.098536,0.4937,6.539e-08,0.74684
0.49546,0.099345,0.49546,6.4993e-08,0.74492
0.49721,0.10016,0.49721,6.4607e-08,0.74299
0.49896,0.10097,0.49896,6.423e-08,0.74106
0.5007,0.10178,0.5007,6.3856e-08,0.73912
0.50244,0.1026,0.50244,6.3453e-08,0.73718
0.50417,0.10341,0.50417,6.2959e-08,0.73523
0.5059,0.10423,0.5059,6.5507e-08,0.73328
0.5059,0.10423,0.5059,6.5507e-08,0.73328
0.5075,0.10499,0.5075,6.3404e-08,0.73147
0.5091,0.10575,0.5091,6.1466e-08,0.72965
0.51069,0.10651,0.51069,5.9673e-08,0.72782
0.51227,0.10727,0.51227,5.8009e-08,0.726
0.51386,0.10804,0.51386,5.646e-08,0.72417
0.51543,0.1088,0.51543,5.5016e-08,0.72233
0.51701,0.10957,0.51701,5.3671e-08,0.72049
0.51858,0.11033,0.51858,5.2427e-08,0.71865
0.52014,0.1111,0.52014,5.132e-08,0.7168
0.5217,0.11187,0.5217,5.0512e-08,0.71495
0.52326,0.11264,0.52326,5.0679e-08,0.71309
0.52481,0.11341,0.52481,5.5005e-08,0.71123
0.52636,0.11418,0.52636,7.8153e-08,0.70937
0.52791,0.11495,0.52791,1.6491e-07,0.7075
0.52791,0.11495,0.52791,1.6491e-07,0.7075
0.52902,0.11551,0.52902,1.643e-07,0.70614
0.53014,0.11607,0.53014,1.6371e-07,0.70478
0.53125,0.11663,0.53125,1.6314e-07,0.70342
0.53236,0.11719,0.53236,1.6259e-07,0.70206
0.53346,0.11775,0.53346,1.6206e-07,0.70069
0.53457,0.11831,0.53457,1.6154e-07,0.69933
0.53567,0.11888,0.53567,1.6104e-07,0.69796
0.53677,0.11944,0.53677,1.6056e-07,0.69658
0.53787,0.12,0.53787,1.6009e-07,0.69521
0.53896,0.12056,0.53896,1.5963e-07,0.69383
0.54005,0.12112,0.54005,1.5919e-07,0.69246
0.54114,0.12169,0.54114,1.5874e-07,0.69108
0.54223,0.12225,0.54223,1.5827e-07,0.68969
0.54331,0.12281,0.54331,1.5771e-07,0.68831
0.54331,0.12281,0.54331,1.5771e-07,0.68831
0.54471,0.12354,0.54471,1.4973e-07,0.68653
0.5461,0.12426,0.5461,1.4264e-07,0.68474
0.54748,0.12499,0.54748,1.3629e-07,0.68295
0.54886,0.12571,0.54886,1.3058e-07,0.68115
0.55024,0.12644,0.55024,1.2542e-07,0.67935
0.55161,0.12716,0.55161,1.2075e-07,0.67755
0.55298,0.12789,0.55298,1.1652e-07,0.67574
0.55434,0.12861,0.55434,1.1273e-07,0.67394
0.5557,0.12934,0.5557,1.0942e-07,0.67212
0.55706,0.13007,0.55706,1.0685e-07,0.67031
0.55841,0.13079,0.55841,1.059e-07,0.66849
0.55975,0.13152,0.55975,1.0965e-07,0.66667
0.5611,0.13225,0.5611,1.2921e-07,0.66484
0.56243,0.13297,0.56243,2.0014e-07,0.66301
0.56243,0.13297,0.56243,2.0014e-07,0.66301
0.56303,0.1333,0.56303,1.9889e-07,0.66219
0.56362,0.13362,0.56362,1.9767e-07,0.66138
0.56421,0.13394,0.56421,1.9649e-07,0.66056
0.56481,0.13427,0.56481,1.9534e-07,0.65974
0.5654,0.13459,0.5654,1.9422e-07,0.65892
0.56599,0.13491,0.56599,1.9313e-07,0.6581
0.56658,0.13524,0.56658,1.9206e-07,0.65728
0.56716,0.13556,0.56716,1.9103e-07,0.65646
0.56775,0.13588,0.56775,1.9001e-07,0.65564
0.56834,0.13621,0.56834,1.8902e-07,0.65482
0.56892,0.13653,0.56892,1.88e-07,0.654
0.56951,0.13685,0.56951,1.8679e-07,0.65318
0.57009,0.13717,0.57009,1.8464e-07,0.65235
0.57067,0.1375,0.57067,1.8485e-07,0.65153
0.57067,0.1375,0.57067,1.8485e-07,0.65153
0.57223,0.13836,0.57223,1.8259e-07,0.64931
0.57379,0.13922,0.57379,1.8047e-07,0.64709
0.57533,0.14009,0.57533,1.7847e-07,0.64487
0.57687,0.14095,0.57687,1.7658e-07,0.64264
0.5784,0.14181,0.5784,1.7481e-07,0.6404
0.57993,0.14267,0.57993,1.7314e-07,0.63816
0.58144,0.14353,0.58144,1.7158e-07,0.63592
0.58295,0.14439,0.58295,1.7016e-07,0.63367
0.58446,0.14525,0.58446,1.6891e-07,0.63142
0.58595,0.1461,0.58595,1.68e-07,0.62916
0.58744,0.14696,0.58744,1.6792e-07,0.6269
0.58893,0.14781,0.58893,1.7027e-07,0.62463
0.5904,0.14866,0.5904,1.8048e-07,0.62236
0.59187,0.14951,0.59187,2.1946e-07,0.62008
0.59187,0.14951,0.59187,2.1946e-07,0.62008
0.59254,0.1499,0.59254,2.1686e-07,0.61903
0.59322,0.15029,0.59322,2.1436e-07,0.61798
0.59389,0.15068,0.59389,2.1195e-07,0.61693
0.59456,0.15107,0.59456,2.0963e-07,0.61588
0.59522,0.15146,0.59522,2.0739e-07,0.61482
0.59589,0.15185,0.59589,2.0522e-07,0.61377
0.59655,0.15224,0.59655,2.0313e-07,0.61271
0.59721,0.15263,0.59721,2.011e-07,0.61166
0.59788,0.15302,0.59788,1.9914e-07,0.6106
0.59853,0.15341,0.59853,1.9725e-07,0.60954
0.59919,0.15379,0.59919,1.9542e-07,0.60848
0.59985,0.15418,0.59985,1.9367e-07,0.60742
0.6005,0.15457,0.6005,1.9212e-07,0.60636
0.60115,0.15495,0.60115,1.9427e-07,0.6053
0.60115,0.15495,0.60115,1.9427e-07,0.6053
0.60201,0.15547,0.60201,1.8801e-07,0.60389
0.60287,0.15598,0.60287,1.8232e-07,0.60248
0.60373,0.15649,0.60373,1.7712e-07,0.60107
0.60458,0.15699,0.60458,1.7235e-07,0.59966
0.60543,0.1575,0.60543,1.6795e-07,0.59824
0.60628,0.15801,0.60628,1.6389e-07,0.59683
0.60712,0.15851,0.60712,1.6015e-07,0.59541
0.60796,0.15902,0.60796,1.5675e-07,0.59399
0.60879,0.15952,0.60879,1.5377e-07,0.59257
0.60963,0.16002,0.60963,1.5153e-07,0.59115
0.61046,0.16052,0.61046,1.5108e-07,0.58973
0.61129,0.16102,0.61129,1.5616e-07,0.5883
0.61211,0.16152,0.61211,1.7939e-07,0.58688
0.61293,0.16202,0.61293,2.629e-07,0.58545
0.61293,0.16202,0.61293,2.629e-07,0.58545
0.6133,0.16225,0.6133,2.6162e-07,0.5848
0.61367,0.16247,0.61367,2.6036e-07,0.58415
0.61404,0.1627,0.61404,2.5913e-07,0.58351
0.61441,0.16292,0.61441,2.5793e-07,0.58286
0.61478,0.16315,0.61478,2.5675e-07,0.58221
0.61515,0.16337,0.61515,2.556e-07,0.58156
0.61552,0.16359,0.61552,2.5447e-07,0.58091
0.61588,0.16382,0.61588,2.5337e-07,0.58026
0.61625,0.16404,0.61625,2.5229e-07,0.57961
0.61661,0.16427,0.61661,2.5122e-07,0.57896
0.61698,0.16449,0.61698,2.5013e-07,0.57831
0.61734,0.16471,0.61734,2.4887e-07,0.57766
0.61771,0.16493,0.61771,2.4703e-07,0.577
0.61807,0.16516,0.61807,2.452e-07,0.57635


==> data_QM_MD_case1_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,7.0299e-07,0.001,8.7441e-11,1
0.0010412,7.6217e-07,0.0010412,8.7441e-11,1
0.0010825,8.2374e-07,0.0010825,8.7441e-11,1
0.0011237,8.8769e-07,0.0011237,8.7441e-11,1
0.001165,9.5405e-07,0.001165,8.7441e-11,1
0.0012062,1.0228e-06,0.0012062,8.7441e-11,1
0.0012474,1.0939e-06,0.0012474,8.7441e-11,1
0.0012887,1.1674e-06,0.0012887,8.7441e-11,1
0.0013299,1.2434e-06,0.0013299,8.7441e-11,1
0.0013712,1.3217e-06,0.0013712,8.7441e-11,1
0.0014124,1.4024e-06,0.0014124,8.7441e-11,1
0.0014536,1.4855e-06,0.0014536,8.7441e-11,1
0.0014949,1.5709e-06,0.0014949,8.7441e-11,1
0.0015361,1.6588e-06,0.0015361,8.7441e-11,1
0.0015773,1.7491e-06,0.0015773,8.7441e-11,1
0.0015773,1.7491e-06,0.0015773,8.7441e-11,1
0.0016186,1.8417e-06,0.0016186,8.7441e-11,1
0.0016598,1.9368e-06,0.0016598,8.7441e-11,1
0.0017011,2.0342e-06,0.0017011,8.7441e-11,1
0.0017423,2.134e-06,0.0017423,8.7441e-11,1
0.0017835,2.2362e-06,0.0017835,8.7441e-11,1
0.0018248,2.3408e-06,0.0018248,8.7441e-11,1
0.001866,2.4478e-06,0.001866,8.7441e-11,1
0.0019073,2.5572e-06,0.0019073,8.7441e-11,1
0.0019485,2.669e-06,0.0019485,8.7441e-11,1
0.0019897,2.7832e-06,0.0019897,8.7441e-11,1
0.002031,2.8998e-06,0.002031,8.7441e-11,1
0.0020722,3.0187e-06,0.0020722,8.7441e-11,1
0.0021135,3.1401e-06,0.0021135,8.7441e-11,1
0.0021547,3.2638e-06,0.0021547,8.7441e-11,1
0.0021547,3.2638e-06,0.0021547,8.7441e-11,1
0.0021959,3.3899e-06,0.0021959,8.7441e-11,1
0.0022372,3.5184e-06,0.0022372,8.7441e-11,1
0.0022784,3.6493e-06,0.0022784,8.7441e-11,1
0.0023197,3.7827e-06,0.0023197,8.7441e-11,1
0.0023609,3.9183e-06,0.0023609,8.7441e-11,1
0.0024021,4.0564e-06,0.0024021,8.7441e-11,1
0.0024434,4.1969e-06,0.0024434,8.7441e-11,1
0.0024846,4.3398e-06,0.0024846,8.7441e-11,1
0.0025259,4.485e-06,0.0025259,8.7441e-11,1
0.0025671,4.6327e-06,0.0025671,8.7441e-11,1
0.0026083,4.7827e-06,0.0026083,8.7441e-11,1
0.0026496,4.9351e-06,0.0026496,8.7441e-11,1
0.0026908,5.09e-06,0.0026908,8.7441e-11,1
0.002732,5.2472e-06,0.002732,8.7441e-11,1
0.002732,5.2472e-06,0.002732,8.7441e-11,1
0.0027733,5.4068e-06,0.0027733,8.7441e-11,1
0.0028145,5.5688e-06,0.0028145,8.7441e-11,1
0.0028558,5.7332e-06,0.0028558,8.7441e-11,1
0.002897,5.8999e-06,0.002897,8.7441e-11,1
0.0029382,6.0691e-06,0.0029382,8.7441e-11,1
0.0029795,6.2407e-06,0.0029795,8.7441e-11,1
0.0030207,6.4146e-06,0.0030207,8.7441e-11,1
0.003062,6.591e-06,0.003062,8.7441e-11,1
0.0031032,6.7697e-06,0.0031032,8.7441e-11,1
0.0031444,6.9508e-06,0.0031444,8.7441e-11,1
0.0031857,7.1343e-06,0.0031857,8.7441e-11,1
0.0032269,7.3202e-06,0.0032269,8.7441e-11,1
0.0032682,7.5085e-06,0.0032682,8.7441e-11,1
0.0033094,7.6992e-06,0.0033094,8.7441e-11,1
0.0033094,7.6992e-06,0.0033094,8.7441e-11,1
0.0033506,7.8923e-06,0.0033506,8.7441e-11,1
0.0033919,8.0878e-06,0.0033919,8.7442e-11,1
0.0034331,8.2856e-06,0.0034331,8.7442e-11,1
0.0034744,8.4859e-06,0.0034744,8.7442e-11,1
0.0035156,8.6885e-06,0.0035156,8.7442e-11,1
0.0035568,8.8936e-06,0.0035568,8.7442e-11,1
0.0035981,9.101e-06,0.0035981,8.7442e-11,1
0.0036393,9.3108e-06,0.0036393,8.7442e-11,1
0.0036805,9.523e-06,0.0036805,8.7442e-11,1
0.0037218,9.7376e-06,0.0037218,8.7442e-11,1
0.003763,9.9546e-06,0.003763,8.7442e-11,1
0.0038043,1.0174e-05,0.0038043,8.7442e-11,1
0.0038455,1.0396e-05,0.0038455,8.7442e-11,1
0.0038867,1.062e-05,0.0038867,8.7442e-11,1
0.0038867,1.062e-05,0.0038867,8.7442e-11,1
0.003928,1.0846e-05,0.003928,8.7442e-11,1
0.0039692,1.1075e-05,0.0039692,8.7442e-11,1
0.0040105,1.1307e-05,0.0040105,8.7442e-11,1
0.0040517,1.154e-05,0.0040517,8.7442e-11,0.99999
0.0040929,1.1777e-05,0.0040929,8.7442e-11,0.99999
0.0041342,1.2015e-05,0.0041342,8.7442e-11,0.99999
0.0041754,1.2256e-05,0.0041754,8.7442e-11,0.99999
0.0042167,1.2499e-05,0.0042167,8.7442e-11,0.99999
0.0042579,1.2745e-05,0.0042579,8.7442e-11,0.99999
0.0042991,1.2993e-05,0.0042991,8.7442e-11,0.99999
0.0043404,1.3244e-05,0.0043404,8.7442e-11,0.99999
0.0043816,1.3496e-05,0.0043816,8.7442e-11,0.99999
0.0044229,1.3752e-05,0.0044229,8.7442e-11,0.99999
0.0044641,1.4009e-05,0.0044641,8.7442e-11,0.99999
0.0044641,1.4009e-05,0.0044641,8.7442e-11,0.99999
0.0045053,1.4269e-05,0.0045053,8.7442e-11,0.99999
0.0045466,1.4532e-05,0.0045466,8.7442e-11,0.99999
0.0045878,1.4797e-05,0.0045878,8.7442e-11,0.99999
0.004629,1.5064e-05,0.004629,8.7442e-11,0.99999
0.0046703,1.5333e-05,0.0046703,8.7442e-11,0.99999
0.0047115,1.5605e-05,0.0047115,8.7442e-11,0.99999
0.0047528,1.588e-05,0.0047528,8.7442e-11,0.99999
0.004794,1.6156e-05,0.004794,8.7442e-11,0.99999
0.0048352,1.6436e-05,0.0048352,8.7442e-11,0.99999
0.0048765,1.6717e-05,0.0048765,8.7442e-11,0.99999
0.0049177,1.7001e-05,0.0049177,8.7442e-11,0.99999
0.004959,1.7287e-05,0.004959,8.7442e-11,0.99999
0.0050002,1.7576e-05,0.0050002,8.7442e-11,0.99999
0.0050414,1.7867e-05,0.0050414,8.7442e-11,0.99999
0.0050414,1.7867e-05,0.0050414,8.7442e-11,0.99999
0.0050827,1.8161e-05,0.0050827,8.7442e-11,0.99999
0.0051239,1.8457e-05,0.0051239,8.7442e-11,0.99999
0.0051652,1.8755e-05,0.0051652,8.7442e-11,0.99999
0.0052064,1.9056e-05,0.0052064,8.7442e-11,0.99999
0.0052476,1.9359e-05,0.0052476,8.7442e-11,0.99999
0.0052889,1.9664e-05,0.0052889,8.7442e-11,0.99999
0.0053301,1.9972e-05,0.0053301,8.7443e-11,0.99999
0.0053714,2.0282e-05,0.0053714,8.7443e-11,0.99999
0.0054126,2.0595e-05,0.0054126,8.7443e-11,0.99999
0.0054538,2.091e-05,0.0054538,8.7443e-11,0.99999
0.0054951,2.1227e-05,0.0054951,8.7443e-11,0.99999
0.0055363,2.1547e-05,0.0055363,8.7443e-11,0.99999
0.0055775,2.1869e-05,0.0055775,8.7443e-11,0.99999
0.0056188,2.2194e-05,0.0056188,8.7443e-11,0.99999
0.0056188,2.2194e-05,0.0056188,8.7443e-11,0.99999
0.00566,2.2521e-05,0.00566,8.7443e-11,0.99999
0.0057013,2.285e-05,0.0057013,8.7443e-11,0.99999
0.0057425,2.3182e-05,0.0057425,8.7443e-11,0.99999
0.0057837,2.3516e-05,0.0057837,8.7443e-11,0.99999
0.005825,2.3853e-05,0.005825,8.7443e-11,0.99999
0.0058662,2.4192e-05,0.0058662,8.7443e-11,0.99999
0.0059075,2.4533e-05,0.0059075,8.7443e-11,0.99999
0.0059487,2.4877e-05,0.0059487,8.7443e-11,0.99999
0.0059899,2.5223e-05,0.0059899,8.7443e-11,0.99999
0.0060312,2.5571e-05,0.0060312,8.7443e-11,0.99999
0.0060724,2.5922e-05,0.0060724,8.7443e-11,0.99999
0.0061137,2.6275e-05,0.0061137,8.7443e-11,0.99999
0.0061549,2.6631e-05,0.0061549,8.7443e-11,0.99999
0.0061961,2.6989e-05,0.0061961,8.7443e-11,0.99999
0.0061961,2.6989e-05,0.0061961,8.7443e-11,0.99999
0.0062374,2.735e-05,0.0062374,8.7443e-11,0.99999
0.0062786,2.7712e-05,0.0062786,8.7443e-11,0.99999
0.0063198,2.8078e-05,0.0063198,8.7443e-11,0.99999
0.0063611,2.8445e-05,0.0063611,8.7443e-11,0.99999
0.0064023,2.8815e-05,0.0064023,8.7443e-11,0.99999
0.0064436,2.9188e-05,0.0064436,8.7443e-11,0.99999
0.0064848,2.9563e-05,0.0064848,8.7443e-11,0.99999
0.006526,2.994e-05,0.006526,8.7443e-11,0.99999
0.0065673,3.0319e-05,0.0065673,8.7443e-11,0.99999
0.0066085,3.0701e-05,0.0066085,8.7443e-11,0.99999
0.0066498,3.1086e-05,0.0066498,8.7443e-11,0.99999
0.006691,3.1472e-05,0.006691,8.7443e-11,0.99999
0.0067322,3.1862e-05,0.0067322,8.7444e-11,0.99999
0.0067735,3.2253e-05,0.0067735,8.7444e-11,0.99999
0.0067735,3.2253e-05,0.0067735,8.7444e-11,0.99999
0.0068147,3.2647e-05,0.0068147,8.7444e-11,0.99999
0.006856,3.3043e-05,0.006856,8.7444e-11,0.99998
0.0068972,3.3442e-05,0.0068972,8.7444e-11,0.99998
0.0069384,3.3843e-05,0.0069384,8.7444e-11,0.99998
0.0069797,3.4247e-05,0.0069797,8.7444e-11,0.99998
0.0070209,3.4653e-05,0.0070209,8.7444e-11,0.99998
0.0070621,3.5061e-05,0.0070621,8.7444e-11,0.99998
0.0071034,3.5471e-05,0.0071034,8.7444e-11,0.99998
0.0071446,3.5885e-05,0.0071446,8.7444e-11,0.99998
0.0071859,3.63e-05,0.0071859,8.7444e-11,0.99998
0.0072271,3.6718e-05,0.0072271,8.7444e-11,0.99998
0.0072683,3.7138e-05,0.0072683,8.7444e-11,0.99998
0.0073096,3.7561e-05,0.0073096,8.7444e-11,0.99998
0.0073508,3.7986e-05,0.0073508,8.7444e-11,0.99998
0.0073508,3.7986e-05,0.0073508,8.7444e-11,0.99998
0.0073921,3.8413e-05,0.0073921,8.7444e-11,0.99998
0.0074333,3.8843e-05,0.0074333,8.7444e-11,0.99998
0.0074745,3.9275e-05,0.0074745,8.7444e-11,0.99998
0.0075158,3.971e-05,0.0075158,8.7444e-11,0.99998
0.007557,4.0147e-05,0.007557,8.7444e-11,0.99998
0.0075982,4.0586e-05,0.0075982,8.7444e-11,0.99998
0.0076395,4.1028e-05,0.0076395,8.7444e-11,0.99998
0.0076807,4.1472e-05,0.0076807,8.7444e-11,0.99998
0.007722,4.1918e-05,0.007722,8.7444e-11,0.99998
0.0077632,4.2367e-05,0.0077632,8.7444e-11,0.99998
0.0078044,4.2819e-05,0.0078044,8.7444e-11,0.99998
0.0078457,4.3272e-05,0.0078457,8.7444e-11,0.99998
0.0078869,4.3728e-05,0.0078869,8.7445e-11,0.99998
0.0079282,4.4187e-05,0.0079282,8.7445e-11,0.99998
0.0079282,4.4187e-05,0.0079282,8.7445e-11,0.99998
0.0079694,4.4648e-05,0.0079694,8.7445e-11,0.99998
0.0080106,4.5111e-05,0.0080106,8.7445e-11,0.99998
0.0080519,4.5577e-05,0.0080519,8.7445e-11,0.99998
0.0080931,4.6045e-05,0.0080931,8.7445e-11,0.99998
0.0081344,4.6515e-05,0.0081344,8.7445e-11,0.99998
0.0081756,4.6988e-05,0.0081756,8.7445e-11,0.99998
0.0082168,4.7463e-05,0.0082168,8.7445e-11,0.99998
0.0082581,4.7941e-05,0.0082581,8.7445e-11,0.99998
0.0082993,4.8421e-05,0.0082993,8.7445e-11,0.99998
0.0083405,4.8903e-05,0.0083405,8.7445e-11,0.99998
0.0083818,4.9388e-05,0.0083818,8.7445e-11,0.99998
0.008423,4.9875e-05,0.008423,8.7445e-11,0.99998
0.0084643,5.0365e-05,0.0084643,8.7445e-11,0.99998
0.0085055,5.0857e-05,0.0085055,8.7445e-11,0.99998
0.0085055,5.0857e-05,0.0085055,8.7445e-11,0.99998
0.0085467,5.1351e-05,0.0085467,8.7445e-11,0.99998
0.008588,5.1848e-05,0.008588,8.7445e-11,0.99998
0.0086292,5.2347e-05,0.0086292,8.7445e-11,0.99998
0.0086705,5.2848e-05,0.0086705,8.7445e-11,0.99998
0.0087117,5.3352e-05,0.0087117,8.7445e-11,0.99998
0.0087529,5.3859e-05,0.0087529,8.7445e-11,0.99998
0.0087942,5.4367e-05,0.0087942,8.7445e-11,0.99997
0.0088354,5.4878e-05,0.0088354,8.7445e-11,0.99997
0.0088766,5.5392e-05,0.0088766,8.7445e-11,0.99997
0.0089179,5.5908e-05,0.0089179,8.7446e-11,0.99997
0.0089591,5.6426e-05,0.0089591,8.7446e-11,0.99997
0.0090004,5.6947e-05,0.0090004,8.7446e-11,0.99997
0.0090416,5.747e-05,0.0090416,8.7446e-11,0.99997
0.0090828,5.7995e-05,0.0090828,8.7446e-11,0.99997
0.0090828,5.7995e-05,0.0090828,8.7446e-11,0.99997
0.0091241,5.8523e-05,0.0091241,8.7446e-11,0.99997
0.0091653,5.9053e-05,0.0091653,8.7446e-11,0.99997
0.0092066,5.9586e-05,0.0092066,8.7446e-11,0.99997
0.0092478,6.0121e-05,0.0092478,8.7446e-11,0.99997
0.009289,6.0658e-05,0.009289,8.7446e-11,0.99997
0.0093303,6.1198e-05,0.0093303,8.7446e-11,0.99997
0.0093715,6.174e-05,0.0093715,8.7446e-11,0.99997
0.0094127,6.2285e-05,0.0094127,8.7446e-11,0.99997
0.009454,6.2832e-05,0.009454,8.7446e-11,0.99997
0.0094952,6.3381e-05,0.0094952,8.7446e-11,0.99997
0.0095365,6.3933e-05,0.0095365,8.7446e-11,0.99997
0.0095777,6.4487e-05,0.0095777,8.7446e-11,0.99997
0.0096189,6.5043e-05,0.0096189,8.7446e-11,0.99997
0.0096602,6.5602e-05,0.0096602,8.7446e-11,0.99997
0.0096602,6.5602e-05,0.0096602,8.7446e-11,0.99997
0.010073,7.1323e-05,0.010073,8.7447e-11,0.99997
0.010485,7.7282e-05,0.010485,8.7447e-11,0.99996
0.010897,8.3481e-05,0.010897,8.7448e-11,0.99996
0.01131,8.9919e-05,0.01131,8.7448e-11,0.99996
0.011722,9.6595e-05,0.011722,8.7449e-11,0.99996
0.012134,0.00010351,0.012134,8.745e-11,0.99995
0.012547,0.00011067,0.012547,8.745e-11,0.99995
0.012959,0.00011806,0.012959,8.7451e-11,0.99995
0.013371,0.00012569,0.013371,8.7451e-11,0.99994
0.013784,0.00013356,0.013784,8.7452e-11,0.99994
0.014196,0.00014167,0.014196,8.7453e-11,0.99993
0.014608,0.00015002,0.014608,8.7453e-11,0.99993
0.015021,0.00015861,0.015021,8.7454e-11,0.99993
0.015433,0.00016744,0.015433,8.7455e-11,0.99992
0.015433,0.00016744,0.015433,8.7455e-11,0.99992
0.015845,0.00017651,0.015845,8.7456e-11,0.99992
0.016258,0.00018581,0.016258,8.7456e-11,0.99991
0.01667,0.00019536,0.01667,8.7457e-11,0.99991
0.017083,0.00020514,0.017083,8.7458e-11,0.9999
0.017495,0.00021517,0.017495,8.7459e-11,0.9999
0.017907,0.00022543,0.017907,8.746e-11,0.9999
0.01832,0.00023593,0.01832,8.7461e-11,0.99989
0.018732,0.00024667,0.018732,8.7461e-11,0.99989
0.019144,0.00025765,0.019144,8.7462e-11,0.99988
0.019557,0.00026886,0.019557,8.7463e-11,0.99988
0.019969,0.00028032,0.019969,8.7464e-11,0.99987
0.020381,0.00029201,0.020381,8.7465e-11,0.99986
0.020793,0.00030395,0.020793,8.7466e-11,0.99986
0.021206,0.00031612,0.021206,8.7467e-11,0.99985
0.021206,0.00031612,0.021206,8.7467e-11,0.99985
0.021618,0.00032853,0.021618,8.7468e-11,0.99985
0.02203,0.00034119,0.02203,8.7469e-11,0.99984
0.022443,0.00035408,0.022443,8.747e-11,0.99984
0.022855,0.00036721,0.022855,8.7472e-11,0.99983
0.023267,0.00038058,0.023267,8.7473e-11,0.99982
0.02368,0.00039418,0.02368,8.7474e-11,0.99982
0.024092,0.00040803,0.024092,8.7475e-11,0.99981
0.024504,0.00042211,0.024504,8.7476e-11,0.9998
0.024916,0.00043644,0.024916,8.7477e-11,0.9998
0.025329,0.000451,0.025329,8.7478e-11,0.99979
0.025741,0.0004658,0.025741,8.748e-11,0.99978
0.026153,0.00048084,0.026153,8.7481e-11,0.99978
0.026565,0.00049612,0.026565,8.7482e-11,0.99977
0.026978,0.00051163,0.026978,8.7484e-11,0.99976
0.026978,0.00051163,0.026978,8.7484e-11,0.99976
0.02739,0.00052739,0.02739,8.7485e-11,0.99976
0.027802,0.00054339,0.027802,8.7486e-11,0.99975
0.028215,0.00055963,0.028215,8.7488e-11,0.99974
0.028627,0.0005761,0.028627,8.7489e-11,0.99973
0.029039,0.00059282,0.029039,8.749e-11,0.99973
0.029452,0.00060977,0.029452,8.7492e-11,0.99972
0.029864,0.00062696,0.029864,8.7493e-11,0.99971
0.030276,0.00064439,0.030276,8.7495e-11,0.9997
0.030688,0.00066205,0.030688,8.7496e-11,0.99969
0.0311,0.00067996,0.0311,8.7497e-11,0.99968
0.031513,0.0006981,0.031513,8.7499e-11,0.99968
0.031925,0.00071648,0.031925,8.7501e-11,0.99967
0.032337,0.0007351,0.032337,8.7502e-11,0.99966
0.032749,0.00075396,0.032749,8.7504e-11,0.99965
0.032749,0.00075396,0.032749,8.7504e-11,0.99965
0.033161,0.00077307,0.033161,8.7505e-11,0.99964
0.033574,0.00079241,0.033574,8.7507e-11,0.99963
0.033986,0.00081199,0.033986,8.7508e-11,0.99962
0.034398,0.00083181,0.034398,8.751e-11,0.99962
0.034811,0.00085186,0.034811,8.7512e-11,0.99961
0.035223,0.00087216,0.035223,8.7513e-11,0.9996
0.035635,0.00089269,0.035635,8.7515e-11,0.99959
0.036047,0.00091346,0.036047,8.7517e-11,0.99958
0.036459,0.00093447,0.036459,8.7518e-11,0.99957
0.036871,0.00095572,0.036871,8.752e-11,0.99956
0.037284,0.0009772,0.037284,8.7522e-11,0.99955
0.037696,0.00099893,0.037696,8.7524e-11,0.99954
0.038108,0.0010209,0.038108,8.7526e-11,0.99953
0.03852,0.0010431,0.03852,8.7527e-11,0.99952
0.03852,0.0010431,0.03852,8.7527e-11,0.99952
0.038932,0.0010655,0.038932,8.7529e-11,0.99951
0.039344,0.0010882,0.039344,8.7531e-11,0.9995
0.039757,0.0011111,0.039757,8.7533e-11,0.99949
0.040169,0.0011343,0.040169,8.7535e-11,0.99948
0.040581,0.0011577,0.040581,8.7537e-11,0.99947
0.040993,0.0011813,0.040993,8.7539e-11,0.99946
0.041405,0.0012052,0.041405,8.7541e-11,0.99944
0.041818,0.0012293,0.041818,8.7543e-11,0.99943
0.04223,0.0012537,0.04223,8.7545e-11,0.99942
0.042642,0.0012783,0.042642,8.7547e-11,0.99941
0.043054,0.0013031,0.043054,8.7549e-11,0.9994
0.043466,0.0013281,0.043466,8.7551e-11,0.99939
0.043878,0.0013534,0.043878,8.7553e-11,0.99938
0.04429,0.001379,0.04429,8.7555e-11,0.99937
0.04429,0.001379,0.04429,8.7555e-11,0.99937
0.044702,0.0014048,0.044702,8.7557e-11,0.99935
0.045114,0.0014308,0.045114,8.7559e-11,0.99934
0.045527,0.0014571,0.045527,8.7561e-11,0.99933
0.045939,0.0014836,0.045939,8.7563e-11,0.99932
0.046351,0.0015103,0.046351,8.7566e-11,0.99931
0.046763,0.0015373,0.046763,8.7568e-11,0.99929
0.047175,0.0015645,0.047175,8.757e-11,0.99928
0.047587,0.0015919,0.047587,8.7572e-11,0.99927
0.047999,0.0016196,0.047999,8.7574e-11,0.99926
0.048411,0.0016476,0.048411,8.7577e-11,0.99924
0.048823,0.0016757,0.048823,8.7579e-11,0.99923
0.049235,0.0017041,0.049235,8.7581e-11,0.99922
0.049647,0.0017328,0.049647,8.7584e-11,0.99921
0.050059,0.0017616,0.050059,8.7586e-11,0.99919
0.050059,0.0017616,0.050059,8.7586e-11,0.99919
0.050471,0.0017908,0.050471,8.7588e-11,0.99918
0.050883,0.0018201,0.050883,8.7591e-11,0.99917
0.051296,0.0018497,0.051296,8.7593e-11,0.99915
0.051708,0.0018796,0.051708,8.7596e-11,0.99914
0.05212,0.0019096,0.05212,8.7598e-11,0.99913
0.052532,0.00194,0.052532,8.76e-11,0.99911
0.052944,0.0019705,0.052944,8.7603e-11,0.9991
0.053356,0.0020013,0.053356,8.7605e-11,0.99909
0.053768,0.0020323,0.053768,8.7608e-11,0.99907
0.05418,0.0020636,0.05418,8.761e-11,0.99906
0.054592,0.0020951,0.054592,8.7613e-11,0.99904
0.055003,0.0021268,0.055003,8.7615e-11,0.99903
0.055415,0.0021588,0.055415,8.7618e-11,0.99902
0.055827,0.002191,0.055827,8.7621e-11,0.999
0.055827,0.002191,0.055827,8.7621e-11,0.999
0.056239,0.0022235,0.056239,8.7623e-11,0.99899
0.056651,0.0022562,0.056651,8.7626e-11,0.99897
0.057063,0.0022891,0.057063,8.7628e-11,0.99896
0.057475,0.0023223,0.057475,8.7631e-11,0.99894
0.057887,0.0023557,0.057887,8.7634e-11,0.99893
0.058299,0.0023893,0.058299,8.7636e-11,0.99891
0.058711,0.0024232,0.058711,8.7639e-11,0.9989
0.059123,0.0024573,0.059123,8.7642e-11,0.99888
0.059535,0.0024917,0.059535,8.7645e-11,0.99887
0.059947,0.0025263,0.059947,8.7647e-11,0.99885
0.060359,0.0025611,0.060359,8.765e-11,0.99884
0.060771,0.0025962,0.060771,8.7653e-11,0.99882
0.061182,0.0026315,0.061182,8.7656e-11,0.99881
0.061594,0.002667,0.061594,8.7659e-11,0.99879
0.061594,0.002667,0.061594,8.7659e-11,0.99879
0.062006,0.0027028,0.062006,8.7661e-11,0.99877
0.062418,0.0027389,0.062418,8.7664e-11,0.99876
0.06283,0.0027751,0.06283,8.7667e-11,0.99874
0.063242,0.0028116,0.063242,8.767e-11,0.99873
0.063654,0.0028484,0.063654,8.7673e-11,0.99871
0.064066,0.0028854,0.064066,8.7676e-11,0.99869
0.064477,0.0029226,0.064477,8.7679e-11,0.99868
0.064889,0.00296,0.064889,8.7682e-11,0.99866
0.065301,0.0029977,0.065301,8.7685e-11,0.99864
0.065713,0.0030356,0.065713,8.7688e-11,0.99863
0.066125,0.0030738,0.066125,8.7691e-11,0.99861
0.066536,0.0031122,0.066536,8.7694e-11,0.99859
0.066948,0.0031508,0.066948,8.7697e-11,0.99858
0.067359,0.0031897,0.067359,8.77e-11,0.99856
0.067359,0.0031897,0.067359,8.77e-11,0.99856
0.067771,0.0032288,0.067771,8.7703e-11,0.99854
0.068183,0.0032682,0.068183,8.7706e-11,0.99853
0.068595,0.0033078,0.068595,8.7709e-11,0.99851
0.069007,0.0033476,0.069007,8.7712e-11,0.99849
0.069419,0.0033877,0.069419,8.7715e-11,0.99847
0.06983,0.003428,0.06983,8.7719e-11,0.99846
0.070242,0.0034685,0.070242,8.7722e-11,0.99844
0.070654,0.0035093,0.070654,8.7725e-11,0.99842
0.071066,0.0035503,0.071066,8.7728e-11,0.9984
0.071477,0.0035916,0.071477,8.7731e-11,0.99839
0.071889,0.003633,0.071889,8.7735e-11,0.99837
0.0723,0.0036748,0.0723,8.7738e-11,0.99835
0.072712,0.0037167,0.072712,8.7741e-11,0.99833
0.073123,0.0037589,0.073123,8.7744e-11,0.99831
0.073123,0.0037589,0.073123,8.7744e-11,0.99831
0.073535,0.0038013,0.073535,8.7748e-11,0.9983
0.073947,0.003844,0.073947,8.7751e-11,0.99828
0.074359,0.003887,0.074359,8.7754e-11,0.99826
0.07477,0.0039301,0.07477,8.7758e-11,0.99824
0.075182,0.0039735,0.075182,8.7761e-11,0.99822
0.075594,0.0040171,0.075594,8.7764e-11,0.9982
0.076005,0.004061,0.076005,8.7768e-11,0.99818
0.076417,0.0041051,0.076417,8.7771e-11,0.99817
0.076828,0.0041494,0.076828,8.7775e-11,0.99815
0.07724,0.004194,0.07724,8.7778e-11,0.99813
0.077651,0.0042388,0.077651,8.7782e-11,0.99811
0.078062,0.0042838,0.078062,8.7785e-11,0.99809
0.078474,0.0043291,0.078474,8.7788e-11,0.99807
0.078885,0.0043746,0.078885,8.7792e-11,0.99805
0.078885,0.0043746,0.078885,8.7792e-11,0.99805
0.079297,0.0044204,0.079297,8.7795e-11,0.99803
0.079708,0.0044664,0.079708,8.7799e-11,0.99801
0.08012,0.0045126,0.08012,8.7803e-11,0.99799
0.080532,0.0045591,0.080532,8.7806e-11,0.99797
0.080943,0.0046058,0.080943,8.781e-11,0.99795
0.081355,0.0046528,0.081355,8.7813e-11,0.99793
0.081766,0.0047,0.081766,8.7817e-11,0.99791
0.082177,0.0047474,0.082177,8.782e-11,0.99789
0.082589,0.004795,0.082589,8.7824e-11,0.99787
0.083,0.0048429,0.083,8.7828e-11,0.99785
0.083411,0.004891,0.083411,8.7831e-11,0.99783
0.083823,0.0049394,0.083823,8.7835e-11,0.99781
0.084234,0.0049879,0.084234,8.7839e-11,0.99779
0.084645,0.0050367,0.084645,8.7842e-11,0.99777
0.084645,0.0050367,0.084645,8.7842e-11,0.99777
0.085056,0.0050858,0.085056,8.7846e-11,0.99775
0.085468,0.0051352,0.085468,8.785e-11,0.99773
0.085879,0.0051847,0.085879,8.7854e-11,0.99771
0.086291,0.0052345,0.086291,8.7857e-11,0.99769
0.086702,0.0052845,0.086702,8.7861e-11,0.99767
0.087113,0.0053348,0.087113,8.7865e-11,0.99765
0.087525,0.0053853,0.087525,8.7869e-11,0.99763
0.087936,0.005436,0.087936,8.7873e-11,0.99761
0.088347,0.005487,0.088347,8.7876e-11,0.99758
0.088758,0.0055382,0.088758,8.788e-11,0.99756
0.089169,0.0055896,0.089169,8.7884e-11,0.99754
0.08958,0.0056412,0.08958,8.7888e-11,0.99752
0.089991,0.0056931,0.089991,8.7892e-11,0.9975
0.090402,0.0057452,0.090402,8.7896e-11,0.99748
0.090402,0.0057452,0.090402,8.7896e-11,0.99748
0.090814,0.0057976,0.090814,8.79e-11,0.99746
0.091225,0.0058503,0.091225,8.7904e-11,0.99743
0.091636,0.0059031,0.091636,8.7907e-11,0.99741
0.092047,0.0059562,0.092047,8.7911e-11,0.99739
0.092458,0.0060096,0.092458,8.7915e-11,0.99737
0.09287,0.0060631,0.09287,8.7919e-11,0.99735
0.093281,0.0061169,0.093281,8.7923e-11,0.99732
0.093692,0.0061709,0.093692,8.7927e-11,0.9973
0.094103,0.0062252,0.094103,8.7931e-11,0.99728
0.094514,0.0062797,0.094514,8.7935e-11,0.99726
0.094924,0.0063344,0.094924,8.7939e-11,0.99724
0.095335,0.0063893,0.095335,8.7943e-11,0.99721
0.095746,0.0064445,0.095746,8.7948e-11,0.99719
0.096157,0.0064999,0.096157,8.7952e-11,0.99717
0.096157,0.0064999,0.096157,8.7952e-11,0.99717
0.10027,0.0070673,0.10027,8.7993e-11,0.99694
0.10437,0.0076577,0.10437,8.8036e-11,0.9967
0.10847,0.008271,0.10847,8.808e-11,0.99646
0.11256,0.0089071,0.11256,8.8124e-11,0.99622
0.11665,0.0095659,0.11665,8.817e-11,0.99596
0.12073,0.010247,0.12073,8.8217e-11,0.99571
0.12481,0.010951,0.12481,8.8265e-11,0.99545
0.12888,0.011678,0.12888,8.8313e-11,0.99518
0.13295,0.012426,0.13295,8.8362e-11,0.99491
0.13701,0.013197,0.13701,8.8412e-11,0.99464
0.14107,0.01399,0.14107,8.8463e-11,0.99436
0.14512,0.014805,0.14512,8.8514e-11,0.99408
0.14917,0.015642,0.14917,8.8566e-11,0.9938
0.15321,0.016501,0.15321,8.8618e-11,0.99351
0.15321,0.016501,0.15321,8.8618e-11,0.99351
0.15728,0.01739,0.15728,8.8671e-11,0.99323
0.16134,0.018299,0.16134,8.8724e-11,0.99294
0.16539,0.01923,0.16539,8.8778e-11,0.99264
0.16944,0.020182,0.16944,8.8832e-11,0.99235
0.17347,0.021155,0.17347,8.8885e-11,0.99206
0.1775,0.022148,0.1775,8.8939e-11,0.99177
0.18151,0.023162,0.18151,8.8993e-11,0.99147
0.18552,0.024196,0.18552,8.9047e-11,0.99118
0.18952,0.025251,0.18952,8.9101e-11,0.99089
0.19351,0.026325,0.19351,8.9155e-11,0.9906
0.1975,0.02742,0.1975,8.9209e-11,0.99031
0.20147,0.028534,0.20147,8.9262e-11,0.99002
0.20543,0.029668,0.20543,8.9315e-11,0.98973
0.20939,0.030821,0.20939,8.9368e-11,0.98945
0.20939,0.030821,0.20939,8.9368e-11,0.98945
0.21338,0.032008,0.21338,8.9422e-11,0.98916
0.21736,0.033213,0.21736,8.9474e-11,0.98888
0.22133,0.034436,0.22133,8.9527e-11,0.9886
0.22528,0.035677,0.22528,8.9578e-11,0.98832
0.22922,0.036937,0.22922,8.963e-11,0.98805
0.23315,0.038214,0.23315,8.968e-11,0.98778
0.23707,0.039509,0.23707,8.973e-11,0.98751
0.24097,0.040822,0.24097,8.978e-11,0.98724
0.24487,0.042151,0.24487,8.9829e-11,0.98698
0.24875,0.043498,0.24875,8.9877e-11,0.98673
0.25262,0.044861,0.25262,8.9924e-11,0.98647
0.25647,0.046242,0.25647,8.9971e-11,0.98622
0.26032,0.047639,0.26032,9.0017e-11,0.98598
0.26415,0.049052,0.26415,9.0062e-11,0.98574
0.26415,0.049052,0.26415,9.0062e-11,0.98574
0.26802,0.050501,0.26802,9.0107e-11,0.9855
0.27188,0.051965,0.27188,9.0152e-11,0.98526
0.27572,0.053444,0.27572,9.0195e-11,0.98503
0.27955,0.054938,0.27955,9.0238e-11,0.98481
0.28336,0.056447,0.28336,9.0279e-11,0.98459
0.28716,0.057969,0.28716,9.032e-11,0.98437
0.29094,0.059506,0.29094,9.036e-11,0.98416
0.29471,0.061057,0.29471,9.0399e-11,0.98396
0.29846,0.062622,0.29846,9.0437e-11,0.98375
0.3022,0.0642,0.3022,9.0474e-11,0.98356
0.30592,0.065792,0.30592,9.0511e-11,0.98337
0.30963,0.067397,0.30963,9.0546e-11,0.98318
0.31333,0.069015,0.31333,9.058e-11,0.983
0.31701,0.070646,0.31701,9.0614e-11,0.98282
0.31701,0.070646,0.31701,9.0614e-11,0.98282
0.32073,0.072315,0.32073,9.0647e-11,0.98265
0.32444,0.073996,0.32444,9.0679e-11,0.98248
0.32813,0.075688,0.32813,9.0711e-11,0.98231
0.3318,0.077392,0.3318,9.0741e-11,0.98215
0.33545,0.079106,0.33545,9.077e-11,0.982
0.33909,0.080832,0.33909,9.0799e-11,0.98185
0.34271,0.082568,0.34271,9.0827e-11,0.9817
0.34632,0.084314,0.34632,9.0853e-11,0.98157
0.34991,0.086071,0.34991,9.0879e-11,0.98143
0.35348,0.087838,0.35348,9.0904e-11,0.9813
0.35704,0.089615,0.35704,9.0928e-11,0.98117
0.36058,0.091402,0.36058,9.0951e-11,0.98105
0.36411,0.093198,0.36411,9.0973e-11,0.98094
0.36762,0.095005,0.36762,9.0995e-11,0.98082
0.36762,0.095005,0.36762,9.0995e-11,0.98082
0.37117,0.09685,0.37117,9.1015e-11,0.98072
0.37471,0.098705,0.37471,9.1036e-11,0.98061
0.37823,0.10057,0.37823,9.1055e-11,0.98051
0.38173,0.10244,0.38173,9.1073e-11,0.98041
0.38521,0.10432,0.38521,9.1091e-11,0.98032
0.38868,0.1062,0.38868,9.1107e-11,0.98024
0.39213,0.10809,0.39213,9.1123e-11,0.98015
0.39556,0.11,0.39556,9.1138e-11,0.98007
0.39898,0.1119,0.39898,9.1153e-11,0.98
0.40238,0.11382,0.40238,9.1166e-11,0.97993
0.40576,0.11574,0.40576,9.1179e-11,0.97986
0.40913,0.11767,0.40913,9.1191e-11,0.9798
0.41248,0.11961,0.41248,9.1203e-11,0.97974
0.41581,0.12155,0.41581,9.1213e-11,0.97968
0.41581,0.12155,0.41581,9.1213e-11,0.97968
0.41919,0.12353,0.41919,9.1224e-11,0.97963
0.42255,0.12552,0.42255,9.1233e-11,0.97958
0.42589,0.12751,0.42589,9.1242e-11,0.97953
0.42921,0.12951,0.42921,9.125e-11,0.97949
0.43252,0.13151,0.43252,9.1257e-11,0.97945
0.43581,0.13352,0.43581,9.1264e-11,0.97942
0.43908,0.13553,0.43908,9.1271e-11,0.97939
0.44234,0.13755,0.44234,9.1276e-11,0.97936
0.44558,0.13957,0.44558,9.1281e-11,0.97933
0.44881,0.1416,0.44881,9.1286e-11,0.97931
0.45201,0.14363,0.45201,9.1289e-11,0.97929
0.45521,0.14567,0.45521,9.1293e-11,0.97927
0.45839,0.14771,0.45839,9.1295e-11,0.97926
0.46155,0.14976,0.46155,9.1298e-11,0.97924
0.46155,0.14976,0.46155,9.1298e-11,0.97924
0.46475,0.15184,0.46475,9.1299e-11,0.97924
0.46793,0.15392,0.46793,9.1301e-11,0.97923
0.47109,0.15601,0.47109,9.1301e-11,0.97923
0.47424,0.1581,0.47424,9.1302e-11,0.97922
0.47737,0.1602,0.47737,9.1301e-11,0.97923
0.48049,0.1623,0.48049,9.13e-11,0.97923
0.48359,0.1644,0.48359,9.1299e-11,0.97924
0.48667,0.1665,0.48667,9.1298e-11,0.97924
0.48974,0.16861,0.48974,9.1295e-11,0.97926
0.49279,0.17072,0.49279,9.1293e-11,0.97927
0.49583,0.17283,0.49583,9.129e-11,0.97928
0.49886,0.17494,0.49886,9.1287e-11,0.9793
0.50187,0.17706,0.50187,9.1283e-11,0.97932
0.50486,0.17918,0.50486,9.1279e-11,0.97934
0.50486,0.17918,0.50486,9.1279e-11,0.97934
0.50789,0.18134,0.50789,9.1274e-11,0.97937
0.5109,0.18349,0.5109,9.1269e-11,0.97939
0.51389,0.18565,0.51389,9.1264e-11,0.97942
0.51687,0.18781,0.51687,9.1259e-11,0.97945
0.51983,0.18997,0.51983,9.1253e-11,0.97948
0.52278,0.19213,0.52278,9.1246e-11,0.97951
0.52571,0.19429,0.52571,9.124e-11,0.97955
0.52863,0.19645,0.52863,9.1233e-11,0.97958
0.53154,0.19862,0.53154,9.1226e-11,0.97962
0.53443,0.20078,0.53443,9.1218e-11,0.97966
0.5373,0.20295,0.5373,9.121e-11,0.9797
0.54017,0.20512,0.54017,9.1202e-11,0.97974
0.54302,0.20729,0.54302,9.1194e-11,0.97978
0.54585,0.20946,0.54585,9.1186e-11,0.97983
0.54585,0.20946,0.54585,9.1186e-11,0.97983
0.54871,0.21166,0.54871,9.1177e-11,0.97987
0.55156,0.21386,0.55156,9.1167e-11,0.97992
0.55439,0.21606,0.55439,9.1158e-11,0.97997
0.55721,0.21827,0.55721,9.1148e-11,0.98002
0.56001,0.22047,0.56001,9.1139e-11,0.98007
0.5628,0.22267,0.5628,9.1128e-11,0.98013
0.56558,0.22487,0.56558,9.1118e-11,0.98018
0.56834,0.22708,0.56834,9.1108e-11,0.98023
0.57109,0.22928,0.57109,9.1097e-11,0.98029
0.57383,0.23148,0.57383,9.1086e-11,0.98035
0.57656,0.23369,0.57656,9.1075e-11,0.9804
0.57927,0.23589,0.57927,9.1064e-11,0.98046
0.58197,0.23809,0.58197,9.1052e-11,0.98052
0.58465,0.2403,0.58465,9.1041e-11,0.98058
0.58465,0.2403,0.58465,9.1041e-11,0.98058
0.58736,0.24253,0.58736,9.1029e-11,0.98065
0.59005,0.24476,0.59005,9.1017e-11,0.98071
0.59273,0.24698,0.59273,9.1005e-11,0.98077
0.5954,0.24921,0.5954,9.0992e-11,0.98084
0.59806,0.25144,0.59806,9.098e-11,0.9809
0.6007,0.25367,0.6007,9.0967e-11,0.98097
0.60333,0.25589,0.60333,9.0955e-11,0.98103
0.60595,0.25812,0.60595,9.0942e-11,0.9811
0.60856,0.26035,0.60856,9.0929e-11,0.98117
0.61115,0.26257,0.61115,9.0916e-11,0.98124
0.61373,0.26479,0.61373,9.0903e-11,0.98131
0.6163,0.26702,0.6163,9.0889e-11,0.98138
0.61886,0.26924,0.61886,9.0876e-11,0.98145
0.62141,0.27146,0.62141,9.0862e-11,0.98152
0.62141,0.27146,0.62141,9.0862e-11,0.98152
0.62398,0.27371,0.62398,9.0849e-11,0.98159
0.62653,0.27595,0.62653,9.0835e-11,0.98166
0.62907,0.27819,0.62907,9.0821e-11,0.98173
0.6316,0.28043,0.6316,9.0807e-11,0.98181
0.63412,0.28268,0.63412,9.0793e-11,0.98188
0.63662,0.28491,0.63662,9.0779e-11,0.98195
0.63912,0.28715,0.63912,9.0765e-11,0.98203
0.6416,0.28939,0.6416,9.075e-11,0.9821
0.64408,0.29162,0.64408,9.0736e-11,0.98218
0.64654,0.29386,0.64654,9.0722e-11,0.98226
0.64899,0.29609,0.64899,9.0707e-11,0.98233
0.65143,0.29832,0.65143,9.0693e-11,0.98241
0.65386,0.30055,0.65386,9.0678e-11,0.98248
0.65628,0.30278,0.65628,9.0664e-11,0.98256
0.65628,0.30278,0.65628,9.0664e-11,0.98256
0.65872,0.30503,0.65872,9.0649e-11,0.98264
0.66114,0.30728,0.66114,9.0634e-11,0.98272


==> data_QM_MD_case1_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.33719,-0.15791
-0.33217,-0.15325
-0.32716,-0.14866
-0.32215,-0.14414
-0.31715,-0.1397
-0.31216,-0.13533
-0.30716,-0.13104
-0.30218,-0.12682
-0.2972,-0.12267
-0.29222,-0.1186
-0.29222,-0.1186
-0.28725,-0.1146
-0.28229,-0.11068
-0.27735,-0.10683
-0.27241,-0.10306
-0.26747,-0.099365
-0.26255,-0.09574
-0.25763,-0.092188
-0.25273,-0.088708
-0.24782,-0.0853
-0.24293,-0.081962
-0.23803,-0.078694
-0.23315,-0.075495
-0.22826,-0.072366
-0.22338,-0.069304
-0.22338,-0.069304
-0.21862,-0.06638
-0.21386,-0.063524
-0.20911,-0.060734
-0.20437,-0.058011
-0.19964,-0.055354
-0.19491,-0.052761
-0.19018,-0.050233
-0.18546,-0.047769
-0.18074,-0.045369
-0.17602,-0.043031
-0.1713,-0.040755
-0.16658,-0.038542
-0.16187,-0.036389
-0.15715,-0.034298
-0.15715,-0.034298
-0.15261,-0.032345
-0.14807,-0.030452
-0.14355,-0.028619
-0.13902,-0.026844
-0.13451,-0.025128
-0.12999,-0.02347
-0.12549,-0.02187
-0.12098,-0.020328
-0.11647,-0.018842
-0.11197,-0.017413
-0.10747,-0.016041
-0.10297,-0.014725
-0.098461,-0.013465
-0.093956,-0.012261
-0.093956,-0.012261
-0.089539,-0.011135
-0.085137,-0.010067
-0.080749,-0.0090562
-0.076375,-0.0081017
-0.072015,-0.0072029
-0.067666,-0.0063594
-0.06333,-0.0055705
-0.059006,-0.0048357
-0.054693,-0.0041546
-0.05039,-0.0035266
-0.046097,-0.0029513
-0.041814,-0.0024284
-0.03754,-0.0019573
-0.033274,-0.0015377
-0.033274,-0.0015377
-0.032849,-0.0014987
-0.032424,-0.0014602
-0.031999,-0.0014221
-0.031574,-0.0013846
-0.03115,-0.0013476
-0.030725,-0.0013112
-0.030301,-0.0012752
-0.029876,-0.0012397
-0.029452,-0.0012048
-0.029028,-0.0011703
-0.028604,-0.0011364
-0.02818,-0.0011029
-0.027756,-0.00107
-0.027332,-0.0010376
-0.027332,-0.0010376
-0.02691,-0.0010057
-0.026487,-0.00097439
-0.026064,-0.00094355
-0.025642,-0.00091321
-0.02522,-0.00088338
-0.024798,-0.00085405
-0.024375,-0.00082522
-0.023953,-0.0007969
-0.023532,-0.00076908
-0.02311,-0.00074176
-0.022688,-0.00071494
-0.022267,-0.00068862
-0.021845,-0.0006628
-0.021424,-0.00063748
-0.021424,-0.00063748
-0.021003,-0.0006127
-0.020583,-0.00058842
-0.020163,-0.00056463
-0.019743,-0.00054135
-0.019323,-0.00051856
-0.018903,-0.00049627
-0.018483,-0.00047447
-0.018063,-0.00045317
-0.017644,-0.00043237
-0.017224,-0.00041206
-0.016805,-0.00039224
-0.016386,-0.00037292
-0.015967,-0.0003541
-0.015548,-0.00033576
-0.015548,-0.00033576
-0.01513,-0.00031794
-0.014712,-0.00030061
-0.014294,-0.00028376
-0.013876,-0.00026741
-0.013458,-0.00025156
-0.01304,-0.00023619
-0.012623,-0.00022131
-0.012206,-0.00020692
-0.011789,-0.00019301
-0.011372,-0.0001796
-0.010955,-0.00016667
-0.010538,-0.00015424
-0.010121,-0.00014228
-0.009705,-0.00013081
-0.009705,-0.00013081
-0.0092888,-0.00011984
-0.0088728,-0.00010934
-0.008457,-9.9335e-05
-0.0080414,-8.9811e-05
-0.0076259,-8.077e-05
-0.0072106,-7.2211e-05
-0.0067954,-6.4135e-05
-0.0063804,-5.6541e-05
-0.0059656,-4.9428e-05
-0.0055509,-4.2795e-05
-0.0051364,-3.6642e-05
-0.004722,-3.0969e-05
-0.0043078,-2.5774e-05
-0.0038938,-2.1058e-05
-0.0038938,-2.1058e-05
-0.0038524,-2.0613e-05
-0.003811,-2.0172e-05
-0.0037696,-1.9736e-05
-0.0037282,-1.9305e-05
-0.0036869,-1.8879e-05
-0.0036455,-1.8458e-05
-0.0036041,-1.8041e-05
-0.0035627,-1.7629e-05
-0.0035213,-1.7222e-05
-0.00348,-1.682e-05
-0.0034386,-1.6422e-05
-0.0033972,-1.6029e-05
-0.0033558,-1.5641e-05
-0.0033145,-1.5258e-05
-0.0033145,-1.5258e-05
-0.0032731,-1.4879e-05
-0.0032317,-1.4506e-05
-0.0031904,-1.4137e-05
-0.003149,-1.3772e-05
-0.0031076,-1.3413e-05
-0.0030663,-1.3058e-05
-0.0030249,-1.2708e-05
-0.0029835,-1.2363e-05
-0.0029422,-1.2023e-05
-0.0029008,-1.1687e-05
-0.0028595,-1.1356e-05
-0.0028181,-1.103e-05
-0.0027768,-1.0709e-05
-0.0027354,-1.0393e-05
-0.0027354,-1.0393e-05
-0.0026941,-1.0081e-05
-0.0026527,-9.7737e-06
-0.0026114,-9.4714e-06
-0.0025701,-9.1739e-06
-0.0025287,-8.8812e-06
-0.0024874,-8.5932e-06
-0.0024461,-8.31e-06
-0.0024047,-8.0315e-06
-0.0023634,-7.7578e-06
-0.0023221,-7.4888e-06
-0.0022807,-7.2246e-06
-0.0022394,-6.9652e-06
-0.0021981,-6.7105e-06
-0.0021567,-6.4605e-06
-0.0021567,-6.4605e-06
-0.0021154,-6.2153e-06
-0.0020741,-5.9749e-06
-0.0020328,-5.7392e-06
-0.0019915,-5.5083e-06
-0.0019502,-5.2821e-06
-0.0019088,-5.0607e-06
-0.0018675,-4.844e-06
-0.0018262,-4.6321e-06
-0.0017849,-4.4249e-06
-0.0017436,-4.2224e-06
-0.0017023,-4.0248e-06
-0.001661,-3.8318e-06
-0.0016197,-3.6436e-06
-0.0015784,-3.4602e-06
-0.0015784,-3.4602e-06
-0.0015371,-3.2815e-06
-0.0014958,-3.1075e-06
-0.0014545,-2.9383e-06
-0.0014132,-2.7738e-06
-0.0013719,-2.6141e-06
-0.0013306,-2.4591e-06
-0.0012893,-2.3089e-06
-0.0012481,-2.1634e-06
-0.0012068,-2.0226e-06
-0.0011655,-1.8866e-06
-0.0011242,-1.7553e-06
-0.0010829,-1.6288e-06
-0.0010417,-1.507e-06
-0.0010004,-1.3899e-06
0,0
0.00099937,-1.3872e-06
0.0010406,-1.5039e-06
0.0010818,-1.6253e-06
0.0011229,-1.7514e-06
0.0011641,-1.8822e-06
0.0012053,-2.0178e-06
0.0012465,-2.158e-06
0.0012877,-2.303e-06
0.0013289,-2.4526e-06
0.00137,-2.607e-06
0.0014112,-2.766e-06
0.0014524,-2.9298e-06
0.0014936,-3.0982e-06
0.0015347,-3.2714e-06
0.0015759,-3.4493e-06
0.0015759,-3.4493e-06
0.0016171,-3.6319e-06
0.0016582,-3.8191e-06
0.0016994,-4.0111e-06
0.0017406,-4.2078e-06
0.0017817,-4.4091e-06
0.0018229,-4.6152e-06
0.001864,-4.8259e-06
0.0019052,-5.0414e-06
0.0019464,-5.2616e-06
0.0019875,-5.4864e-06
0.0020287,-5.7159e-06
0.0020698,-5.9502e-06
0.002111,-6.1891e-06
0.0021521,-6.4327e-06
0.0021521,-6.4327e-06
0.0021933,-6.681e-06
0.0022344,-6.934e-06
0.0022755,-7.1917e-06
0.0023167,-7.4541e-06
0.0023578,-7.7212e-06
0.0023989,-7.993e-06
0.0024401,-8.2694e-06
0.0024812,-8.5506e-06
0.0025223,-8.8364e-06
0.0025635,-9.1269e-06
0.0026046,-9.4221e-06
0.0026457,-9.722e-06
0.0026868,-1.0027e-05
0.002728,-1.0336e-05
0.002728,-1.0336e-05
0.0027691,-1.065e-05
0.0028102,-1.0968e-05
0.0028513,-1.1292e-05
0.0028924,-1.162e-05
0.0029336,-1.1952e-05
0.0029747,-1.229e-05
0.0030158,-1.2632e-05
0.0030569,-1.2979e-05
0.003098,-1.333e-05
0.0031391,-1.3686e-05
0.0031802,-1.4047e-05
0.0032213,-1.4412e-05
0.0032624,-1.4782e-05
0.0033035,-1.5157e-05
0.0033035,-1.5157e-05
0.0033446,-1.5537e-05
0.0033857,-1.5921e-05
0.0034268,-1.631e-05
0.0034679,-1.6703e-05
0.003509,-1.7101e-05
0.0035501,-1.7504e-05
0.0035911,-1.7912e-05
0.0036322,-1.8324e-05
0.0036733,-1.8741e-05
0.0037144,-1.9162e-05
0.0037555,-1.9588e-05
0.0037966,-2.0019e-05
0.0038376,-2.0455e-05
0.0038787,-2.0895e-05
0.0038787,-2.0895e-05
0.0042894,-2.5554e-05
0.0046998,-3.0678e-05
0.0051101,-3.6269e-05
0.0055202,-4.2324e-05
0.0059302,-4.8843e-05
0.0063399,-5.5826e-05
0.0067495,-6.3272e-05
0.0071589,-7.1181e-05
0.0075681,-7.9551e-05
0.0079772,-8.8383e-05
0.0083861,-9.7676e-05
0.0087948,-0.00010743
0.0092033,-0.00011764
0.0096117,-0.00012831
0.0096117,-0.00012831
0.01002,-0.00013944
0.010428,-0.00015103
0.010836,-0.00016308
0.011244,-0.00017558
0.011651,-0.00018854
0.012059,-0.00020196
0.012466,-0.00021582
0.012873,-0.00023014
0.013279,-0.00024492
0.013686,-0.00026014
0.014092,-0.00027582
0.014498,-0.00029195
0.014904,-0.00030853
0.01531,-0.00032556
0.01531,-0.00032556
0.015716,-0.00034305
0.016122,-0.000361
0.016527,-0.00037939
0.016933,-0.00039822
0.017338,-0.00041751
0.017743,-0.00043724
0.018148,-0.00045741
0.018552,-0.00047803
0.018956,-0.00049909
0.01936,-0.00052059
0.019764,-0.00054254
0.020168,-0.00056493
0.020572,-0.00058776
0.020975,-0.00061103
0.020975,-0.00061103
0.021378,-0.00063478
0.021782,-0.00065896
0.022185,-0.00068358
0.022588,-0.00070864
0.022991,-0.00073414
0.023393,-0.00076007
0.023796,-0.00078644
0.024198,-0.00081325
0.0246,-0.00084048
0.025001,-0.00086815
0.025403,-0.00089626
0.025804,-0.00092479
0.026205,-0.00095376
0.026606,-0.00098316
0.026606,-0.00098316
0.027007,-0.001013
0.027408,-0.0010434
0.027809,-0.0010741
0.02821,-0.0011053
0.028611,-0.0011369
0.029011,-0.0011689
0.029411,-0.0012014
0.02981,-0.0012343
0.03021,-0.0012676
0.030609,-0.0013013
0.031008,-0.0013354
0.031407,-0.00137
0.031806,-0.001405
0.032204,-0.0014404
0.032204,-0.0014404
0.036184,-0.0018185
0.04014,-0.0022378
0.044073,-0.0026978
0.047983,-0.0031977
0.05187,-0.0037368
0.055737,-0.0043147
0.059583,-0.0049308
0.06341,-0.0055845
0.067218,-0.0062753
0.071007,-0.0070028
0.07478,-0.0077667
0.078535,-0.0085664
0.082275,-0.0094017
0.086,-0.010272
0.086,-0.010272
0.089772,-0.011193
0.093514,-0.012146
0.097229,-0.01313
0.10092,-0.014145
0.10458,-0.01519
0.10822,-0.016265
0.11183,-0.01737
0.11542,-0.018504
0.119,-0.019667
0.12255,-0.020858
0.12608,-0.022078
0.12959,-0.023326
0.13309,-0.024602
0.13657,-0.025906
0.13657,-0.025906
0.14017,-0.027289
0.14375,-0.028698
0.1473,-0.030135
0.15083,-0.031597
0.15434,-0.033086
0.15784,-0.034602
0.16132,-0.036143
0.16478,-0.037712
0.16823,-0.039306
0.17166,-0.040928
0.17508,-0.042576
0.17849,-0.044251
0.18189,-0.045952
0.18528,-0.047681
0.18528,-0.047681
0.18874,-0.049478
0.19219,-0.051301
0.19562,-0.053151
0.19905,-0.055028
0.20246,-0.056932
0.20587,-0.058864
0.20927,-0.060823
0.21266,-0.06281
0.21604,-0.064826
0.21942,-0.06687
0.2228,-0.068944
0.22617,-0.071046
0.22954,-0.073179
0.23291,-0.075341
0.23291,-0.075341
0.23627,-0.077534
0.23963,-0.079756
0.24299,-0.082006
0.24634,-0.084285
0.24969,-0.086593
0.25304,-0.08893
0.25639,-0.091297
0.25973,-0.093695
0.26308,-0.096123


==> data_QM_MD_case1_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,6.9514e-07,0.001,3.6976e-16,1
0.0010412,7.5368e-07,0.0010412,3.6976e-16,1
0.0010825,8.146e-07,0.0010825,3.6976e-16,1
0.0011237,8.7788e-07,0.0011237,3.6976e-16,1
0.001165,9.4354e-07,0.001165,3.6976e-16,1
0.0012062,1.0116e-06,0.0012062,3.6976e-16,1
0.0012474,1.082e-06,0.0012474,3.6976e-16,1
0.0012887,1.1547e-06,0.0012887,3.6976e-16,1
0.0013299,1.2299e-06,0.0013299,3.6976e-16,1
0.0013712,1.3074e-06,0.0013712,3.6976e-16,1
0.0014124,1.3873e-06,0.0014124,3.6976e-16,1
0.0014536,1.4695e-06,0.0014536,3.6976e-16,1
0.0014949,1.5541e-06,0.0014949,3.6976e-16,1
0.0015361,1.6411e-06,0.0015361,3.6976e-16,1
0.0015773,1.7305e-06,0.0015773,3.6976e-16,1
0.0015773,1.7305e-06,0.0015773,3.6976e-16,1
0.0016186,1.8223e-06,0.0016186,3.6976e-16,1
0.0016598,1.9164e-06,0.0016598,3.6976e-16,1
0.0017011,2.0129e-06,0.0017011,3.6976e-16,0.99999
0.0017423,2.1117e-06,0.0017423,3.6976e-16,0.99999
0.0017835,2.213e-06,0.0017835,3.6976e-16,0.99999
0.0018248,2.3166e-06,0.0018248,3.6976e-16,0.99999
0.001866,2.4226e-06,0.001866,3.6976e-16,0.99999
0.0019073,2.5309e-06,0.0019073,3.6976e-16,0.99999
0.0019485,2.6417e-06,0.0019485,3.6976e-16,0.99999
0.0019897,2.7548e-06,0.0019897,3.6976e-16,0.99999
0.002031,2.8703e-06,0.002031,3.6976e-16,0.99999
0.0020722,2.9882e-06,0.0020722,3.6976e-16,0.99999
0.0021135,3.1084e-06,0.0021135,3.6976e-16,0.99999
0.0021547,3.231e-06,0.0021547,3.6976e-16,0.99999
0.0021547,3.231e-06,0.0021547,3.6976e-16,0.99999
0.0021959,3.356e-06,0.0021959,3.6976e-16,0.99999
0.0022372,3.4834e-06,0.0022372,3.6976e-16,0.99999
0.0022784,3.6132e-06,0.0022784,3.6976e-16,0.99999
0.0023197,3.7453e-06,0.0023197,3.6976e-16,0.99999
0.0023609,3.8798e-06,0.0023609,3.6976e-16,0.99999
0.0024021,4.0167e-06,0.0024021,3.6976e-16,0.99999
0.0024434,4.156e-06,0.0024434,3.6977e-16,0.99999
0.0024846,4.2976e-06,0.0024846,3.6977e-16,0.99999
0.0025258,4.4417e-06,0.0025258,3.6977e-16,0.99999
0.0025671,4.5881e-06,0.0025671,3.6977e-16,0.99999
0.0026083,4.7369e-06,0.0026083,3.6977e-16,0.99999
0.0026496,4.888e-06,0.0026496,3.6977e-16,0.99999
0.0026908,5.0416e-06,0.0026908,3.6977e-16,0.99999
0.002732,5.1975e-06,0.002732,3.6977e-16,0.99999
0.002732,5.1975e-06,0.002732,3.6977e-16,0.99999
0.0027733,5.3558e-06,0.0027733,3.6977e-16,0.99999
0.0028145,5.5165e-06,0.0028145,3.6977e-16,0.99999
0.0028558,5.6796e-06,0.0028558,3.6977e-16,0.99999
0.002897,5.845e-06,0.002897,3.6977e-16,0.99999
0.0029382,6.0129e-06,0.0029382,3.6977e-16,0.99998
0.0029795,6.1831e-06,0.0029795,3.6977e-16,0.99998
0.0030207,6.3557e-06,0.0030207,3.6977e-16,0.99998
0.003062,6.5307e-06,0.003062,3.6977e-16,0.99998
0.0031032,6.7081e-06,0.0031032,3.6977e-16,0.99998
0.0031444,6.8878e-06,0.0031444,3.6977e-16,0.99998
0.0031857,7.07e-06,0.0031857,3.6977e-16,0.99998
0.0032269,7.2545e-06,0.0032269,3.6977e-16,0.99998
0.0032681,7.4414e-06,0.0032681,3.6977e-16,0.99998
0.0033094,7.6307e-06,0.0033094,3.6977e-16,0.99998
0.0033094,7.6307e-06,0.0033094,3.6977e-16,0.99998
0.0033506,7.8224e-06,0.0033506,3.6977e-16,0.99998
0.0033919,8.0164e-06,0.0033919,3.6977e-16,0.99998
0.0034331,8.2129e-06,0.0034331,3.6977e-16,0.99998
0.0034743,8.4117e-06,0.0034743,3.6977e-16,0.99998
0.0035156,8.613e-06,0.0035156,3.6977e-16,0.99998
0.0035568,8.8166e-06,0.0035568,3.6977e-16,0.99998
0.0035981,9.0226e-06,0.0035981,3.6977e-16,0.99998
0.0036393,9.231e-06,0.0036393,3.6977e-16,0.99998
0.0036805,9.4417e-06,0.0036805,3.6977e-16,0.99998
0.0037218,9.6549e-06,0.0037218,3.6977e-16,0.99998
0.003763,9.8704e-06,0.003763,3.6977e-16,0.99998
0.0038043,1.0088e-05,0.0038043,3.6977e-16,0.99997
0.0038455,1.0309e-05,0.0038455,3.6977e-16,0.99997
0.0038867,1.0531e-05,0.0038867,3.6977e-16,0.99997
0.0038867,1.0531e-05,0.0038867,3.6977e-16,0.99997
0.0042991,1.289e-05,0.0042991,3.6978e-16,0.99997
0.0047115,1.5488e-05,0.0047115,3.6978e-16,0.99996
0.0051239,1.8325e-05,0.0051239,3.6979e-16,0.99995
0.0055362,2.1402e-05,0.0055362,3.6979e-16,0.99995
0.0059486,2.4719e-05,0.0059486,3.698e-16,0.99994
0.006361,2.8276e-05,0.006361,3.698e-16,0.99993
0.0067733,3.2074e-05,0.0067733,3.6981e-16,0.99992
0.0071856,3.6113e-05,0.0071856,3.6981e-16,0.99991
0.007598,4.0392e-05,0.007598,3.6982e-16,0.9999
0.0080103,4.4914e-05,0.0080103,3.6983e-16,0.99989
0.0084226,4.9677e-05,0.0084226,3.6983e-16,0.99988
0.0088349,5.4683e-05,0.0088349,3.6984e-16,0.99986
0.0092472,5.993e-05,0.0092472,3.6985e-16,0.99985
0.0096595,6.5421e-05,0.0096595,3.6986e-16,0.99984
0.0096595,6.5421e-05,0.0096595,3.6986e-16,0.99984
0.010072,7.1156e-05,0.010072,3.6986e-16,0.99982
0.010484,7.7134e-05,0.010484,3.6987e-16,0.99981
0.010897,8.3356e-05,0.010897,3.6988e-16,0.99979
0.011309,8.9821e-05,0.011309,3.6989e-16,0.99978
0.011721,9.6529e-05,0.011721,3.699e-16,0.99976
0.012134,0.00010348,0.012134,3.6991e-16,0.99974
0.012546,0.00011068,0.012546,3.6992e-16,0.99972
0.012958,0.00011812,0.012958,3.6993e-16,0.99971
0.01337,0.00012581,0.01337,3.6995e-16,0.99969
0.013783,0.00013374,0.013783,3.6996e-16,0.99967
0.014195,0.00014192,0.014195,3.6997e-16,0.99965
0.014607,0.00015034,0.014607,3.6998e-16,0.99963
0.015019,0.00015901,0.015019,3.6999e-16,0.9996
0.015431,0.00016792,0.015431,3.7001e-16,0.99958
0.015431,0.00016792,0.015431,3.7001e-16,0.99958
0.015844,0.00017709,0.015844,3.7002e-16,0.99956
0.016256,0.00018651,0.016256,3.7004e-16,0.99954
0.016668,0.00019617,0.016668,3.7005e-16,0.99951
0.017081,0.00020608,0.017081,3.7006e-16,0.99949
0.017493,0.00021624,0.017493,3.7008e-16,0.99946
0.017905,0.00022664,0.017905,3.7009e-16,0.99944
0.018318,0.00023729,0.018318,3.7011e-16,0.99941
0.01873,0.00024819,0.01873,3.7013e-16,0.99939
0.019142,0.00025934,0.019142,3.7014e-16,0.99936
0.019554,0.00027073,0.019554,3.7016e-16,0.99933
0.019966,0.00028238,0.019966,3.7018e-16,0.9993
0.020378,0.00029427,0.020378,3.7019e-16,0.99927
0.02079,0.00030642,0.02079,3.7021e-16,0.99924
0.021202,0.00031881,0.021202,3.7023e-16,0.99921
0.021202,0.00031881,0.021202,3.7023e-16,0.99921
0.021615,0.00033147,0.021615,3.7025e-16,0.99918
0.022027,0.00034438,0.022027,3.7027e-16,0.99915
0.022439,0.00035754,0.022439,3.7029e-16,0.99912
0.022852,0.00037095,0.022852,3.7031e-16,0.99909
0.023264,0.00038461,0.023264,3.7032e-16,0.99905
0.023676,0.00039852,0.023676,3.7035e-16,0.99902
0.024089,0.00041269,0.024089,3.7037e-16,0.99899
0.024501,0.00042711,0.024501,3.7039e-16,0.99895
0.024913,0.00044178,0.024913,3.7041e-16,0.99892
0.025325,0.0004567,0.025325,3.7043e-16,0.99888
0.025737,0.00047187,0.025737,3.7045e-16,0.99884
0.026149,0.0004873,0.026149,3.7047e-16,0.99881
0.026561,0.00050297,0.026561,3.705e-16,0.99877
0.026972,0.00051891,0.026972,3.7052e-16,0.99873
0.026972,0.00051891,0.026972,3.7052e-16,0.99873
0.027385,0.00053512,0.027385,3.7054e-16,0.99869
0.027798,0.00055159,0.027798,3.7057e-16,0.99865
0.02821,0.00056831,0.02821,3.7059e-16,0.99861
0.028623,0.00058529,0.028623,3.7062e-16,0.99857
0.029035,0.00060252,0.029035,3.7064e-16,0.99853
0.029447,0.00062,0.029447,3.7067e-16,0.99849
0.029859,0.00063774,0.029859,3.7069e-16,0.99844
0.030272,0.00065573,0.030272,3.7072e-16,0.9984
0.030684,0.00067398,0.030684,3.7074e-16,0.99836
0.031096,0.00069248,0.031096,3.7077e-16,0.99831
0.031508,0.00071124,0.031508,3.708e-16,0.99827
0.031919,0.00073025,0.031919,3.7082e-16,0.99822
0.032331,0.00074951,0.032331,3.7085e-16,0.99818
0.032743,0.00076903,0.032743,3.7088e-16,0.99813
0.032743,0.00076903,0.032743,3.7088e-16,0.99813
0.036867,0.00097884,0.036867,3.7118e-16,0.99763
0.040982,0.0012144,0.040982,3.7151e-16,0.99708
0.045091,0.001476,0.045091,3.7188e-16,0.99647
0.049192,0.0017637,0.049192,3.7228e-16,0.99581
0.053288,0.0020777,0.053288,3.7271e-16,0.99509
0.057379,0.0024183,0.057379,3.7318e-16,0.99432
0.061464,0.0027859,0.061464,3.7368e-16,0.9935
0.065546,0.0031804,0.065546,3.7421e-16,0.99262
0.069625,0.0036021,0.069625,3.7477e-16,0.9917
0.0737,0.0040516,0.0737,3.7537e-16,0.99072
0.077774,0.0045291,0.077774,3.76e-16,0.9897
0.081846,0.0050346,0.081846,3.7666e-16,0.98863
0.085918,0.0055684,0.085918,3.7735e-16,0.98751
0.089989,0.0061315,0.089989,3.7807e-16,0.98635
0.089989,0.0061315,0.089989,3.7807e-16,0.98635
0.094128,0.0067338,0.094128,3.7883e-16,0.98512
0.098252,0.0073638,0.098252,3.7962e-16,0.98385
0.10236,0.0080217,0.10236,3.8044e-16,0.98254
0.10646,0.0087083,0.10646,3.8129e-16,0.98119
0.11054,0.0094229,0.11054,3.8216e-16,0.9798
0.11461,0.010166,0.11461,3.8306e-16,0.97838
0.11867,0.010937,0.11867,3.8398e-16,0.97693
0.12272,0.011737,0.12272,3.8493e-16,0.97544
0.12677,0.012566,0.12677,3.859e-16,0.97393
0.1308,0.013424,0.1308,3.8689e-16,0.97238
0.13483,0.014311,0.13483,3.8791e-16,0.9708
0.13885,0.015229,0.13885,3.8895e-16,0.9692
0.14287,0.016176,0.14287,3.9002e-16,0.96757
0.14688,0.017152,0.14688,3.911e-16,0.96591
0.14688,0.017152,0.14688,3.911e-16,0.96591
0.15104,0.018197,0.15104,3.9225e-16,0.96416
0.15518,0.019274,0.15518,3.9342e-16,0.9624
0.15932,0.020381,0.15932,3.9461e-16,0.96061
0.16344,0.021519,0.16344,3.9581e-16,0.95881
0.16756,0.022687,0.16756,3.9704e-16,0.95699
0.17167,0.023889,0.17167,3.9828e-16,0.95515
0.17577,0.025121,0.17577,3.9954e-16,0.9533
0.17986,0.026385,0.17986,4.0081e-16,0.95143
0.18395,0.027681,0.18395,4.021e-16,0.94956
0.18804,0.02901,0.18804,4.034e-16,0.94767
0.19212,0.030372,0.19212,4.0472e-16,0.94577
0.1962,0.031766,0.1962,4.0606e-16,0.94386
0.20028,0.033194,0.20028,4.074e-16,0.94194
0.20436,0.034657,0.20436,4.0876e-16,0.94002
0.20436,0.034657,0.20436,4.0876e-16,0.94002
0.20853,0.036189,0.20853,4.1016e-16,0.93805
0.21269,0.037753,0.21269,4.1158e-16,0.93607
0.21685,0.039351,0.21685,4.13e-16,0.9341
0.22101,0.040987,0.22101,4.1443e-16,0.93212
0.22517,0.042657,0.22517,4.1587e-16,0.93014
0.22932,0.044361,0.22932,4.1732e-16,0.92817
0.23348,0.046099,0.23348,4.1877e-16,0.9262
0.23763,0.047876,0.23763,4.2023e-16,0.92423
0.24179,0.04969,0.24179,4.217e-16,0.92227
0.24594,0.051539,0.24594,4.2317e-16,0.92031
0.2501,0.053424,0.2501,4.2464e-16,0.91836
0.25426,0.055345,0.25426,4.2612e-16,0.91642
0.25842,0.057308,0.25842,4.276e-16,0.91448
0.26259,0.059309,0.26259,4.2909e-16,0.91256
0.26259,0.059309,0.26259,4.2909e-16,0.91256
0.26676,0.061346,0.26676,4.3057e-16,0.91064
0.27094,0.063418,0.27094,4.3205e-16,0.90874
0.27511,0.065527,0.27511,4.3353e-16,0.90685
0.27928,0.067676,0.27928,4.3501e-16,0.90498
0.28345,0.06986,0.28345,4.3649e-16,0.90312
0.28763,0.072081,0.28763,4.3796e-16,0.90128
0.2918,0.074337,0.2918,4.3943e-16,0.89945
0.29598,0.076629,0.29598,4.4089e-16,0.89765
0.30016,0.078964,0.30016,4.4234e-16,0.89586
0.30435,0.081336,0.30435,4.4379e-16,0.89409
0.30853,0.083744,0.30853,4.4523e-16,0.89234
0.31272,0.086189,0.31272,4.4667e-16,0.8906
0.31692,0.08867,0.31692,4.4809e-16,0.88889
0.32111,0.09119,0.32111,4.4951e-16,0.8872
0.32111,0.09119,0.32111,4.4951e-16,0.8872
0.32527,0.093724,0.32527,4.509e-16,0.88556
0.32942,0.09629,0.32942,4.5227e-16,0.88393
0.33357,0.098889,0.33357,4.5364e-16,0.88233
0.33771,0.10152,0.33771,4.5499e-16,0.88075
0.34186,0.10418,0.34186,4.5632e-16,0.8792
0.346,0.10688,0.346,4.5765e-16,0.87767
0.35014,0.10961,0.35014,4.5895e-16,0.87617
0.35428,0.11238,0.35428,4.6025e-16,0.87469
0.35842,0.11518,0.35842,4.6152e-16,0.87324
0.36256,0.11801,0.36256,4.6278e-16,0.87181
0.36669,0.12087,0.36669,4.6403e-16,0.87041
0.37082,0.12377,0.37082,4.6525e-16,0.86904
0.37496,0.12669,0.37496,4.6646e-16,0.86769
0.37908,0.12965,0.37908,4.6766e-16,0.86637
0.37908,0.12965,0.37908,4.6766e-16,0.86637
0.38318,0.13262,0.38318,4.6882e-16,0.86508
0.38726,0.13561,0.38726,4.6997e-16,0.86382
0.39134,0.13863,0.39134,4.7109e-16,0.86259
0.39541,0.14168,0.39541,4.722e-16,0.86138
0.39947,0.14475,0.39947,4.7328e-16,0.8602
0.40353,0.14784,0.40353,4.7435e-16,0.85905
0.40757,0.15096,0.40757,4.754e-16,0.85792
0.41161,0.1541,0.41161,4.7643e-16,0.85682
0.41564,0.15727,0.41564,4.7743e-16,0.85574
0.41966,0.16046,0.41966,4.7842e-16,0.85469
0.42367,0.16368,0.42367,4.7939e-16,0.85367
0.42767,0.16692,0.42767,4.8033e-16,0.85267
0.43167,0.17018,0.43167,4.8126e-16,0.85169
0.43566,0.17347,0.43566,4.8217e-16,0.85074
0.43566,0.17347,0.43566,4.8217e-16,0.85074
0.43964,0.17678,0.43964,4.8306e-16,0.84981
0.44361,0.18011,0.44361,4.8393e-16,0.8489
0.44757,0.18345,0.44757,4.8478e-16,0.84802
0.45151,0.18681,0.45151,4.856e-16,0.84717
0.45544,0.19019,0.45544,4.8641e-16,0.84633
0.45936,0.19358,0.45936,4.872e-16,0.84552
0.46326,0.19698,0.46326,4.8797e-16,0.84473
0.46715,0.20041,0.46715,4.8872e-16,0.84396
0.47103,0.20384,0.47103,4.8945e-16,0.84322
0.47489,0.20729,0.47489,4.9017e-16,0.84249
0.47874,0.21076,0.47874,4.9086e-16,0.84179
0.48258,0.21424,0.48258,4.9154e-16,0.8411
0.4864,0.21774,0.4864,4.922e-16,0.84044
0.49021,0.22125,0.49021,4.9284e-16,0.83979
0.49021,0.22125,0.49021,4.9284e-16,0.83979
0.49404,0.2248,0.49404,4.9347e-16,0.83916
0.49786,0.22836,0.49786,4.9408e-16,0.83855
0.50166,0.23193,0.50166,4.9467e-16,0.83795
0.50544,0.23551,0.50544,4.9525e-16,0.83738
0.50921,0.2391,0.50921,4.9581e-16,0.83682
0.51296,0.2427,0.51296,4.9636e-16,0.83628
0.51669,0.2463,0.51669,4.9689e-16,0.83575
0.52041,0.24991,0.52041,4.974e-16,0.83525
0.52411,0.25353,0.52411,4.979e-16,0.83476
0.52779,0.25715,0.52779,4.9838e-16,0.83428
0.53146,0.26078,0.53146,4.9885e-16,0.83382
0.53511,0.26442,0.53511,4.993e-16,0.83337
0.53875,0.26806,0.53875,4.9974e-16,0.83294
0.54237,0.27171,0.54237,5.0017e-16,0.83252
0.54237,0.27171,0.54237,5.0017e-16,0.83252
0.54603,0.27541,0.54603,5.0059e-16,0.83211
0.54966,0.27911,0.54966,5.0099e-16,0.83172
0.55328,0.28282,0.55328,5.0139e-16,0.83134
0.55688,0.28653,0.55688,5.0176e-16,0.83097
0.56046,0.29024,0.56046,5.0213e-16,0.83061
0.56402,0.29395,0.56402,5.0249e-16,0.83027
0.56757,0.29767,0.56757,5.0283e-16,0.82994
0.5711,0.30139,0.5711,5.0316e-16,0.82962
0.57461,0.30511,0.57461,5.0348e-16,0.82931
0.57811,0.30883,0.57811,5.0379e-16,0.82901
0.58159,0.31255,0.58159,5.0409e-16,0.82872
0.58505,0.31628,0.58505,5.0437e-16,0.82844
0.5885,0.32,0.5885,5.0465e-16,0.82817
0.59194,0.32373,0.59194,5.0492e-16,0.82792


==> data_QM_MD_case2_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,1.5064e-07,0.001,1.0394e-10,1
0.0010412,1.6332e-07,0.0010412,1.0394e-10,1
0.0010825,1.7651e-07,0.0010825,1.0394e-10,1
0.0011237,1.9022e-07,0.0011237,1.0394e-10,1
0.001165,2.0444e-07,0.001165,1.0394e-10,1
0.0012062,2.1917e-07,0.0012062,1.0394e-10,1
0.0012474,2.3441e-07,0.0012474,1.0394e-10,1
0.0012887,2.5017e-07,0.0012887,1.0394e-10,1
0.0013299,2.6643e-07,0.0013299,1.0394e-10,1
0.0013712,2.8321e-07,0.0013712,1.0394e-10,1
0.0014124,3.0051e-07,0.0014124,1.0394e-10,1
0.0014536,3.1831e-07,0.0014536,1.0394e-10,1
0.0014949,3.3663e-07,0.0014949,1.0394e-10,1
0.0015361,3.5546e-07,0.0015361,1.0394e-10,1
0.0015773,3.748e-07,0.0015773,1.0394e-10,1
0.0015773,3.748e-07,0.0015773,1.0394e-10,1
0.0016186,3.9465e-07,0.0016186,1.0394e-10,1
0.0016598,4.1502e-07,0.0016598,1.0394e-10,1
0.0017011,4.359e-07,0.0017011,1.0394e-10,1
0.0017423,4.5729e-07,0.0017423,1.0394e-10,1
0.0017835,4.7919e-07,0.0017835,1.0394e-10,1
0.0018248,5.0161e-07,0.0018248,1.0394e-10,1
0.001866,5.2454e-07,0.001866,1.0394e-10,1
0.0019073,5.4798e-07,0.0019073,1.0394e-10,1
0.0019485,5.7193e-07,0.0019485,1.0394e-10,1
0.0019897,5.964e-07,0.0019897,1.0394e-10,1
0.002031,6.2137e-07,0.002031,1.0394e-10,1
0.0020722,6.4686e-07,0.0020722,1.0394e-10,1
0.0021135,6.7287e-07,0.0021135,1.0394e-10,1
0.0021547,6.9938e-07,0.0021547,1.0394e-10,1
0.0021547,6.9938e-07,0.0021547,1.0394e-10,1
0.0021959,7.2641e-07,0.0021959,1.0394e-10,1
0.0022372,7.5395e-07,0.0022372,1.0394e-10,1
0.0022784,7.82e-07,0.0022784,1.0394e-10,1
0.0023196,8.1056e-07,0.0023196,1.0394e-10,1
0.0023609,8.3964e-07,0.0023609,1.0394e-10,1
0.0024021,8.6923e-07,0.0024021,1.0394e-10,1
0.0024434,8.9933e-07,0.0024434,1.0394e-10,1
0.0024846,9.2994e-07,0.0024846,1.0394e-10,1
0.0025258,9.6107e-07,0.0025258,1.0394e-10,1
0.0025671,9.9271e-07,0.0025671,1.0394e-10,1
0.0026083,1.0249e-06,0.0026083,1.0394e-10,1
0.0026496,1.0575e-06,0.0026496,1.0394e-10,1
0.0026908,1.0907e-06,0.0026908,1.0394e-10,1
0.002732,1.1244e-06,0.002732,1.0394e-10,1
0.002732,1.1244e-06,0.002732,1.0394e-10,1
0.0027733,1.1586e-06,0.0027733,1.0394e-10,1
0.0028145,1.1933e-06,0.0028145,1.0394e-10,1
0.0028558,1.2285e-06,0.0028558,1.0394e-10,1
0.002897,1.2643e-06,0.002897,1.0394e-10,1
0.0029382,1.3005e-06,0.0029382,1.0394e-10,1
0.0029795,1.3373e-06,0.0029795,1.0394e-10,1
0.0030207,1.3745e-06,0.0030207,1.0394e-10,1
0.0030619,1.4123e-06,0.0030619,1.0394e-10,1
0.0031032,1.4506e-06,0.0031032,1.0394e-10,1
0.0031444,1.4894e-06,0.0031444,1.0394e-10,1
0.0031857,1.5288e-06,0.0031857,1.0394e-10,1
0.0032269,1.5686e-06,0.0032269,1.0394e-10,1
0.0032681,1.609e-06,0.0032681,1.0394e-10,1
0.0033094,1.6498e-06,0.0033094,1.0394e-10,1
0.0033094,1.6498e-06,0.0033094,1.0394e-10,1
0.0033506,1.6912e-06,0.0033506,1.0394e-10,1
0.0033919,1.7331e-06,0.0033919,1.0394e-10,1
0.0034331,1.7755e-06,0.0034331,1.0394e-10,1
0.0034743,1.8184e-06,0.0034743,1.0394e-10,1
0.0035156,1.8618e-06,0.0035156,1.0394e-10,1
0.0035568,1.9057e-06,0.0035568,1.0394e-10,1
0.003598,1.9502e-06,0.003598,1.0394e-10,1
0.0036393,1.9951e-06,0.0036393,1.0394e-10,1
0.0036805,2.0406e-06,0.0036805,1.0394e-10,1
0.0037218,2.0866e-06,0.0037218,1.0394e-10,1
0.003763,2.1331e-06,0.003763,1.0394e-10,1
0.0038042,2.1801e-06,0.0038042,1.0394e-10,1
0.0038455,2.2276e-06,0.0038455,1.0394e-10,1
0.0038867,2.2757e-06,0.0038867,1.0394e-10,1
0.0038867,2.2757e-06,0.0038867,1.0394e-10,1
0.0039279,2.3242e-06,0.0039279,1.0394e-10,1
0.0039692,2.3733e-06,0.0039692,1.0394e-10,1
0.0040104,2.4228e-06,0.0040104,1.0394e-10,1
0.0040517,2.4729e-06,0.0040517,1.0394e-10,1
0.0040929,2.5235e-06,0.0040929,1.0394e-10,1
0.0041341,2.5746e-06,0.0041341,1.0394e-10,1
0.0041754,2.6262e-06,0.0041754,1.0394e-10,1
0.0042166,2.6784e-06,0.0042166,1.0394e-10,1
0.0042578,2.731e-06,0.0042578,1.0394e-10,1
0.0042991,2.7842e-06,0.0042991,1.0394e-10,1
0.0043403,2.8378e-06,0.0043403,1.0394e-10,1
0.0043816,2.892e-06,0.0043816,1.0394e-10,1
0.0044228,2.9467e-06,0.0044228,1.0394e-10,1
0.004464,3.0019e-06,0.004464,1.0394e-10,1
0.004464,3.0019e-06,0.004464,1.0394e-10,1
0.0045053,3.0576e-06,0.0045053,1.0394e-10,1
0.0045465,3.1139e-06,0.0045465,1.0394e-10,1
0.0045877,3.1706e-06,0.0045877,1.0394e-10,1
0.004629,3.2279e-06,0.004629,1.0394e-10,1
0.0046702,3.2856e-06,0.0046702,1.0394e-10,1
0.0047115,3.3439e-06,0.0047115,1.0394e-10,1
0.0047527,3.4027e-06,0.0047527,1.0394e-10,1
0.0047939,3.462e-06,0.0047939,1.0394e-10,1
0.0048352,3.5218e-06,0.0048352,1.0394e-10,1
0.0048764,3.5821e-06,0.0048764,1.0394e-10,1
0.0049176,3.643e-06,0.0049176,1.0394e-10,1
0.0049589,3.7043e-06,0.0049589,1.0394e-10,1
0.0050001,3.7662e-06,0.0050001,1.0394e-10,1
0.0050414,3.8286e-06,0.0050414,1.0394e-10,1
0.0050414,3.8286e-06,0.0050414,1.0394e-10,1
0.0050826,3.8915e-06,0.0050826,1.0394e-10,1
0.0051238,3.9549e-06,0.0051238,1.0394e-10,1
0.0051651,4.0188e-06,0.0051651,1.0394e-10,1
0.0052063,4.0832e-06,0.0052063,1.0394e-10,1
0.0052475,4.1481e-06,0.0052475,1.0394e-10,1
0.0052888,4.2136e-06,0.0052888,1.0394e-10,1
0.00533,4.2796e-06,0.00533,1.0394e-10,1
0.0053713,4.346e-06,0.0053713,1.0394e-10,1
0.0054125,4.413e-06,0.0054125,1.0394e-10,1
0.0054537,4.4805e-06,0.0054537,1.0394e-10,1
0.005495,4.5485e-06,0.005495,1.0394e-10,1
0.0055362,4.6171e-06,0.0055362,1.0394e-10,1
0.0055774,4.6861e-06,0.0055774,1.0394e-10,1
0.0056187,4.7556e-06,0.0056187,1.0394e-10,1
0.0056187,4.7556e-06,0.0056187,1.0394e-10,1
0.0056599,4.8257e-06,0.0056599,1.0394e-10,1
0.0057011,4.8963e-06,0.0057011,1.0394e-10,1
0.0057424,4.9674e-06,0.0057424,1.0394e-10,1
0.0057836,5.039e-06,0.0057836,1.0394e-10,1
0.0058249,5.1111e-06,0.0058249,1.0394e-10,1
0.0058661,5.1837e-06,0.0058661,1.0394e-10,1
0.0059073,5.2568e-06,0.0059073,1.0394e-10,1
0.0059486,5.3305e-06,0.0059486,1.0394e-10,1
0.0059898,5.4046e-06,0.0059898,1.0394e-10,1
0.006031,5.4793e-06,0.006031,1.0394e-10,1
0.0060723,5.5545e-06,0.0060723,1.0394e-10,1
0.0061135,5.6302e-06,0.0061135,1.0394e-10,1
0.0061547,5.7064e-06,0.0061547,1.0394e-10,1
0.006196,5.7831e-06,0.006196,1.0394e-10,1
0.006196,5.7831e-06,0.006196,1.0394e-10,1
0.0062372,5.8604e-06,0.0062372,1.0394e-10,1
0.0062785,5.9381e-06,0.0062785,1.0394e-10,1
0.0063197,6.0164e-06,0.0063197,1.0394e-10,1
0.0063609,6.0951e-06,0.0063609,1.0394e-10,1
0.0064022,6.1744e-06,0.0064022,1.0394e-10,1
0.0064434,6.2542e-06,0.0064434,1.0394e-10,1
0.0064846,6.3345e-06,0.0064846,1.0394e-10,1
0.0065259,6.4153e-06,0.0065259,1.0394e-10,1
0.0065671,6.4967e-06,0.0065671,1.0394e-10,1
0.0066083,6.5785e-06,0.0066083,1.0394e-10,1
0.0066496,6.6608e-06,0.0066496,1.0394e-10,1
0.0066908,6.7437e-06,0.0066908,1.0394e-10,1
0.006732,6.8271e-06,0.006732,1.0394e-10,1
0.0067733,6.911e-06,0.0067733,1.0394e-10,1
0.0067733,6.911e-06,0.0067733,1.0394e-10,1
0.0068145,6.9954e-06,0.0068145,1.0394e-10,1
0.0068557,7.0803e-06,0.0068557,1.0394e-10,1
0.006897,7.1657e-06,0.006897,1.0394e-10,1
0.0069382,7.2517e-06,0.0069382,1.0394e-10,1
0.0069795,7.3381e-06,0.0069795,1.0394e-10,1
0.0070207,7.4251e-06,0.0070207,1.0394e-10,1
0.0070619,7.5126e-06,0.0070619,1.0394e-10,1
0.0071032,7.6006e-06,0.0071032,1.0394e-10,1
0.0071444,7.6891e-06,0.0071444,1.0394e-10,1
0.0071856,7.7781e-06,0.0071856,1.0394e-10,1
0.0072269,7.8676e-06,0.0072269,1.0394e-10,1
0.0072681,7.9576e-06,0.0072681,1.0394e-10,1
0.0073093,8.0482e-06,0.0073093,1.0394e-10,1
0.0073506,8.1392e-06,0.0073506,1.0394e-10,1
0.0073506,8.1392e-06,0.0073506,1.0394e-10,1
0.0073918,8.2308e-06,0.0073918,1.0394e-10,1
0.007433,8.3229e-06,0.007433,1.0394e-10,1
0.0074743,8.4155e-06,0.0074743,1.0394e-10,1
0.0075155,8.5086e-06,0.0075155,1.0394e-10,1
0.0075567,8.6022e-06,0.0075567,1.0394e-10,1
0.007598,8.6964e-06,0.007598,1.0394e-10,1
0.0076392,8.791e-06,0.0076392,1.0394e-10,1
0.0076804,8.8862e-06,0.0076804,1.0394e-10,1
0.0077217,8.9818e-06,0.0077217,1.0394e-10,1
0.0077629,9.078e-06,0.0077629,1.0394e-10,1
0.0078041,9.1747e-06,0.0078041,1.0394e-10,1
0.0078454,9.2719e-06,0.0078454,1.0394e-10,1
0.0078866,9.3696e-06,0.0078866,1.0394e-10,1
0.0079278,9.4679e-06,0.0079278,1.0394e-10,1
0.0079278,9.4679e-06,0.0079278,1.0394e-10,1
0.0079691,9.5666e-06,0.0079691,1.0394e-10,1
0.0080103,9.6659e-06,0.0080103,1.0394e-10,1
0.0080515,9.7656e-06,0.0080515,1.0394e-10,1
0.0080928,9.8659e-06,0.0080928,1.0394e-10,1
0.008134,9.9667e-06,0.008134,1.0394e-10,1
0.0081752,1.0068e-05,0.0081752,1.0394e-10,1
0.0082165,1.017e-05,0.0082165,1.0394e-10,1
0.0082577,1.0272e-05,0.0082577,1.0394e-10,1
0.0082989,1.0375e-05,0.0082989,1.0394e-10,1
0.0083402,1.0478e-05,0.0083402,1.0394e-10,1
0.0083814,1.0582e-05,0.0083814,1.0394e-10,1
0.0084226,1.0687e-05,0.0084226,1.0394e-10,1
0.0084639,1.0791e-05,0.0084639,1.0394e-10,1
0.0085051,1.0897e-05,0.0085051,1.0394e-10,1
0.0085051,1.0897e-05,0.0085051,1.0394e-10,1
0.0085463,1.1003e-05,0.0085463,1.0394e-10,1
0.0085876,1.1109e-05,0.0085876,1.0394e-10,1
0.0086288,1.1216e-05,0.0086288,1.0394e-10,1
0.00867,1.1324e-05,0.00867,1.0393e-10,1
0.0087113,1.1432e-05,0.0087113,1.0393e-10,1
0.0087525,1.154e-05,0.0087525,1.0393e-10,1
0.0087937,1.1649e-05,0.0087937,1.0393e-10,1
0.008835,1.1759e-05,0.008835,1.0393e-10,1
0.0088762,1.1869e-05,0.0088762,1.0393e-10,1
0.0089174,1.1979e-05,0.0089174,1.0393e-10,1
0.0089587,1.209e-05,0.0089587,1.0393e-10,1
0.0089999,1.2202e-05,0.0089999,1.0393e-10,1
0.0090411,1.2314e-05,0.0090411,1.0393e-10,1.0001
0.0090824,1.2426e-05,0.0090824,1.0393e-10,1.0001
0.0090824,1.2426e-05,0.0090824,1.0393e-10,1.0001
0.0091236,1.2539e-05,0.0091236,1.0393e-10,1.0001
0.0091648,1.2653e-05,0.0091648,1.0393e-10,1.0001
0.0092061,1.2767e-05,0.0092061,1.0393e-10,1.0001
0.0092473,1.2882e-05,0.0092473,1.0393e-10,1.0001
0.0092885,1.2997e-05,0.0092885,1.0393e-10,1.0001
0.0093298,1.3112e-05,0.0093298,1.0393e-10,1.0001
0.009371,1.3229e-05,0.009371,1.0393e-10,1.0001
0.0094122,1.3345e-05,0.0094122,1.0393e-10,1.0001
0.0094535,1.3462e-05,0.0094535,1.0393e-10,1.0001
0.0094947,1.358e-05,0.0094947,1.0393e-10,1.0001
0.0095359,1.3698e-05,0.0095359,1.0393e-10,1.0001
0.0095771,1.3817e-05,0.0095771,1.0393e-10,1.0001
0.0096184,1.3936e-05,0.0096184,1.0393e-10,1.0001
0.0096596,1.4056e-05,0.0096596,1.0393e-10,1.0001
0.0096596,1.4056e-05,0.0096596,1.0393e-10,1.0001
0.010072,1.5282e-05,0.010072,1.0393e-10,1.0001
0.010484,1.6558e-05,0.010484,1.0393e-10,1.0001
0.010896,1.7886e-05,0.010896,1.0393e-10,1.0001
0.011309,1.9265e-05,0.011309,1.0393e-10,1.0001
0.011721,2.0695e-05,0.011721,1.0393e-10,1.0001
0.012133,2.2177e-05,0.012133,1.0393e-10,1.0001
0.012545,2.3709e-05,0.012545,1.0392e-10,1.0001
0.012958,2.5293e-05,0.012958,1.0392e-10,1.0001
0.01337,2.6928e-05,0.01337,1.0392e-10,1.0001
0.013782,2.8614e-05,0.013782,1.0392e-10,1.0001
0.014194,3.0351e-05,0.014194,1.0392e-10,1.0001
0.014606,3.2139e-05,0.014606,1.0392e-10,1.0001
0.015019,3.3978e-05,0.015019,1.0391e-10,1.0001
0.015431,3.5868e-05,0.015431,1.0391e-10,1.0001
0.015431,3.5868e-05,0.015431,1.0391e-10,1.0001
0.015843,3.781e-05,0.015843,1.0391e-10,1.0002
0.016255,3.9803e-05,0.016255,1.0391e-10,1.0002
0.016667,4.1847e-05,0.016667,1.0391e-10,1.0002
0.017079,4.3942e-05,0.017079,1.0391e-10,1.0002
0.017491,4.6088e-05,0.017491,1.039e-10,1.0002
0.017903,4.8285e-05,0.017903,1.039e-10,1.0002
0.018315,5.0533e-05,0.018315,1.039e-10,1.0002
0.018728,5.2833e-05,0.018728,1.039e-10,1.0002
0.01914,5.5183e-05,0.01914,1.039e-10,1.0002
0.019552,5.7584e-05,0.019552,1.0389e-10,1.0002
0.019963,6.0036e-05,0.019963,1.0389e-10,1.0002
0.020375,6.254e-05,0.020375,1.0389e-10,1.0003
0.020787,6.5094e-05,0.020787,1.0389e-10,1.0003
0.021199,6.7699e-05,0.021199,1.0388e-10,1.0003
0.021199,6.7699e-05,0.021199,1.0388e-10,1.0003
0.021611,7.0356e-05,0.021611,1.0388e-10,1.0003
0.022023,7.3064e-05,0.022023,1.0388e-10,1.0003
0.022435,7.5823e-05,0.022435,1.0388e-10,1.0003
0.022847,7.8633e-05,0.022847,1.0387e-10,1.0003
0.023259,8.1493e-05,0.023259,1.0387e-10,1.0003
0.023671,8.4405e-05,0.023671,1.0387e-10,1.0003
0.024083,8.7368e-05,0.024083,1.0387e-10,1.0004
0.024494,9.0381e-05,0.024494,1.0386e-10,1.0004
0.024906,9.3445e-05,0.024906,1.0386e-10,1.0004
0.025318,9.656e-05,0.025318,1.0386e-10,1.0004
0.02573,9.9726e-05,0.02573,1.0386e-10,1.0004
0.026141,0.00010294,0.026141,1.0385e-10,1.0004
0.026553,0.00010621,0.026553,1.0385e-10,1.0004
0.026965,0.00010953,0.026965,1.0385e-10,1.0004
0.026965,0.00010953,0.026965,1.0385e-10,1.0004
0.027376,0.0001129,0.027376,1.0384e-10,1.0005
0.027788,0.00011632,0.027788,1.0384e-10,1.0005
0.0282,0.00011979,0.0282,1.0384e-10,1.0005
0.028611,0.00012332,0.028611,1.0383e-10,1.0005
0.029023,0.00012689,0.029023,1.0383e-10,1.0005
0.029435,0.00013051,0.029435,1.0383e-10,1.0005
0.029846,0.00013419,0.029846,1.0383e-10,1.0006
0.030258,0.00013792,0.030258,1.0382e-10,1.0006
0.030669,0.00014169,0.030669,1.0382e-10,1.0006
0.031081,0.00014552,0.031081,1.0381e-10,1.0006
0.031492,0.0001494,0.031492,1.0381e-10,1.0006
0.031903,0.00015333,0.031903,1.0381e-10,1.0006
0.032315,0.0001573,0.032315,1.038e-10,1.0006
0.032726,0.00016133,0.032726,1.038e-10,1.0007
0.032726,0.00016133,0.032726,1.038e-10,1.0007
0.033137,0.00016542,0.033137,1.038e-10,1.0007
0.033549,0.00016955,0.033549,1.0379e-10,1.0007
0.03396,0.00017373,0.03396,1.0379e-10,1.0007
0.034372,0.00017797,0.034372,1.0379e-10,1.0007
0.034783,0.00018225,0.034783,1.0378e-10,1.0007
0.035194,0.00018659,0.035194,1.0378e-10,1.0008
0.035605,0.00019097,0.035605,1.0377e-10,1.0008
0.036017,0.00019541,0.036017,1.0377e-10,1.0008
0.036428,0.0001999,0.036428,1.0377e-10,1.0008
0.036839,0.00020443,0.036839,1.0376e-10,1.0008
0.03725,0.00020902,0.03725,1.0376e-10,1.0009
0.037661,0.00021366,0.037661,1.0375e-10,1.0009
0.038072,0.00021835,0.038072,1.0375e-10,1.0009
0.038483,0.00022309,0.038483,1.0375e-10,1.0009
0.038483,0.00022309,0.038483,1.0375e-10,1.0009
0.038894,0.00022788,0.038894,1.0374e-10,1.0009
0.039305,0.00023272,0.039305,1.0374e-10,1.001
0.039716,0.00023761,0.039716,1.0373e-10,1.001
0.040127,0.00024256,0.040127,1.0373e-10,1.001
0.040538,0.00024755,0.040538,1.0372e-10,1.001
0.040949,0.00025259,0.040949,1.0372e-10,1.001
0.04136,0.00025769,0.04136,1.0371e-10,1.0011
0.04177,0.00026283,0.04177,1.0371e-10,1.0011
0.042181,0.00026803,0.042181,1.0371e-10,1.0011
0.042592,0.00027327,0.042592,1.037e-10,1.0011
0.043002,0.00027857,0.043002,1.037e-10,1.0011
0.043413,0.00028391,0.043413,1.0369e-10,1.0012
0.043823,0.0002893,0.043823,1.0369e-10,1.0012
0.044234,0.00029475,0.044234,1.0368e-10,1.0012
0.044234,0.00029475,0.044234,1.0368e-10,1.0012
0.044645,0.00030025,0.044645,1.0368e-10,1.0012
0.045055,0.0003058,0.045055,1.0367e-10,1.0013
0.045466,0.0003114,0.045466,1.0367e-10,1.0013
0.045877,0.00031705,0.045877,1.0366e-10,1.0013
0.046287,0.00032275,0.046287,1.0366e-10,1.0013
0.046698,0.0003285,0.046698,1.0365e-10,1.0013
0.047108,0.00033429,0.047108,1.0365e-10,1.0014
0.047518,0.00034014,0.047518,1.0364e-10,1.0014
0.047929,0.00034604,0.047929,1.0364e-10,1.0014
0.048339,0.00035199,0.048339,1.0363e-10,1.0014
0.048749,0.00035799,0.048749,1.0363e-10,1.0015
0.049159,0.00036404,0.049159,1.0362e-10,1.0015
0.049569,0.00037014,0.049569,1.0361e-10,1.0015
0.049979,0.00037628,0.049979,1.0361e-10,1.0015
0.049979,0.00037628,0.049979,1.0361e-10,1.0015
0.050389,0.00038249,0.050389,1.036e-10,1.0016
0.050799,0.00038874,0.050799,1.036e-10,1.0016
0.05121,0.00039504,0.05121,1.0359e-10,1.0016
0.05162,0.0004014,0.05162,1.0359e-10,1.0016
0.05203,0.0004078,0.05203,1.0358e-10,1.0017
0.05244,0.00041425,0.05244,1.0358e-10,1.0017
0.05285,0.00042075,0.05285,1.0357e-10,1.0017
0.053259,0.0004273,0.053259,1.0356e-10,1.0018
0.053669,0.0004339,0.053669,1.0356e-10,1.0018
0.054079,0.00044055,0.054079,1.0355e-10,1.0018
0.054489,0.00044725,0.054489,1.0355e-10,1.0018
0.054898,0.000454,0.054898,1.0354e-10,1.0019
0.055308,0.0004608,0.055308,1.0353e-10,1.0019
0.055717,0.00046765,0.055717,1.0353e-10,1.0019
0.055717,0.00046765,0.055717,1.0353e-10,1.0019
0.056127,0.00047455,0.056127,1.0352e-10,1.0019
0.056537,0.00048151,0.056537,1.0352e-10,1.002
0.056946,0.00048851,0.056946,1.0351e-10,1.002
0.057356,0.00049556,0.057356,1.035e-10,1.002
0.057765,0.00050266,0.057765,1.035e-10,1.0021
0.058175,0.00050981,0.058175,1.0349e-10,1.0021
0.058584,0.00051701,0.058584,1.0348e-10,1.0021
0.058993,0.00052426,0.058993,1.0348e-10,1.0022
0.059403,0.00053156,0.059403,1.0347e-10,1.0022
0.059812,0.00053891,0.059812,1.0347e-10,1.0022
0.060221,0.00054631,0.060221,1.0346e-10,1.0022
0.06063,0.00055375,0.06063,1.0345e-10,1.0023
0.061039,0.00056125,0.061039,1.0345e-10,1.0023
0.061448,0.00056879,0.061448,1.0344e-10,1.0023
0.061448,0.00056879,0.061448,1.0344e-10,1.0023
0.061857,0.00057639,0.061857,1.0343e-10,1.0024
0.062266,0.00058404,0.062266,1.0343e-10,1.0024
0.062675,0.00059174,0.062675,1.0342e-10,1.0024
0.063084,0.00059949,0.063084,1.0341e-10,1.0025
0.063493,0.00060729,0.063493,1.034e-10,1.0025
0.063902,0.00061513,0.063902,1.034e-10,1.0025
0.064311,0.00062303,0.064311,1.0339e-10,1.0026
0.064719,0.00063097,0.064719,1.0338e-10,1.0026
0.065128,0.00063896,0.065128,1.0338e-10,1.0026
0.065536,0.000647,0.065536,1.0337e-10,1.0027
0.065945,0.00065509,0.065945,1.0336e-10,1.0027
0.066353,0.00066323,0.066353,1.0336e-10,1.0027
0.066761,0.00067142,0.066761,1.0335e-10,1.0028
0.06717,0.00067965,0.06717,1.0334e-10,1.0028
0.06717,0.00067965,0.06717,1.0334e-10,1.0028
0.067578,0.00068795,0.067578,1.0333e-10,1.0028
0.067987,0.00069629,0.067987,1.0333e-10,1.0029
0.068395,0.00070469,0.068395,1.0332e-10,1.0029
0.068804,0.00071313,0.068804,1.0331e-10,1.0029
0.069212,0.00072161,0.069212,1.033e-10,1.003
0.06962,0.00073015,0.06962,1.033e-10,1.003
0.070028,0.00073874,0.070028,1.0329e-10,1.003
0.070436,0.00074737,0.070436,1.0328e-10,1.0031
0.070844,0.00075605,0.070844,1.0327e-10,1.0031
0.071252,0.00076478,0.071252,1.0327e-10,1.0031
0.07166,0.00077356,0.07166,1.0326e-10,1.0032
0.072068,0.00078239,0.072068,1.0325e-10,1.0032
0.072475,0.00079126,0.072475,1.0324e-10,1.0032
0.072883,0.00080019,0.072883,1.0323e-10,1.0033
0.072883,0.00080019,0.072883,1.0323e-10,1.0033
0.073291,0.00080917,0.073291,1.0323e-10,1.0033
0.073699,0.0008182,0.073699,1.0322e-10,1.0034
0.074106,0.00082728,0.074106,1.0321e-10,1.0034
0.074514,0.00083641,0.074514,1.032e-10,1.0034
0.074922,0.00084559,0.074922,1.0319e-10,1.0035
0.075329,0.00085481,0.075329,1.0319e-10,1.0035
0.075737,0.00086408,0.075737,1.0318e-10,1.0035
0.076144,0.0008734,0.076144,1.0317e-10,1.0036
0.076551,0.00088277,0.076551,1.0316e-10,1.0036
0.076959,0.00089219,0.076959,1.0315e-10,1.0037
0.077366,0.00090165,0.077366,1.0315e-10,1.0037
0.077773,0.00091116,0.077773,1.0314e-10,1.0037
0.078179,0.00092072,0.078179,1.0313e-10,1.0038
0.078586,0.00093032,0.078586,1.0312e-10,1.0038
0.078586,0.00093032,0.078586,1.0312e-10,1.0038
0.078993,0.00093999,0.078993,1.0311e-10,1.0039
0.079401,0.00094971,0.079401,1.031e-10,1.0039
0.079808,0.00095947,0.079808,1.0309e-10,1.0039
0.080215,0.00096928,0.080215,1.0309e-10,1.004
0.080622,0.00097914,0.080622,1.0308e-10,1.004
0.081028,0.00098905,0.081028,1.0307e-10,1.0041
0.081435,0.000999,0.081435,1.0306e-10,1.0041
0.081842,0.001009,0.081842,1.0305e-10,1.0041
0.082248,0.001019,0.082248,1.0304e-10,1.0042
0.082655,0.0010291,0.082655,1.0303e-10,1.0042
0.083061,0.0010393,0.083061,1.0302e-10,1.0043
0.083467,0.0010495,0.083467,1.0302e-10,1.0043
0.083873,0.0010597,0.083873,1.0301e-10,1.0043
0.084279,0.00107,0.084279,1.03e-10,1.0044
0.084279,0.00107,0.084279,1.03e-10,1.0044
0.084686,0.0010803,0.084686,1.0299e-10,1.0044
0.085092,0.0010907,0.085092,1.0298e-10,1.0045
0.085498,0.0011012,0.085498,1.0297e-10,1.0045
0.085905,0.0011117,0.085905,1.0296e-10,1.0046
0.086311,0.0011222,0.086311,1.0295e-10,1.0046
0.086717,0.0011328,0.086717,1.0294e-10,1.0046
0.087123,0.0011434,0.087123,1.0293e-10,1.0047
0.087529,0.0011541,0.087529,1.0292e-10,1.0047
0.087934,0.0011648,0.087934,1.0291e-10,1.0048
0.08834,0.0011756,0.08834,1.0291e-10,1.0048
0.088745,0.0011864,0.088745,1.029e-10,1.0049
0.089151,0.0011973,0.089151,1.0289e-10,1.0049
0.089556,0.0012082,0.089556,1.0288e-10,1.0049
0.089961,0.0012191,0.089961,1.0287e-10,1.005
0.089961,0.0012191,0.089961,1.0287e-10,1.005
0.090367,0.0012302,0.090367,1.0286e-10,1.005
0.090772,0.0012412,0.090772,1.0285e-10,1.0051
0.091178,0.0012523,0.091178,1.0284e-10,1.0051
0.091583,0.0012635,0.091583,1.0283e-10,1.0052
0.091989,0.0012747,0.091989,1.0282e-10,1.0052
0.092394,0.001286,0.092394,1.0281e-10,1.0053
0.092799,0.0012973,0.092799,1.028e-10,1.0053
0.093204,0.0013086,0.093204,1.0279e-10,1.0054
0.093609,0.00132,0.093609,1.0278e-10,1.0054
0.094014,0.0013314,0.094014,1.0277e-10,1.0054
0.094418,0.0013429,0.094418,1.0276e-10,1.0055
0.094823,0.0013545,0.094823,1.0275e-10,1.0055
0.095227,0.001366,0.095227,1.0274e-10,1.0056
0.095631,0.0013777,0.095631,1.0273e-10,1.0056
0.095631,0.0013777,0.095631,1.0273e-10,1.0056
0.099675,0.0014966,0.099675,1.0263e-10,1.0061
0.10371,0.0016202,0.10371,1.0252e-10,1.0066
0.10773,0.0017482,0.10773,1.0241e-10,1.0071
0.11173,0.0018807,0.11173,1.0229e-10,1.0077
0.11573,0.0020175,0.11573,1.0218e-10,1.0082
0.11971,0.0021588,0.11971,1.0206e-10,1.0088
0.12368,0.0023043,0.12368,1.0193e-10,1.0094
0.12764,0.0024541,0.12764,1.018e-10,1.01
0.13158,0.0026082,0.13158,1.0167e-10,1.0106
0.13551,0.0027664,0.13551,1.0154e-10,1.0113
0.13943,0.0029287,0.13943,1.014e-10,1.0119
0.14334,0.003095,0.14334,1.0126e-10,1.0126
0.14723,0.0032654,0.14723,1.0112e-10,1.0133
0.15111,0.0034398,0.15111,1.0098e-10,1.014
0.15111,0.0034398,0.15111,1.0098e-10,1.014
0.15505,0.0036213,0.15505,1.0083e-10,1.0147
0.15897,0.0038067,0.15897,1.0067e-10,1.0154
0.16287,0.0039959,0.16287,1.0052e-10,1.0162
0.16675,0.0041889,0.16675,1.0036e-10,1.017
0.17062,0.0043855,0.17062,1.002e-10,1.0178
0.17448,0.0045858,0.17448,1.0004e-10,1.0186
0.17831,0.0047897,0.17831,9.9872e-11,1.0194
0.18213,0.0049972,0.18213,9.9705e-11,1.0202
0.18594,0.0052081,0.18594,9.9536e-11,1.021
0.18972,0.0054224,0.18972,9.9365e-11,1.0219
0.1935,0.0056401,0.1935,9.9192e-11,1.0227
0.19725,0.0058611,0.19725,9.9017e-11,1.0236
0.20099,0.0060854,0.20099,9.884e-11,1.0245
0.20471,0.0063128,0.20471,9.8662e-11,1.0254
0.20471,0.0063128,0.20471,9.8662e-11,1.0254
0.20851,0.0065492,0.20851,9.8478e-11,1.0263
0.21229,0.0067887,0.21229,9.8292e-11,1.0273
0.21605,0.0070313,0.21605,9.8105e-11,1.0282
0.21979,0.0072769,0.21979,9.7917e-11,1.0292
0.22351,0.0075255,0.22351,9.7727e-11,1.0302
0.22721,0.007777,0.22721,9.7536e-11,1.0311
0.2309,0.0080313,0.2309,9.7344e-11,1.0321
0.23457,0.0082884,0.23457,9.7151e-11,1.0331
0.23821,0.0085483,0.23821,9.6956e-11,1.0341
0.24185,0.0088108,0.24185,9.6761e-11,1.0352
0.24546,0.009076,0.24546,9.6565e-11,1.0362
0.24905,0.0093439,0.24905,9.6368e-11,1.0372
0.25263,0.0096142,0.25263,9.6171e-11,1.0383
0.25619,0.0098871,0.25619,9.5972e-11,1.0393
0.25619,0.0098871,0.25619,9.5972e-11,1.0393
0.25983,0.01017,0.25983,9.5768e-11,1.0404
0.26345,0.010456,0.26345,9.5563e-11,1.0415
0.26705,0.010743,0.26705,9.5357e-11,1.0426
0.27064,0.011034,0.27064,9.5151e-11,1.0437
0.2742,0.011326,0.2742,9.4945e-11,1.0448
0.27774,0.011621,0.27774,9.4738e-11,1.0459
0.28127,0.011917,0.28127,9.4531e-11,1.0471
0.28477,0.012216,0.28477,9.4324e-11,1.0482
0.28826,0.012518,0.28826,9.4117e-11,1.0493
0.29173,0.012821,0.29173,9.3909e-11,1.0505
0.29518,0.013126,0.29518,9.3702e-11,1.0516
0.29862,0.013433,0.29862,9.3494e-11,1.0528
0.30203,0.013742,0.30203,9.3287e-11,1.0539
0.30543,0.014053,0.30543,9.3079e-11,1.0551
0.30543,0.014053,0.30543,9.3079e-11,1.0551
0.30891,0.014375,0.30891,9.2866e-11,1.0563
0.31236,0.014698,0.31236,9.2653e-11,1.0575
0.3158,0.015024,0.3158,9.244e-11,1.0587
0.31922,0.015351,0.31922,9.2227e-11,1.0599
0.32262,0.015679,0.32262,9.2015e-11,1.0612
0.326,0.01601,0.326,9.1803e-11,1.0624
0.32937,0.016342,0.32937,9.1592e-11,1.0636
0.33271,0.016675,0.33271,9.1381e-11,1.0648
0.33604,0.017011,0.33604,9.117e-11,1.0661
0.33935,0.017347,0.33935,9.096e-11,1.0673
0.34264,0.017685,0.34264,9.075e-11,1.0686
0.34591,0.018025,0.34591,9.0541e-11,1.0698
0.34917,0.018366,0.34917,9.0333e-11,1.071
0.35241,0.018708,0.35241,9.0125e-11,1.0723
0.35241,0.018708,0.35241,9.0125e-11,1.0723
0.35572,0.019062,0.35572,8.9912e-11,1.0736
0.35902,0.019416,0.35902,8.97e-11,1.0749
0.36229,0.019772,0.36229,8.9489e-11,1.0761
0.36555,0.020129,0.36555,8.9278e-11,1.0774
0.36879,0.020488,0.36879,8.9069e-11,1.0787
0.37201,0.020847,0.37201,8.886e-11,1.08
0.37521,0.021208,0.37521,8.8652e-11,1.0813
0.3784,0.02157,0.3784,8.8445e-11,1.0826
0.38157,0.021933,0.38157,8.8239e-11,1.0839
0.38472,0.022297,0.38472,8.8033e-11,1.0852
0.38786,0.022662,0.38786,8.7829e-11,1.0865
0.39098,0.023028,0.39098,8.7626e-11,1.0878
0.39409,0.023395,0.39409,8.7423e-11,1.0891
0.39718,0.023763,0.39718,8.7222e-11,1.0904
0.39718,0.023763,0.39718,8.7222e-11,1.0904
0.40033,0.024142,0.40033,8.7017e-11,1.0917
0.40346,0.024522,0.40346,8.6812e-11,1.0931
0.40658,0.024902,0.40658,8.6609e-11,1.0944
0.40968,0.025284,0.40968,8.6407e-11,1.0958
0.41277,0.025666,0.41277,8.6207e-11,1.0971
0.41584,0.026049,0.41584,8.6007e-11,1.0984
0.41889,0.026433,0.41889,8.5809e-11,1.0998
0.42193,0.026817,0.42193,8.5612e-11,1.1011
0.42495,0.027203,0.42495,8.5416e-11,1.1024
0.42795,0.027589,0.42795,8.5221e-11,1.1038
0.43094,0.027976,0.43094,8.5028e-11,1.1051
0.43392,0.028363,0.43392,8.4836e-11,1.1064
0.43688,0.028752,0.43688,8.4645e-11,1.1078
0.43982,0.029141,0.43982,8.4456e-11,1.1091
0.43982,0.029141,0.43982,8.4456e-11,1.1091
0.44282,0.02954,0.44282,8.4263e-11,1.1105
0.44581,0.029939,0.44581,8.4072e-11,1.1118
0.44878,0.03034,0.44878,8.3882e-11,1.1132
0.45174,0.030741,0.45174,8.3694e-11,1.1146
0.45468,0.031142,0.45468,8.3507e-11,1.1159
0.4576,0.031544,0.4576,8.3322e-11,1.1173
0.46051,0.031946,0.46051,8.3138e-11,1.1186
0.46341,0.032349,0.46341,8.2956e-11,1.12
0.46629,0.032753,0.46629,8.2775e-11,1.1214
0.46915,0.033157,0.46915,8.2596e-11,1.1227
0.47201,0.033561,0.47201,8.2418e-11,1.1241
0.47484,0.033966,0.47484,8.2242e-11,1.1254
0.47767,0.034371,0.47767,8.2067e-11,1.1268
0.48048,0.034777,0.48048,8.1894e-11,1.1281
0.48048,0.034777,0.48048,8.1894e-11,1.1281
0.48334,0.035192,0.48334,8.1719e-11,1.1295
0.48619,0.035608,0.48619,8.1546e-11,1.1309
0.48902,0.036024,0.48902,8.1374e-11,1.1322
0.49184,0.03644,0.49184,8.1204e-11,1.1336
0.49464,0.036857,0.49464,8.1035e-11,1.135
0.49743,0.037274,0.49743,8.0868e-11,1.1363
0.50021,0.037692,0.50021,8.0704e-11,1.1377
0.50297,0.038109,0.50297,8.0541e-11,1.1391
0.50572,0.038527,0.50572,8.0379e-11,1.1404
0.50846,0.038945,0.50846,8.022e-11,1.1418
0.51118,0.039363,0.51118,8.0062e-11,1.1432
0.51389,0.039782,0.51389,7.9906e-11,1.1445
0.51659,0.040201,0.51659,7.9752e-11,1.1459
0.51928,0.04062,0.51928,7.96e-11,1.1472
0.51928,0.04062,0.51928,7.96e-11,1.1472
0.52201,0.041048,0.52201,7.9447e-11,1.1486
0.52472,0.041477,0.52472,7.9295e-11,1.15
0.52743,0.041906,0.52743,7.9146e-11,1.1513
0.53012,0.042334,0.53012,7.8998e-11,1.1527
0.5328,0.042763,0.5328,7.8852e-11,1.1541
0.53547,0.043193,0.53547,7.8709e-11,1.1554
0.53812,0.043622,0.53812,7.8567e-11,1.1568
0.54076,0.044051,0.54076,7.8428e-11,1.1582
0.54339,0.04448,0.54339,7.8291e-11,1.1595
0.54601,0.04491,0.54601,7.8156e-11,1.1609
0.54861,0.045339,0.54861,7.8022e-11,1.1622
0.55121,0.045769,0.55121,7.7891e-11,1.1636
0.55379,0.046199,0.55379,7.7762e-11,1.1649
0.55636,0.046629,0.55636,7.7636e-11,1.1663
0.55636,0.046629,0.55636,7.7636e-11,1.1663
0.55897,0.047067,0.55897,7.7508e-11,1.1676
0.56157,0.047506,0.56157,7.7383e-11,1.169
0.56416,0.047945,0.56416,7.7261e-11,1.1704
0.56673,0.048384,0.56673,7.714e-11,1.1717
0.5693,0.048822,0.5693,7.7022e-11,1.1731
0.57185,0.049261,0.57185,7.6906e-11,1.1744
0.57439,0.0497,0.57439,7.6792e-11,1.1758
0.57692,0.050139,0.57692,7.6681e-11,1.1771
0.57944,0.050577,0.57944,7.6572e-11,1.1785
0.58194,0.051016,0.58194,7.6465e-11,1.1798
0.58444,0.051454,0.58444,7.636e-11,1.1812
0.58693,0.051893,0.58693,7.6257e-11,1.1825
0.5894,0.052331,0.5894,7.6157e-11,1.1838
0.59186,0.05277,0.59186,7.6059e-11,1.1852
0.59186,0.05277,0.59186,7.6059e-11,1.1852
0.59436,0.053217,0.59436,7.5961e-11,1.1865
0.59686,0.053664,0.59686,7.5866e-11,1.1879
0.59933,0.05411,0.59933,7.5772e-11,1.1892
0.6018,0.054557,0.6018,7.5681e-11,1.1905
0.60426,0.055004,0.60426,7.5592e-11,1.1919
0.60671,0.05545,0.60671,7.5505e-11,1.1932
0.60915,0.055897,0.60915,7.542e-11,1.1946
0.61157,0.056343,0.61157,7.5337e-11,1.1959
0.61399,0.056789,0.61399,7.5256e-11,1.1972
0.61639,0.057235,0.61639,7.5177e-11,1.1985
0.61879,0.05768,0.61879,7.5099e-11,1.1999
0.62118,0.058126,0.62118,7.5023e-11,1.2012
0.62355,0.058571,0.62355,7.4949e-11,1.2025
0.62592,0.059017,0.62592,7.4876e-11,1.2038
0.62592,0.059017,0.62592,7.4876e-11,1.2038
0.62832,0.05947,0.62832,7.4803e-11,1.2051
0.63071,0.059924,0.63071,7.4731e-11,1.2065
0.63309,0.060377,0.63309,7.466e-11,1.2078
0.63546,0.06083,0.63546,7.459e-11,1.2091
0.63782,0.061283,0.63782,7.4521e-11,1.2104
0.64017,0.061736,0.64017,7.4453e-11,1.2117
0.64251,0.062188,0.64251,7.4385e-11,1.2131
0.64485,0.06264,0.64485,7.4317e-11,1.2144
0.64717,0.063092,0.64717,7.4249e-11,1.2157
0.64948,0.063544,0.64948,7.418e-11,1.217
0.65178,0.063996,0.65178,7.4114e-11,1.2183
0.65408,0.064447,0.65408,7.405e-11,1.2196
0.65636,0.064898,0.65636,7.3984e-11,1.2209
0.65864,0.065349,0.65864,7.3917e-11,1.2222
0.65864,0.065349,0.65864,7.3917e-11,1.2222
0.66095,0.065808,0.66095,7.3848e-11,1.2235
0.66325,0.066266,0.66325,7.3776e-11,1.2248
0.66554,0.066725,0.66554,7.3702e-11,1.2261
0.66782,0.067183,0.66782,7.3625e-11,1.2274
0.67009,0.067641,0.67009,7.3546e-11,1.2287
0.67235,0.068098,0.67235,7.3464e-11,1.23
0.67461,0.068556,0.67461,7.3378e-11,1.2313
0.67685,0.069013,0.67685,7.3289e-11,1.2325
0.67909,0.06947,0.67909,7.3196e-11,1.2338
0.68132,0.069926,0.68132,7.31e-11,1.2351
0.68353,0.070382,0.68353,7.2999e-11,1.2364
0.68574,0.070838,0.68574,7.2893e-11,1.2376
0.68795,0.071294,0.68795,7.2783e-11,1.2389
0.69014,0.071749,0.69014,7.2669e-11,1.2402
0.69014,0.071749,0.69014,7.2669e-11,1.2402
0.69236,0.072212,0.69236,7.2548e-11,1.2415
0.69458,0.072675,0.69458,7.2421e-11,1.2428
0.69679,0.073138,0.69679,7.229e-11,1.244
0.69898,0.0736,0.69898,7.2153e-11,1.2453
0.70117,0.074062,0.70117,7.2011e-11,1.2466
0.70336,0.074523,0.70336,7.1865e-11,1.2478
0.70553,0.074985,0.70553,7.1713e-11,1.2491
0.70769,0.075446,0.70769,7.1556e-11,1.2504
0.70985,0.075906,0.70985,7.1395e-11,1.2516
0.712,0.076366,0.712,7.1229e-11,1.2529
0.71414,0.076826,0.71414,7.1058e-11,1.2541
0.71627,0.077286,0.71627,7.0883e-11,1.2554
0.7184,0.077745,0.7184,7.0704e-11,1.2566
0.72052,0.078204,0.72052,7.0521e-11,1.2579
0.72052,0.078204,0.72052,7.0521e-11,1.2579
0.72266,0.078671,0.72266,7.0331e-11,1.2591
0.7248,0.079137,0.7248,7.0137e-11,1.2604
0.72693,0.079603,0.72693,6.9944e-11,1.2616
0.72905,0.080068,0.72905,6.975e-11,1.2629
0.73117,0.080533,0.73117,6.9553e-11,1.2641
0.73327,0.080998,0.73327,6.9354e-11,1.2654
0.73537,0.081463,0.73537,6.9153e-11,1.2666
0.73747,0.081927,0.73747,6.8951e-11,1.2678
0.73955,0.08239,0.73955,6.8747e-11,1.2691
0.74163,0.082854,0.74163,6.8542e-11,1.2703
0.74369,0.083317,0.74369,6.8335e-11,1.2715
0.74576,0.083779,0.74576,6.8129e-11,1.2727
0.74781,0.084241,0.74781,6.7921e-11,1.274
0.74986,0.084703,0.74986,6.7713e-11,1.2752
0.74986,0.084703,0.74986,6.7713e-11,1.2752
0.75193,0.085173,0.75193,6.7502e-11,1.2764
0.754,0.085642,0.754,6.7291e-11,1.2776
0.75606,0.08611,0.75606,6.7081e-11,1.2789
0.75811,0.086578,0.75811,6.687e-11,1.2801
0.76016,0.087046,0.76016,6.6661e-11,1.2813
0.76219,0.087513,0.76219,6.6453e-11,1.2825
0.76423,0.08798,0.76423,6.6245e-11,1.2837
0.76625,0.088447,0.76625,6.6039e-11,1.2849
0.76827,0.088913,0.76827,6.5834e-11,1.2861
0.77028,0.089379,0.77028,6.5631e-11,1.2874
0.77228,0.089844,0.77228,6.5429e-11,1.2886
0.77427,0.090309,0.77427,6.5228e-11,1.2897
0.77626,0.090774,0.77626,6.503e-11,1.2909
0.77825,0.091238,0.77825,6.4833e-11,1.2921
0.77825,0.091238,0.77825,6.4833e-11,1.2921
0.78025,0.091709,0.78025,6.4635e-11,1.2933
0.78225,0.09218,0.78225,6.4438e-11,1.2945
0.78425,0.092651,0.78425,6.4244e-11,1.2957
0.78624,0.093121,0.78624,6.4052e-11,1.2969
0.78822,0.093591,0.78822,6.3861e-11,1.2981
0.79019,0.09406,0.79019,6.3673e-11,1.2993
0.79216,0.094529,0.79216,6.3487e-11,1.3005
0.79412,0.094998,0.79412,6.3303e-11,1.3017
0.79607,0.095466,0.79607,6.3121e-11,1.3029
0.79802,0.095934,0.79802,6.2942e-11,1.304
0.79996,0.096401,0.79996,6.2764e-11,1.3052
0.8019,0.096868,0.8019,6.2588e-11,1.3064
0.80383,0.097335,0.80383,6.2415e-11,1.3075
0.80575,0.097801,0.80575,6.2243e-11,1.3087
0.80575,0.097801,0.80575,6.2243e-11,1.3087
0.8077,0.098274,0.8077,6.2071e-11,1.3099
0.80964,0.098747,0.80964,6.1901e-11,1.3111
0.81157,0.099219,0.81157,6.1733e-11,1.3122
0.8135,0.099691,0.8135,6.1567e-11,1.3134
0.81542,0.10016,0.81542,6.1403e-11,1.3146
0.81733,0.10063,0.81733,6.1242e-11,1.3157
0.81924,0.1011,0.81924,6.1082e-11,1.3169
0.82115,0.10157,0.82115,6.0924e-11,1.3181
0.82304,0.10204,0.82304,6.0768e-11,1.3192
0.82493,0.10251,0.82493,6.0613e-11,1.3204
0.82682,0.10298,0.82682,6.0461e-11,1.3215
0.8287,0.10345,0.8287,6.031e-11,1.3226
0.83057,0.10392,0.83057,6.0162e-11,1.3238
0.83244,0.10439,0.83244,6.0015e-11,1.3249
0.83244,0.10439,0.83244,6.0015e-11,1.3249
0.83433,0.10486,0.83433,5.9867e-11,1.3261
0.83621,0.10533,0.83621,5.9721e-11,1.3272
0.83809,0.10581,0.83809,5.9577e-11,1.3284
0.83996,0.10628,0.83996,5.9435e-11,1.3295
0.84182,0.10675,0.84182,5.9294e-11,1.3307
0.84368,0.10723,0.84368,5.9154e-11,1.3318
0.84554,0.1077,0.84554,5.9017e-11,1.3329
0.84739,0.10817,0.84739,5.8881e-11,1.3341
0.84923,0.10864,0.84923,5.8746e-11,1.3352
0.85107,0.10911,0.85107,5.8613e-11,1.3363
0.8529,0.10958,0.8529,5.8481e-11,1.3374
0.85473,0.11005,0.85473,5.8351e-11,1.3386
0.85655,0.11052,0.85655,5.8222e-11,1.3397
0.85836,0.11099,0.85836,5.8094e-11,1.3408
0.85836,0.11099,0.85836,5.8094e-11,1.3408
0.8602,0.11147,0.8602,5.7966e-11,1.3419
0.86203,0.11194,0.86203,5.7839e-11,1.343
0.86385,0.11241,0.86385,5.7714e-11,1.3442
0.86567,0.11289,0.86567,5.759e-11,1.3453
0.86749,0.11336,0.86749,5.7467e-11,1.3464
0.8693,0.11384,0.8693,5.7345e-11,1.3475
0.8711,0.11431,0.8711,5.7224e-11,1.3486
0.8729,0.11478,0.8729,5.7105e-11,1.3497
0.87469,0.11525,0.87469,5.6987e-11,1.3508
0.87648,0.11573,0.87648,5.687e-11,1.3519
0.87826,0.1162,0.87826,5.6754e-11,1.353
0.88004,0.11667,0.88004,5.6639e-11,1.3541
0.88181,0.11714,0.88181,5.6525e-11,1.3552
0.88358,0.11761,0.88358,5.6413e-11,1.3563
0.88358,0.11761,0.88358,5.6413e-11,1.3563
0.88537,0.11808,0.88537,5.6299e-11,1.3574
0.88715,0.11856,0.88715,5.6187e-11,1.3585
0.88893,0.11903,0.88893,5.6076e-11,1.3596
0.8907,0.11951,0.8907,5.5966e-11,1.3607
0.89246,0.11998,0.89246,5.5856e-11,1.3618
0.89423,0.12046,0.89423,5.5748e-11,1.3629
0.89598,0.12093,0.89598,5.5641e-11,1.3639
0.89773,0.12141,0.89773,5.5534e-11,1.365
0.89948,0.12188,0.89948,5.5429e-11,1.3661
0.90122,0.12235,0.90122,5.5324e-11,1.3672
0.90296,0.12282,0.90296,5.5221e-11,1.3682
0.90469,0.12329,0.90469,5.5118e-11,1.3693
0.90641,0.12376,0.90641,5.5016e-11,1.3704
0.90814,0.12424,0.90814,5.4914e-11,1.3714
0.90814,0.12424,0.90814,5.4914e-11,1.3714
0.90988,0.12471,0.90988,5.4813e-11,1.3725
0.91161,0.12519,0.91161,5.4712e-11,1.3736
0.91335,0.12566,0.91335,5.4611e-11,1.3747
0.91507,0.12614,0.91507,5.4512e-11,1.3757
0.91679,0.12662,0.91679,5.4413e-11,1.3768
0.91851,0.12709,0.91851,5.4316e-11,1.3779
0.92022,0.12756,0.92022,5.4218e-11,1.3789
0.92193,0.12804,0.92193,5.4122e-11,1.38
0.92363,0.12851,0.92363,5.4027e-11,1.381
0.92533,0.12898,0.92533,5.3932e-11,1.3821
0.92702,0.12946,0.92702,5.3837e-11,1.3831
0.92871,0.12993,0.92871,5.3744e-11,1.3842
0.9304,0.1304,0.9304,5.3651e-11,1.3852
0.93208,0.13087,0.93208,5.3559e-11,1.3863
0.93208,0.13087,0.93208,5.3559e-11,1.3863
0.93377,0.13135,0.93377,5.3466e-11,1.3873
0.93547,0.13183,0.93547,5.3374e-11,1.3884
0.93716,0.1323,0.93716,5.3283e-11,1.3894
0.93884,0.13278,0.93884,5.3192e-11,1.3905
0.94052,0.13325,0.94052,5.3102e-11,1.3915
0.9422,0.13373,0.9422,5.3013e-11,1.3926
0.94387,0.1342,0.94387,5.2924e-11,1.3936
0.94553,0.13468,0.94553,5.2836e-11,1.3946
0.9472,0.13515,0.9472,5.2748e-11,1.3957
0.94885,0.13562,0.94885,5.2661e-11,1.3967
0.95051,0.1361,0.95051,5.2575e-11,1.3977
0.95215,0.13657,0.95215,5.2489e-11,1.3987
0.9538,0.13704,0.9538,5.2403e-11,1.3998
0.95544,0.13751,0.95544,5.2319e-11,1.4008
0.95544,0.13751,0.95544,5.2319e-11,1.4008
0.9571,0.13799,0.9571,5.2233e-11,1.4018
0.95875,0.13847,0.95875,5.2149e-11,1.4028
0.9604,0.13895,0.9604,5.2064e-11,1.4039
0.96204,0.13942,0.96204,5.1981e-11,1.4049
0.96368,0.1399,0.96368,5.1898e-11,1.4059
0.96532,0.14037,0.96532,5.1815e-11,1.4069
0.96695,0.14085,0.96695,5.1733e-11,1.4079
0.96858,0.14132,0.96858,5.1652e-11,1.4089
0.9702,0.1418,0.9702,5.1571e-11,1.41
0.97182,0.14227,0.97182,5.149e-11,1.411
0.97344,0.14274,0.97344,5.141e-11,1.412
0.97505,0.14322,0.97505,5.1331e-11,1.413
0.97665,0.14369,0.97665,5.1252e-11,1.414
0.97825,0.14416,0.97825,5.1173e-11,1.415
0.97825,0.14416,0.97825,5.1173e-11,1.415
0.97987,0.14464,0.97987,5.1094e-11,1.416
0.98149,0.14512,0.98149,5.1015e-11,1.417
0.9831,0.14559,0.9831,5.0937e-11,1.418
0.98471,0.14607,0.98471,5.086e-11,1.419
0.98631,0.14654,0.98631,5.0782e-11,1.42
0.98791,0.14702,0.98791,5.0706e-11,1.421
0.98951,0.1475,0.98951,5.0629e-11,1.422
0.9911,0.14797,0.9911,5.0553e-11,1.423
0.99268,0.14844,0.99268,5.0478e-11,1.4239
0.99427,0.14892,0.99427,5.0403e-11,1.4249
0.99585,0.14939,0.99585,5.0329e-11,1.4259
0.99742,0.14986,0.99742,5.0254e-11,1.4269
0.99899,0.15034,0.99899,5.0181e-11,1.4279
1.0006,0.15081,1.0006,5.0108e-11,1.4288
1.0006,0.15081,1.0006,5.0108e-11,1.4288
1.0021,0.15129,1.0021,5.0034e-11,1.4298
1.0037,0.15176,1.0037,4.996e-11,1.4308
1.0053,0.15224,1.0053,4.9887e-11,1.4318
1.0069,0.15272,1.0069,4.9815e-11,1.4328
1.0084,0.15319,1.0084,4.9743e-11,1.4338
1.01,0.15367,1.01,4.9671e-11,1.4347
1.0116,0.15415,1.0116,4.96e-11,1.4357
1.0131,0.15462,1.0131,4.9529e-11,1.4367
1.0147,0.15509,1.0147,4.9458e-11,1.4376
1.0162,0.15557,1.0162,4.9388e-11,1.4386
1.0178,0.15604,1.0178,4.9318e-11,1.4396
1.0193,0.15652,1.0193,4.9249e-11,1.4405
1.0208,0.15699,1.0208,4.918e-11,1.4415
1.0224,0.15746,1.0224,4.9111e-11,1.4424
1.0224,0.15746,1.0224,4.9111e-11,1.4424
1.0239,0.15794,1.0239,4.9042e-11,1.4434
1.0255,0.15842,1.0255,4.8973e-11,1.4444
1.027,0.15889,1.027,4.8905e-11,1.4453
1.0286,0.15937,1.0286,4.8837e-11,1.4463
1.0301,0.15984,1.0301,4.8769e-11,1.4472
1.0316,0.16032,1.0316,4.8702e-11,1.4482
1.0332,0.1608,1.0332,4.8635e-11,1.4491
1.0347,0.16127,1.0347,4.8568e-11,1.4501
1.0362,0.16174,1.0362,4.8502e-11,1.451
1.0377,0.16222,1.0377,4.8436e-11,1.452
1.0392,0.16269,1.0392,4.837e-11,1.4529
1.0407,0.16317,1.0407,4.8305e-11,1.4539
1.0422,0.16364,1.0422,4.824e-11,1.4548
1.0438,0.16411,1.0438,4.8176e-11,1.4557
1.0438,0.16411,1.0438,4.8176e-11,1.4557
1.0453,0.16459,1.0453,4.8111e-11,1.4567
1.0468,0.16507,1.0468,4.8046e-11,1.4576
1.0483,0.16554,1.0483,4.7981e-11,1.4586
1.0498,0.16602,1.0498,4.7917e-11,1.4595
1.0513,0.16649,1.0513,4.7854e-11,1.4604
1.0528,0.16697,1.0528,4.779e-11,1.4614
1.0543,0.16745,1.0543,4.7727e-11,1.4623
1.0558,0.16792,1.0558,4.7664e-11,1.4632
1.0573,0.16839,1.0573,4.7602e-11,1.4642
1.0588,0.16887,1.0588,4.754e-11,1.4651
1.0603,0.16934,1.0603,4.7478e-11,1.466
1.0617,0.16982,1.0617,4.7416e-11,1.4669
1.0632,0.17029,1.0632,4.7355e-11,1.4678
1.0647,0.17076,1.0647,4.7294e-11,1.4688
1.0647,0.17076,1.0647,4.7294e-11,1.4688
1.0662,0.17124,1.0662,4.7232e-11,1.4697
1.0677,0.17171,1.0677,4.7171e-11,1.4706
1.0691,0.17219,1.0691,4.7111e-11,1.4715
1.0706,0.17267,1.0706,4.705e-11,1.4724
1.0721,0.17314,1.0721,4.699e-11,1.4734
1.0736,0.17362,1.0736,4.693e-11,1.4743
1.075,0.17409,1.075,4.687e-11,1.4752
1.0765,0.17457,1.0765,4.6811e-11,1.4761
1.078,0.17504,1.078,4.6752e-11,1.477
1.0794,0.17552,1.0794,4.6693e-11,1.4779
1.0809,0.17599,1.0809,4.6635e-11,1.4788
1.0823,0.17646,1.0823,4.6576e-11,1.4797
1.0838,0.17694,1.0838,4.6518e-11,1.4806
1.0852,0.17741,1.0852,4.6461e-11,1.4815


==> data_QM_MD_case2_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.34431,-0.070565
-0.33893,-0.068378
-0.33355,-0.066223
-0.32816,-0.064101
-0.32277,-0.06201
-0.31736,-0.059952
-0.31195,-0.057925
-0.30653,-0.055931
-0.30653,-0.055931
-0.30138,-0.054065
-0.29622,-0.052231
-0.29107,-0.05043
-0.28592,-0.048661
-0.28077,-0.046925
-0.27563,-0.04522
-0.27048,-0.043547
-0.26533,-0.041905
-0.26018,-0.040295
-0.25503,-0.038716
-0.24988,-0.037168
-0.24473,-0.03565
-0.23957,-0.034164
-0.23441,-0.032708
-0.23441,-0.032708
-0.22949,-0.031348
-0.22457,-0.030018
-0.21966,-0.028719
-0.21475,-0.027451
-0.20985,-0.026213
-0.20496,-0.025005
-0.20007,-0.023827
-0.19519,-0.022678
-0.19031,-0.021558
-0.18544,-0.020468
-0.18056,-0.019407
-0.1757,-0.018374
-0.17083,-0.017371
-0.16596,-0.016395
-0.16596,-0.016395
-0.16126,-0.015479
-0.15657,-0.014592
-0.15189,-0.013733
-0.14723,-0.012902
-0.14257,-0.012099
-0.13793,-0.011324
-0.1333,-0.010576
-0.12867,-0.0098553
-0.12406,-0.0091615
-0.11946,-0.0084943
-0.11487,-0.0078536
-0.11028,-0.0072391
-0.1057,-0.0066507
-0.10113,-0.0060881
-0.10113,-0.0060881
-0.10068,-0.0060335
-0.10022,-0.0059791
-0.09977,-0.005925
-0.099315,-0.0058711
-0.098861,-0.0058175
-0.098406,-0.0057642
-0.097952,-0.0057111
-0.097498,-0.0056582
-0.097044,-0.0056057
-0.09659,-0.0055533
-0.096136,-0.0055013
-0.095682,-0.0054494
-0.095228,-0.0053979
-0.094775,-0.0053466
-0.094775,-0.0053466
-0.094323,-0.0052957
-0.093871,-0.0052451
-0.093419,-0.0051947
-0.092967,-0.0051446
-0.092516,-0.0050947
-0.092064,-0.0050451
-0.091613,-0.0049958
-0.091161,-0.0049467
-0.09071,-0.0048978
-0.090259,-0.0048492
-0.089808,-0.0048009
-0.089357,-0.0047528
-0.088906,-0.0047049
-0.088455,-0.0046573
-0.088455,-0.0046573
-0.088006,-0.0046101
-0.087557,-0.0045632
-0.087108,-0.0045165
-0.086659,-0.0044701
-0.08621,-0.0044239
-0.085761,-0.004378
-0.085313,-0.0043323
-0.084864,-0.0042868
-0.084416,-0.0042417
-0.083967,-0.0041967
-0.083519,-0.004152
-0.083071,-0.0041076
-0.082623,-0.0040634
-0.082175,-0.0040195
-0.082175,-0.0040195
-0.081728,-0.0039759
-0.081282,-0.0039326
-0.080836,-0.0038895
-0.080389,-0.0038467
-0.079943,-0.0038041
-0.079497,-0.0037618
-0.079052,-0.0037197
-0.078606,-0.0036779
-0.07816,-0.0036363
-0.077715,-0.003595
-0.077269,-0.0035539
-0.076824,-0.003513
-0.076378,-0.0034724
-0.075933,-0.0034321
-0.075933,-0.0034321
-0.075489,-0.0033921
-0.075046,-0.0033523
-0.074602,-0.0033128
-0.074159,-0.0032735
-0.073715,-0.0032345
-0.073272,-0.0031957
-0.072829,-0.0031572
-0.072386,-0.0031189
-0.071943,-0.0030808
-0.0715,-0.003043
-0.071058,-0.0030055
-0.070615,-0.0029681
-0.070172,-0.0029311
-0.06973,-0.0028942
-0.06973,-0.0028942
-0.069289,-0.0028577
-0.068848,-0.0028215
-0.068407,-0.0027854
-0.067966,-0.0027497
-0.067526,-0.0027141
-0.067085,-0.0026788
-0.066645,-0.0026438
-0.066204,-0.0026089
-0.065764,-0.0025744
-0.065324,-0.00254
-0.064884,-0.0025059
-0.064444,-0.0024721
-0.064004,-0.0024384
-0.063565,-0.002405
-0.063565,-0.002405
-0.063126,-0.002372
-0.062688,-0.0023392
-0.06225,-0.0023066
-0.061812,-0.0022742
-0.061374,-0.0022421
-0.060936,-0.0022102
-0.060498,-0.0021786
-0.06006,-0.0021472
-0.059623,-0.002116
-0.059185,-0.0020851
-0.058748,-0.0020544
-0.058311,-0.0020239
-0.057874,-0.0019937
-0.057437,-0.0019637
-0.057437,-0.0019637
-0.057001,-0.001934
-0.056565,-0.0019045
-0.05613,-0.0018753
-0.055694,-0.0018463
-0.055259,-0.0018176
-0.054824,-0.0017891
-0.054389,-0.0017608
-0.053954,-0.0017327
-0.053519,-0.0017049
-0.053084,-0.0016773
-0.052649,-0.00165
-0.052215,-0.0016228
-0.05178,-0.001596
-0.051346,-0.0015693
-0.051346,-0.0015693
-0.050913,-0.0015429
-0.05048,-0.0015168
-0.050047,-0.0014909
-0.049614,-0.0014652
-0.049181,-0.0014397
-0.048748,-0.0014145
-0.048316,-0.0013895
-0.047883,-0.0013648
-0.047451,-0.0013402
-0.047019,-0.0013159
-0.046587,-0.0012919
-0.046155,-0.001268
-0.045723,-0.0012444
-0.045292,-0.001221
-0.045292,-0.001221
-0.044861,-0.0011979
-0.04443,-0.001175
-0.044,-0.0011524
-0.04357,-0.0011299
-0.043139,-0.0011077
-0.042709,-0.0010858
-0.042279,-0.001064
-0.041849,-0.0010425
-0.04142,-0.0010212
-0.04099,-0.0010001
-0.040561,-0.00097927
-0.040132,-0.00095866
-0.039702,-0.00093826
-0.039273,-0.0009181
-0.039273,-0.0009181
-0.038845,-0.00089818
-0.038417,-0.00087849
-0.037989,-0.00085903
-0.037561,-0.00083979
-0.037134,-0.00082077
-0.036706,-0.00080198
-0.036279,-0.00078341
-0.035851,-0.00076507
-0.035424,-0.00074695
-0.034997,-0.00072905
-0.03457,-0.00071137
-0.034144,-0.00069392
-0.033717,-0.00067669
-0.033291,-0.00065968
-0.033291,-0.00065968
-0.032865,-0.00064292
-0.032439,-0.00062637
-0.032014,-0.00061005
-0.031588,-0.00059394
-0.031163,-0.00057806
-0.030738,-0.0005624
-0.030313,-0.00054696
-0.029888,-0.00053174
-0.029464,-0.00051674
-0.029039,-0.00050196
-0.028615,-0.00048739
-0.028191,-0.00047305
-0.027767,-0.00045893
-0.027343,-0.00044502
-0.027343,-0.00044502
-0.02692,-0.00043135
-0.026496,-0.00041789
-0.026073,-0.00040466
-0.02565,-0.00039164
-0.025228,-0.00037883
-0.024805,-0.00036625
-0.024383,-0.00035388
-0.02396,-0.00034173
-0.023538,-0.00032979
-0.023116,-0.00031807
-0.022695,-0.00030657
-0.022273,-0.00029529
-0.021851,-0.00028421
-0.02143,-0.00027336
-0.02143,-0.00027336
-0.021009,-0.00026272
-0.020588,-0.00025231
-0.020168,-0.0002421
-0.019747,-0.00023211
-0.019327,-0.00022234
-0.018907,-0.00021277
-0.018487,-0.00020343
-0.018067,-0.00019429
-0.017647,-0.00018537
-0.017228,-0.00017666
-0.016808,-0.00016817
-0.016389,-0.00015988
-0.01597,-0.00015181
-0.015551,-0.00014395
-0.015551,-0.00014395
-0.015133,-0.00013631
-0.014714,-0.00012887
-0.014296,-0.00012165
-0.013878,-0.00011464
-0.01346,-0.00010784
-0.013042,-0.00010125
-0.012625,-9.4868e-05
-0.012207,-8.8698e-05
-0.01179,-8.2738e-05
-0.011373,-7.6988e-05
-0.010956,-7.1446e-05
-0.010539,-6.6114e-05
-0.010122,-6.099e-05
-0.009706,-5.6075e-05
-0.009706,-5.6075e-05
-0.0096643,-5.5595e-05
-0.0096227,-5.5117e-05
-0.0095811,-5.4641e-05
-0.0095394,-5.4167e-05
-0.0094978,-5.3696e-05
-0.0094562,-5.3226e-05
-0.0094146,-5.2758e-05
-0.0093729,-5.2293e-05
-0.0093313,-5.1829e-05
-0.0092897,-5.1368e-05
-0.0092481,-5.0909e-05
-0.0092065,-5.0452e-05
-0.0091648,-4.9997e-05
-0.0091232,-4.9544e-05
-0.0091232,-4.9544e-05
-0.0090816,-4.9093e-05
-0.00904,-4.8644e-05
-0.0089984,-4.8197e-05
-0.0089568,-4.7753e-05
-0.0089152,-4.731e-05
-0.0088736,-4.6869e-05
-0.008832,-4.6431e-05
-0.0087904,-4.5995e-05
-0.0087488,-4.556e-05
-0.0087072,-4.5128e-05
-0.0086656,-4.4698e-05
-0.008624,-4.427e-05
-0.0085824,-4.3844e-05
-0.0085408,-4.342e-05
-0.0085408,-4.342e-05
-0.0084993,-4.2998e-05
-0.0084577,-4.2579e-05
-0.0084161,-4.2161e-05
-0.0083745,-4.1745e-05
-0.0083329,-4.1332e-05
-0.0082913,-4.092e-05
-0.0082498,-4.0511e-05
-0.0082082,-4.0104e-05
-0.0081666,-3.9699e-05
-0.0081251,-3.9296e-05
-0.0080835,-3.8894e-05
-0.0080419,-3.8495e-05
-0.0080003,-3.8099e-05
-0.0079588,-3.7704e-05
-0.0079588,-3.7704e-05
-0.0079172,-3.7311e-05
-0.0078757,-3.692e-05
-0.0078341,-3.6532e-05
-0.0077925,-3.6145e-05
-0.007751,-3.5761e-05
-0.0077094,-3.5378e-05
-0.0076679,-3.4998e-05
-0.0076263,-3.462e-05
-0.0075848,-3.4243e-05
-0.0075432,-3.3869e-05
-0.0075017,-3.3497e-05
-0.0074601,-3.3127e-05
-0.0074186,-3.2759e-05
-0.0073771,-3.2393e-05
-0.0073771,-3.2393e-05
-0.0073355,-3.203e-05
-0.007294,-3.1668e-05
-0.0072525,-3.1308e-05
-0.0072109,-3.0951e-05
-0.0071694,-3.0595e-05
-0.0071279,-3.0242e-05
-0.0070863,-2.9891e-05
-0.0070448,-2.9541e-05
-0.0070033,-2.9194e-05
-0.0069618,-2.8849e-05
-0.0069202,-2.8506e-05
-0.0068787,-2.8165e-05
-0.0068372,-2.7826e-05
-0.0067957,-2.7489e-05
-0.0067957,-2.7489e-05
-0.0067542,-2.7154e-05
-0.0067127,-2.6821e-05
-0.0066711,-2.6491e-05
-0.0066296,-2.6162e-05
-0.0065881,-2.5835e-05
-0.0065466,-2.5511e-05
-0.0065051,-2.5188e-05
-0.0064636,-2.4868e-05
-0.0064221,-2.455e-05
-0.0063806,-2.4233e-05
-0.0063391,-2.3919e-05
-0.0062976,-2.3607e-05
-0.0062561,-2.3297e-05
-0.0062146,-2.2989e-05
-0.0062146,-2.2989e-05
-0.0061731,-2.2683e-05
-0.0061317,-2.2379e-05
-0.0060902,-2.2078e-05
-0.0060487,-2.1778e-05
-0.0060072,-2.148e-05
-0.0059657,-2.1184e-05
-0.0059242,-2.0891e-05
-0.0058828,-2.0599e-05
-0.0058413,-2.031e-05
-0.0057998,-2.0023e-05
-0.0057583,-1.9737e-05
-0.0057169,-1.9454e-05
-0.0056754,-1.9173e-05
-0.0056339,-1.8894e-05
-0.0056339,-1.8894e-05
-0.0055925,-1.8616e-05
-0.005551,-1.8341e-05
-0.0055095,-1.8068e-05
-0.0054681,-1.7798e-05
-0.0054266,-1.7529e-05
-0.0053852,-1.7262e-05
-0.0053437,-1.6997e-05
-0.0053023,-1.6734e-05
-0.0052608,-1.6474e-05
-0.0052193,-1.6215e-05
-0.0051779,-1.5959e-05
-0.0051365,-1.5704e-05
-0.005095,-1.5452e-05
-0.0050536,-1.5201e-05
-0.0050536,-1.5201e-05
-0.0050121,-1.4953e-05
-0.0049707,-1.4707e-05
-0.0049292,-1.4463e-05
-0.0048878,-1.4221e-05
-0.0048464,-1.3981e-05
-0.0048049,-1.3743e-05
-0.0047635,-1.3507e-05
-0.0047221,-1.3273e-05
-0.0046806,-1.3041e-05
-0.0046392,-1.2811e-05
-0.0045978,-1.2583e-05
-0.0045564,-1.2357e-05
-0.004515,-1.2134e-05
-0.0044735,-1.1912e-05
-0.0044735,-1.1912e-05
-0.0044321,-1.1693e-05
-0.0043907,-1.1475e-05
-0.0043493,-1.126e-05
-0.0043079,-1.1046e-05
-0.0042665,-1.0835e-05
-0.004225,-1.0626e-05
-0.0041836,-1.0418e-05
-0.0041422,-1.0213e-05
-0.0041008,-1.001e-05
-0.0040594,-9.8089e-06
-0.004018,-9.6098e-06
-0.0039766,-9.4128e-06
-0.0039352,-9.2179e-06
-0.0038938,-9.025e-06
-0.0038938,-9.025e-06
-0.0038524,-8.8341e-06
-0.003811,-8.6453e-06
-0.0037697,-8.4585e-06
-0.0037283,-8.2738e-06
-0.0036869,-8.0911e-06
-0.0036455,-7.9105e-06
-0.0036041,-7.7319e-06
-0.0035627,-7.5554e-06
-0.0035213,-7.3809e-06
-0.00348,-7.2085e-06
-0.0034386,-7.0381e-06
-0.0033972,-6.8697e-06
-0.0033558,-6.7034e-06
-0.0033145,-6.5391e-06
-0.0033145,-6.5391e-06
-0.0032731,-6.3769e-06
-0.0032317,-6.2167e-06
-0.0031904,-6.0586e-06
-0.003149,-5.9025e-06
-0.0031076,-5.7485e-06
-0.0030663,-5.5965e-06
-0.0030249,-5.4465e-06
-0.0029836,-5.2986e-06
-0.0029422,-5.1527e-06
-0.0029008,-5.0089e-06
-0.0028595,-4.8671e-06
-0.0028181,-4.7273e-06
-0.0027768,-4.5896e-06
-0.0027354,-4.454e-06
-0.0027354,-4.454e-06
-0.0026941,-4.3203e-06
-0.0026528,-4.1888e-06
-0.0026114,-4.0592e-06
-0.0025701,-3.9317e-06
-0.0025287,-3.8062e-06
-0.0024874,-3.6828e-06
-0.0024461,-3.5614e-06
-0.0024047,-3.4421e-06
-0.0023634,-3.3248e-06
-0.0023221,-3.2095e-06
-0.0022807,-3.0963e-06
-0.0022394,-2.9851e-06
-0.0021981,-2.8759e-06
-0.0021568,-2.7688e-06
-0.0021568,-2.7688e-06
-0.0021154,-2.6637e-06
-0.0020741,-2.5607e-06
-0.0020328,-2.4597e-06
-0.0019915,-2.3607e-06
-0.0019502,-2.2638e-06
-0.0019088,-2.1689e-06
-0.0018675,-2.076e-06
-0.0018262,-1.9852e-06
-0.0017849,-1.8964e-06
-0.0017436,-1.8096e-06
-0.0017023,-1.7249e-06
-0.001661,-1.6422e-06
-0.0016197,-1.5616e-06
-0.0015784,-1.4829e-06
-0.0015784,-1.4829e-06
-0.0015371,-1.4064e-06
-0.0014958,-1.3318e-06
-0.0014545,-1.2593e-06
-0.0014132,-1.1888e-06
-0.0013719,-1.1203e-06
-0.0013306,-1.0539e-06
-0.0012893,-9.8953e-07
-0.0012481,-9.2717e-07
-0.0012068,-8.6685e-07
-0.0011655,-8.0855e-07
-0.0011242,-7.5229e-07
-0.0010829,-6.9806e-07
-0.0010417,-6.4586e-07
-0.0010004,-5.9569e-07
0,0
0.00099938,-5.9449e-07
0.0010406,-6.4451e-07
0.0010818,-6.9655e-07
0.0011229,-7.506e-07
0.0011641,-8.0667e-07
0.0012053,-8.6476e-07
0.0012465,-9.2486e-07
0.0012877,-9.8698e-07
0.0013289,-1.0511e-06
0.00137,-1.1173e-06
0.0014112,-1.1854e-06
0.0014524,-1.2556e-06
0.0014936,-1.3278e-06
0.0015347,-1.402e-06
0.0015759,-1.4783e-06
0.0015759,-1.4783e-06
0.0016171,-1.5565e-06
0.0016582,-1.6368e-06
0.0016994,-1.719e-06
0.0017406,-1.8033e-06
0.0017817,-1.8896e-06
0.0018229,-1.9779e-06
0.0018641,-2.0683e-06
0.0019052,-2.1606e-06
0.0019464,-2.255e-06
0.0019875,-2.3513e-06
0.0020287,-2.4497e-06
0.0020698,-2.5501e-06
0.002111,-2.6525e-06
0.0021521,-2.7569e-06
0.0021521,-2.7569e-06
0.0021933,-2.8633e-06
0.0022344,-2.9718e-06
0.0022755,-3.0822e-06
0.0023167,-3.1946e-06
0.0023578,-3.3091e-06
0.002399,-3.4256e-06
0.0024401,-3.5441e-06
0.0024812,-3.6646e-06
0.0025224,-3.7871e-06
0.0025635,-3.9116e-06
0.0026046,-4.0381e-06
0.0026457,-4.1666e-06
0.0026869,-4.2971e-06
0.002728,-4.4297e-06
0.002728,-4.4297e-06
0.0027691,-4.5642e-06
0.0028102,-4.7008e-06
0.0028513,-4.8394e-06
0.0028925,-4.9799e-06
0.0029336,-5.1225e-06
0.0029747,-5.2671e-06
0.0030158,-5.4137e-06
0.0030569,-5.5623e-06
0.003098,-5.7129e-06
0.0031391,-5.8655e-06
0.0031802,-6.0201e-06
0.0032213,-6.1767e-06
0.0032624,-6.3353e-06
0.0033035,-6.496e-06
0.0033035,-6.496e-06
0.0033446,-6.6586e-06
0.0033857,-6.8232e-06
0.0034268,-6.9899e-06
0.0034679,-7.1585e-06
0.003509,-7.3292e-06
0.0035501,-7.5018e-06
0.0035912,-7.6765e-06
0.0036322,-7.8531e-06
0.0036733,-8.0318e-06
0.0037144,-8.2124e-06
0.0037555,-8.3951e-06
0.0037966,-8.5797e-06
0.0038376,-8.7664e-06
0.0038787,-8.9551e-06
0.0038787,-8.9551e-06
0.0039198,-9.1457e-06
0.0039609,-9.3384e-06
0.0040019,-9.533e-06
0.004043,-9.7297e-06
0.0040841,-9.9284e-06
0.0041251,-1.0129e-05
0.0041662,-1.0332e-05
0.0042073,-1.0536e-05
0.0042483,-1.0743e-05
0.0042894,-1.0952e-05
0.0043304,-1.1162e-05
0.0043715,-1.1375e-05
0.0044125,-1.159e-05
0.0044536,-1.1806e-05
0.0044536,-1.1806e-05
0.0044946,-1.2025e-05
0.0045357,-1.2246e-05
0.0045767,-1.2468e-05
0.0046178,-1.2693e-05
0.0046588,-1.2919e-05
0.0046999,-1.3148e-05
0.0047409,-1.3379e-05
0.0047819,-1.3611e-05
0.004823,-1.3846e-05
0.004864,-1.4083e-05
0.0049051,-1.4321e-05
0.0049461,-1.4562e-05
0.0049871,-1.4804e-05
0.0050281,-1.5049e-05
0.0050281,-1.5049e-05
0.0050692,-1.5296e-05
0.0051102,-1.5544e-05
0.0051512,-1.5795e-05
0.0051922,-1.6047e-05
0.0052333,-1.6302e-05
0.0052743,-1.6558e-05
0.0053153,-1.6817e-05
0.0053563,-1.7077e-05
0.0053973,-1.734e-05
0.0054383,-1.7604e-05
0.0054793,-1.7871e-05
0.0055203,-1.8139e-05
0.0055613,-1.841e-05
0.0056024,-1.8682e-05
0.0056024,-1.8682e-05
0.0056434,-1.8957e-05
0.0056844,-1.9233e-05
0.0057254,-1.9512e-05
0.0057664,-1.9792e-05
0.0058074,-2.0075e-05
0.0058483,-2.0359e-05
0.0058893,-2.0645e-05
0.0059303,-2.0934e-05
0.0059713,-2.1224e-05
0.0060123,-2.1517e-05
0.0060533,-2.1811e-05
0.0060943,-2.2107e-05
0.0061353,-2.2406e-05
0.0061762,-2.2706e-05
0.0061762,-2.2706e-05
0.0062172,-2.3008e-05
0.0062582,-2.3312e-05
0.0062992,-2.3619e-05
0.0063401,-2.3927e-05
0.0063811,-2.4237e-05
0.0064221,-2.455e-05
0.0064631,-2.4864e-05
0.006504,-2.518e-05
0.006545,-2.5498e-05
0.006586,-2.5818e-05
0.0066269,-2.614e-05
0.0066679,-2.6465e-05
0.0067088,-2.6791e-05
0.0067498,-2.7119e-05
0.0067498,-2.7119e-05
0.0067907,-2.7449e-05
0.0068317,-2.7781e-05
0.0068727,-2.8115e-05
0.0069136,-2.8451e-05
0.0069546,-2.8789e-05
0.0069955,-2.9129e-05
0.0070364,-2.9471e-05
0.0070774,-2.9815e-05
0.0071183,-3.0161e-05
0.0071593,-3.0509e-05
0.0072002,-3.0859e-05
0.0072411,-3.1211e-05
0.0072821,-3.1565e-05
0.007323,-3.1921e-05
0.007323,-3.1921e-05
0.0073639,-3.2278e-05
0.0074049,-3.2638e-05
0.0074458,-3.3e-05
0.0074867,-3.3364e-05
0.0075277,-3.373e-05
0.0075686,-3.4097e-05
0.0076095,-3.4467e-05
0.0076504,-3.4839e-05
0.0076913,-3.5212e-05
0.0077323,-3.5588e-05
0.0077732,-3.5966e-05
0.0078141,-3.6345e-05
0.007855,-3.6727e-05
0.0078959,-3.711e-05
0.0078959,-3.711e-05
0.0079368,-3.7496e-05
0.0079777,-3.7883e-05
0.0080186,-3.8273e-05
0.0080595,-3.8664e-05
0.0081004,-3.9058e-05
0.0081413,-3.9453e-05
0.0081822,-3.9851e-05
0.0082231,-4.025e-05
0.008264,-4.0651e-05
0.0083049,-4.1055e-05
0.0083458,-4.146e-05
0.0083867,-4.1867e-05
0.0084276,-4.2276e-05
0.0084685,-4.2688e-05
0.0084685,-4.2688e-05
0.0085094,-4.3101e-05
0.0085502,-4.3516e-05
0.0085911,-4.3933e-05
0.008632,-4.4352e-05
0.0086729,-4.4773e-05
0.0087138,-4.5196e-05
0.0087546,-4.5621e-05
0.0087955,-4.6048e-05
0.0088364,-4.6477e-05
0.0088773,-4.6908e-05
0.0089181,-4.7341e-05
0.008959,-4.7776e-05
0.0089998,-4.8213e-05
0.0090407,-4.8651e-05
0.0090407,-4.8651e-05
0.0090816,-4.9092e-05
0.0091224,-4.9535e-05
0.0091633,-4.998e-05
0.0092042,-5.0426e-05
0.009245,-5.0875e-05
0.0092859,-5.1326e-05
0.0093267,-5.1778e-05
0.0093676,-5.2233e-05
0.0094084,-5.2689e-05
0.0094493,-5.3148e-05
0.0094901,-5.3608e-05
0.0095309,-5.4071e-05
0.0095718,-5.4535e-05
0.0096126,-5.5001e-05
0.0096126,-5.5001e-05
0.010021,-5.9773e-05
0.010429,-6.4741e-05
0.010837,-6.9905e-05
0.011245,-7.5265e-05
0.011652,-8.082e-05
0.01206,-8.6571e-05
0.012467,-9.2516e-05
0.012874,-9.8656e-05
0.013281,-0.00010499
0.013688,-0.00011152
0.014094,-0.00011824
0.014501,-0.00012516
0.014907,-0.00013227
0.015313,-0.00013957
0.015313,-0.00013957
0.015719,-0.00014707
0.016125,-0.00015476
0.01653,-0.00016265
0.016936,-0.00017072
0.017341,-0.00017899
0.017746,-0.00018745
0.018151,-0.0001961
0.018556,-0.00020495
0.01896,-0.00021398
0.019364,-0.0002232
0.019769,-0.00023262
0.020173,-0.00024222
0.020576,-0.00025202
0.02098,-0.000262
0.02098,-0.000262
0.021384,-0.00027218
0.021787,-0.00028255
0.022191,-0.00029311
0.022594,-0.00030385
0.022997,-0.00031479
0.023399,-0.00032591
0.023802,-0.00033722
0.024204,-0.00034872
0.024607,-0.00036041
0.025009,-0.00037228
0.02541,-0.00038434
0.025812,-0.00039658
0.026213,-0.00040901
0.026615,-0.00042163
0.026615,-0.00042163
0.027016,-0.00043445
0.027417,-0.00044745
0.027818,-0.00046063
0.028219,-0.000474
0.02862,-0.00048756
0.02902,-0.0005013
0.029421,-0.00051522
0.029821,-0.00052933
0.030221,-0.00054362
0.03062,-0.0005581
0.03102,-0.00057275
0.031419,-0.00058759
0.031818,-0.00060262
0.032217,-0.00061782
0.032217,-0.00061782
0.032616,-0.00063323
0.033015,-0.00064882
0.033414,-0.00066459
0.033813,-0.00068054
0.034211,-0.00069667
0.034609,-0.00071298
0.035007,-0.00072947
0.035405,-0.00074614
0.035803,-0.000763
0.0362,-0.00078003
0.036597,-0.00079724
0.036994,-0.00081463
0.037391,-0.0008322
0.037788,-0.00084995
0.037788,-0.00084995
0.038185,-0.0008679
0.038582,-0.00088603
0.038978,-0.00090434
0.039374,-0.00092283
0.039771,-0.00094149
0.040167,-0.00096033
0.040562,-0.00097935
0.040958,-0.00099854
0.041353,-0.0010179
0.041748,-0.0010375
0.042143,-0.0010572
0.042538,-0.0010771
0.042933,-0.0010971
0.043327,-0.0011174
0.043327,-0.0011174
0.043722,-0.0011379
0.044116,-0.0011585
0.044511,-0.0011793
0.044905,-0.0012003
0.045299,-0.0012214
0.045693,-0.0012427
0.046086,-0.0012642
0.046479,-0.0012859
0.046872,-0.0013078
0.047265,-0.0013298
0.047658,-0.001352
0.048051,-0.0013743
0.048443,-0.0013969
0.048835,-0.0014196
0.048835,-0.0014196
0.049228,-0.0014425
0.04962,-0.0014656
0.050012,-0.0014888
0.050404,-0.0015122
0.050796,-0.0015358
0.051187,-0.0015596
0.051579,-0.0015836
0.05197,-0.0016077
0.052361,-0.0016319
0.052751,-0.0016564
0.053142,-0.001681
0.053532,-0.0017058
0.053922,-0.0017307
0.054312,-0.0017558
0.054312,-0.0017558
0.054703,-0.0017812
0.055093,-0.0018067
0.055483,-0.0018324
0.055873,-0.0018582
0.056262,-0.0018842
0.056652,-0.0019104
0.057041,-0.0019367
0.05743,-0.0019632
0.057818,-0.0019899
0.058207,-0.0020167
0.058595,-0.0020437
0.058983,-0.0020709
0.059371,-0.0020982
0.059759,-0.0021257
0.059759,-0.0021257
0.060147,-0.0021534
0.060535,-0.0021813
0.060923,-0.0022093
0.061311,-0.0022375
0.061698,-0.0022659
0.062085,-0.0022944
0.062472,-0.0023231
0.062859,-0.002352
0.063246,-0.002381
0.063632,-0.0024101
0.064018,-0.0024395
0.064404,-0.002469
0.06479,-0.0024986
0.065175,-0.0025284
0.065175,-0.0025284
0.065561,-0.0025585
0.065947,-0.0025887
0.066333,-0.0026191
0.066719,-0.0026496
0.067104,-0.0026803
0.067489,-0.0027112
0.067874,-0.0027422
0.068259,-0.0027734
0.068643,-0.0028047
0.069027,-0.0028362
0.069411,-0.0028678
0.069795,-0.0028996
0.070178,-0.0029315
0.070561,-0.0029636
0.070561,-0.0029636
0.070946,-0.002996
0.071329,-0.0030285
0.071713,-0.0030612
0.072097,-0.003094
0.07248,-0.003127
0.072863,-0.0031601
0.073245,-0.0031934
0.073628,-0.0032268
0.07401,-0.0032604
0.074392,-0.0032942
0.074774,-0.0033281
0.075156,-0.0033621
0.075537,-0.0033963
0.075918,-0.0034307
0.075918,-0.0034307
0.0763,-0.0034653
0.076682,-0.0035001
0.077063,-0.003535
0.077445,-0.0035701
0.077826,-0.0036053
0.078207,-0.0036406
0.078587,-0.0036762
0.078968,-0.0037118
0.079348,-0.0037477
0.079728,-0.0037836
0.080107,-0.0038198
0.080487,-0.003856
0.080866,-0.0038924
0.081245,-0.003929
0.081245,-0.003929
0.081625,-0.0039658
0.082005,-0.0040028
0.082384,-0.00404
0.082763,-0.0040772
0.083142,-0.0041147
0.083521,-0.0041522
0.0839,-0.00419
0.084278,-0.0042278
0.084656,-0.0042658
0.085034,-0.004304
0.085411,-0.0043423
0.085788,-0.0043808
0.086166,-0.0044193
0.086542,-0.0044581
0.086542,-0.0044581
0.08692,-0.0044971
0.087298,-0.0045363
0.087675,-0.0045756
0.088053,-0.004615
0.088429,-0.0046546
0.088806,-0.0046944
0.089183,-0.0047342
0.089559,-0.0047743
0.089935,-0.0048144
0.09031,-0.0048547
0.090686,-0.0048952
0.091061,-0.0049358
0.091436,-0.0049765
0.09181,-0.0050174
0.09181,-0.0050174
0.095558,-0.0054353
0.099279,-0.0058669
0.10298,-0.006312
0.10665,-0.0067703
0.1103,-0.0072415
0.11392,-0.0077254
0.11753,-0.0082217
0.12111,-0.0087303
0.12467,-0.0092508
0.1282,-0.0097832
0.13172,-0.010327
0.13521,-0.010883
0.13869,-0.011449
0.14214,-0.012027
0.14214,-0.012027
0.14569,-0.012634
0.1492,-0.01325
0.15268,-0.013876
0.15614,-0.014511
0.15956,-0.015155
0.16296,-0.015808
0.16634,-0.016469
0.16968,-0.017139
0.17301,-0.017816
0.1763,-0.018502
0.17957,-0.019195
0.18282,-0.019895
0.18605,-0.020603
0.18925,-0.021318
0.18925,-0.021318
0.19257,-0.022073
0.19586,-0.022833
0.19911,-0.023599
0.20234,-0.02437
0.20554,-0.025146
0.2087,-0.025926
0.21184,-0.026711
0.21494,-0.0275
0.21802,-0.028294
0.22107,-0.029091
0.2241,-0.029892
0.22709,-0.030697
0.23006,-0.031506
0.23301,-0.032318
0.23301,-0.032318
0.23608,-0.033174
0.23911,-0.034031
0.2421,-0.034889
0.24507,-0.035749
0.248,-0.03661
0.2509,-0.037471
0.25377,-0.038334


==> data_QM_MD_case2_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,2.9792e-07,0.001,2.5903e-16,1
0.0010412,3.2301e-07,0.0010412,2.5903e-16,1
0.0010825,3.4911e-07,0.0010825,2.5903e-16,1
0.0011237,3.7624e-07,0.0011237,2.5903e-16,1
0.001165,4.0438e-07,0.001165,2.5903e-16,1
0.0012062,4.3353e-07,0.0012062,2.5903e-16,1
0.0012474,4.637e-07,0.0012474,2.5903e-16,1
0.0012887,4.9489e-07,0.0012887,2.5903e-16,1
0.0013299,5.2709e-07,0.0013299,2.5903e-16,1
0.0013712,5.6031e-07,0.0013712,2.5903e-16,1
0.0014124,5.9454e-07,0.0014124,2.5903e-16,1
0.0014536,6.298e-07,0.0014536,2.5903e-16,1
0.0014949,6.6606e-07,0.0014949,2.5903e-16,1
0.0015361,7.0335e-07,0.0015361,2.5903e-16,1
0.0015773,7.4165e-07,0.0015773,2.5903e-16,1
0.0015773,7.4165e-07,0.0015773,2.5903e-16,1
0.0016186,7.8097e-07,0.0016186,2.5903e-16,1
0.0016598,8.2131e-07,0.0016598,2.5903e-16,1
0.0017011,8.6266e-07,0.0017011,2.5903e-16,1
0.0017423,9.0503e-07,0.0017423,2.5903e-16,1
0.0017835,9.4842e-07,0.0017835,2.5903e-16,1
0.0018248,9.9283e-07,0.0018248,2.5903e-16,1
0.001866,1.0383e-06,0.001866,2.5903e-16,1
0.0019073,1.0847e-06,0.0019073,2.5903e-16,1
0.0019485,1.1322e-06,0.0019485,2.5903e-16,1
0.0019897,1.1806e-06,0.0019897,2.5903e-16,1
0.002031,1.2301e-06,0.002031,2.5903e-16,1
0.0020722,1.2807e-06,0.0020722,2.5903e-16,1
0.0021135,1.3322e-06,0.0021135,2.5903e-16,1
0.0021547,1.3847e-06,0.0021547,2.5903e-16,1
0.0021547,1.3847e-06,0.0021547,2.5903e-16,1
0.0021959,1.4383e-06,0.0021959,2.5903e-16,0.99999
0.0022372,1.4929e-06,0.0022372,2.5903e-16,0.99999
0.0022784,1.5485e-06,0.0022784,2.5903e-16,0.99999
0.0023197,1.6051e-06,0.0023197,2.5903e-16,0.99999
0.0023609,1.6628e-06,0.0023609,2.5903e-16,0.99999
0.0024021,1.7215e-06,0.0024021,2.5903e-16,0.99999
0.0024434,1.7811e-06,0.0024434,2.5903e-16,0.99999
0.0024846,1.8419e-06,0.0024846,2.5903e-16,0.99999
0.0025259,1.9036e-06,0.0025259,2.5903e-16,0.99999
0.0025671,1.9663e-06,0.0025671,2.5903e-16,0.99999
0.0026083,2.0301e-06,0.0026083,2.5903e-16,0.99999
0.0026496,2.0949e-06,0.0026496,2.5903e-16,0.99999
0.0026908,2.1607e-06,0.0026908,2.5904e-16,0.99999
0.0027321,2.2275e-06,0.0027321,2.5904e-16,0.99999
0.0027321,2.2275e-06,0.0027321,2.5904e-16,0.99999
0.0027733,2.2954e-06,0.0027733,2.5904e-16,0.99999
0.0028145,2.3642e-06,0.0028145,2.5904e-16,0.99999
0.0028558,2.4341e-06,0.0028558,2.5904e-16,0.99999
0.002897,2.505e-06,0.002897,2.5904e-16,0.99999
0.0029382,2.577e-06,0.0029382,2.5904e-16,0.99999
0.0029795,2.6499e-06,0.0029795,2.5904e-16,0.99999
0.0030207,2.7239e-06,0.0030207,2.5904e-16,0.99999
0.003062,2.7989e-06,0.003062,2.5904e-16,0.99999
0.0031032,2.8749e-06,0.0031032,2.5904e-16,0.99999
0.0031444,2.952e-06,0.0031444,2.5904e-16,0.99999
0.0031857,3.03e-06,0.0031857,2.5904e-16,0.99999
0.0032269,3.1091e-06,0.0032269,2.5904e-16,0.99999
0.0032682,3.1892e-06,0.0032682,2.5904e-16,0.99999
0.0033094,3.2703e-06,0.0033094,2.5904e-16,0.99999
0.0033094,3.2703e-06,0.0033094,2.5904e-16,0.99999
0.0033506,3.3525e-06,0.0033506,2.5904e-16,0.99999
0.0033919,3.4357e-06,0.0033919,2.5904e-16,0.99999
0.0034331,3.5198e-06,0.0034331,2.5904e-16,0.99999
0.0034744,3.6051e-06,0.0034744,2.5904e-16,0.99999
0.0035156,3.6913e-06,0.0035156,2.5904e-16,0.99999
0.0035568,3.7786e-06,0.0035568,2.5904e-16,0.99999
0.0035981,3.8669e-06,0.0035981,2.5904e-16,0.99999
0.0036393,3.9562e-06,0.0036393,2.5904e-16,0.99999
0.0036806,4.0465e-06,0.0036806,2.5904e-16,0.99999
0.0037218,4.1379e-06,0.0037218,2.5904e-16,0.99999
0.003763,4.2302e-06,0.003763,2.5904e-16,0.99998
0.0038043,4.3236e-06,0.0038043,2.5904e-16,0.99998
0.0038455,4.4181e-06,0.0038455,2.5904e-16,0.99998
0.0038868,4.5135e-06,0.0038868,2.5904e-16,0.99998
0.0038868,4.5135e-06,0.0038868,2.5904e-16,0.99998
0.003928,4.61e-06,0.003928,2.5904e-16,0.99998
0.0039692,4.7075e-06,0.0039692,2.5904e-16,0.99998
0.0040105,4.806e-06,0.0040105,2.5904e-16,0.99998
0.0040517,4.9056e-06,0.0040517,2.5904e-16,0.99998
0.004093,5.0061e-06,0.004093,2.5904e-16,0.99998
0.0041342,5.1077e-06,0.0041342,2.5904e-16,0.99998
0.0041754,5.2104e-06,0.0041754,2.5904e-16,0.99998
0.0042167,5.314e-06,0.0042167,2.5904e-16,0.99998
0.0042579,5.4187e-06,0.0042579,2.5904e-16,0.99998
0.0042992,5.5244e-06,0.0042992,2.5904e-16,0.99998
0.0043404,5.6311e-06,0.0043404,2.5904e-16,0.99998
0.0043816,5.7389e-06,0.0043816,2.5904e-16,0.99998
0.0044229,5.8476e-06,0.0044229,2.5904e-16,0.99998
0.0044641,5.9574e-06,0.0044641,2.5904e-16,0.99998
0.0044641,5.9574e-06,0.0044641,2.5904e-16,0.99998
0.0045054,6.0683e-06,0.0045054,2.5904e-16,0.99998
0.0045466,6.1801e-06,0.0045466,2.5904e-16,0.99998
0.0045878,6.293e-06,0.0045878,2.5904e-16,0.99998
0.0046291,6.4069e-06,0.0046291,2.5904e-16,0.99998
0.0046703,6.5218e-06,0.0046703,2.5905e-16,0.99998
0.0047116,6.6378e-06,0.0047116,2.5905e-16,0.99998
0.0047528,6.7548e-06,0.0047528,2.5905e-16,0.99998
0.004794,6.8728e-06,0.004794,2.5905e-16,0.99998
0.0048353,6.9918e-06,0.0048353,2.5905e-16,0.99998
0.0048765,7.1119e-06,0.0048765,2.5905e-16,0.99997
0.0049178,7.233e-06,0.0049178,2.5905e-16,0.99997
0.004959,7.3551e-06,0.004959,2.5905e-16,0.99997
0.0050002,7.4782e-06,0.0050002,2.5905e-16,0.99997
0.0050415,7.6024e-06,0.0050415,2.5905e-16,0.99997
0.0050415,7.6024e-06,0.0050415,2.5905e-16,0.99997
0.0050827,7.7276e-06,0.0050827,2.5905e-16,0.99997
0.005124,7.8538e-06,0.005124,2.5905e-16,0.99997
0.0051652,7.9811e-06,0.0051652,2.5905e-16,0.99997
0.0052064,8.1094e-06,0.0052064,2.5905e-16,0.99997
0.0052477,8.2387e-06,0.0052477,2.5905e-16,0.99997
0.0052889,8.369e-06,0.0052889,2.5905e-16,0.99997
0.0053302,8.5004e-06,0.0053302,2.5905e-16,0.99997
0.0053714,8.6328e-06,0.0053714,2.5905e-16,0.99997
0.0054126,8.7662e-06,0.0054126,2.5905e-16,0.99997
0.0054539,8.9007e-06,0.0054539,2.5905e-16,0.99997
0.0054951,9.0362e-06,0.0054951,2.5905e-16,0.99997
0.0055364,9.1727e-06,0.0055364,2.5905e-16,0.99997
0.0055776,9.3102e-06,0.0055776,2.5905e-16,0.99997
0.0056188,9.4488e-06,0.0056188,2.5905e-16,0.99997
0.0056188,9.4488e-06,0.0056188,2.5905e-16,0.99997
0.0056601,9.5884e-06,0.0056601,2.5905e-16,0.99997
0.0057013,9.729e-06,0.0057013,2.5905e-16,0.99997
0.0057426,9.8707e-06,0.0057426,2.5905e-16,0.99996
0.0057838,1.0013e-05,0.0057838,2.5905e-16,0.99996
0.005825,1.0157e-05,0.005825,2.5905e-16,0.99996
0.0058663,1.0302e-05,0.0058663,2.5905e-16,0.99996
0.0059075,1.0448e-05,0.0059075,2.5905e-16,0.99996
0.0059488,1.0594e-05,0.0059488,2.5905e-16,0.99996
0.00599,1.0742e-05,0.00599,2.5905e-16,0.99996
0.0060312,1.0891e-05,0.0060312,2.5906e-16,0.99996
0.0060725,1.1041e-05,0.0060725,2.5906e-16,0.99996
0.0061137,1.1192e-05,0.0061137,2.5906e-16,0.99996
0.006155,1.1344e-05,0.006155,2.5906e-16,0.99996
0.0061962,1.1497e-05,0.0061962,2.5906e-16,0.99996
0.0061962,1.1497e-05,0.0061962,2.5906e-16,0.99996
0.0062374,1.1651e-05,0.0062374,2.5906e-16,0.99996
0.0062787,1.1806e-05,0.0062787,2.5906e-16,0.99996
0.0063199,1.1962e-05,0.0063199,2.5906e-16,0.99996
0.0063612,1.2119e-05,0.0063612,2.5906e-16,0.99996
0.0064024,1.2277e-05,0.0064024,2.5906e-16,0.99996
0.0064436,1.2437e-05,0.0064436,2.5906e-16,0.99996
0.0064849,1.2597e-05,0.0064849,2.5906e-16,0.99996
0.0065261,1.2758e-05,0.0065261,2.5906e-16,0.99995
0.0065674,1.292e-05,0.0065674,2.5906e-16,0.99995
0.0066086,1.3084e-05,0.0066086,2.5906e-16,0.99995
0.0066498,1.3248e-05,0.0066498,2.5906e-16,0.99995
0.0066911,1.3413e-05,0.0066911,2.5906e-16,0.99995
0.0067323,1.358e-05,0.0067323,2.5906e-16,0.99995
0.0067736,1.3747e-05,0.0067736,2.5906e-16,0.99995
0.0067736,1.3747e-05,0.0067736,2.5906e-16,0.99995
0.0068148,1.3916e-05,0.0068148,2.5906e-16,0.99995
0.0068561,1.4085e-05,0.0068561,2.5906e-16,0.99995
0.0068973,1.4256e-05,0.0068973,2.5906e-16,0.99995
0.0069385,1.4427e-05,0.0069385,2.5906e-16,0.99995
0.0069798,1.46e-05,0.0069798,2.5906e-16,0.99995
0.007021,1.4774e-05,0.007021,2.5906e-16,0.99995
0.0070623,1.4948e-05,0.0070623,2.5906e-16,0.99995
0.0071035,1.5124e-05,0.0071035,2.5906e-16,0.99995
0.0071447,1.5301e-05,0.0071447,2.5907e-16,0.99995
0.007186,1.5478e-05,0.007186,2.5907e-16,0.99995
0.0072272,1.5657e-05,0.0072272,2.5907e-16,0.99994
0.0072685,1.5837e-05,0.0072685,2.5907e-16,0.99994
0.0073097,1.6018e-05,0.0073097,2.5907e-16,0.99994
0.0073509,1.62e-05,0.0073509,2.5907e-16,0.99994
0.0073509,1.62e-05,0.0073509,2.5907e-16,0.99994
0.0073922,1.6383e-05,0.0073922,2.5907e-16,0.99994
0.0074334,1.6567e-05,0.0074334,2.5907e-16,0.99994
0.0074747,1.6752e-05,0.0074747,2.5907e-16,0.99994
0.0075159,1.6938e-05,0.0075159,2.5907e-16,0.99994
0.0075572,1.7125e-05,0.0075572,2.5907e-16,0.99994
0.0075984,1.7313e-05,0.0075984,2.5907e-16,0.99994
0.0076396,1.7502e-05,0.0076396,2.5907e-16,0.99994
0.0076809,1.7692e-05,0.0076809,2.5907e-16,0.99994
0.0077221,1.7884e-05,0.0077221,2.5907e-16,0.99994
0.0077634,1.8076e-05,0.0077634,2.5907e-16,0.99994
0.0078046,1.8269e-05,0.0078046,2.5907e-16,0.99994
0.0078458,1.8463e-05,0.0078458,2.5907e-16,0.99993
0.0078871,1.8659e-05,0.0078871,2.5907e-16,0.99993
0.0079283,1.8855e-05,0.0079283,2.5907e-16,0.99993
0.0079283,1.8855e-05,0.0079283,2.5907e-16,0.99993
0.0079696,1.9053e-05,0.0079696,2.5907e-16,0.99993
0.0080108,1.9251e-05,0.0080108,2.5907e-16,0.99993
0.008052,1.9451e-05,0.008052,2.5907e-16,0.99993
0.0080933,1.9651e-05,0.0080933,2.5907e-16,0.99993
0.0081345,1.9853e-05,0.0081345,2.5908e-16,0.99993
0.0081758,2.0056e-05,0.0081758,2.5908e-16,0.99993
0.008217,2.0259e-05,0.008217,2.5908e-16,0.99993
0.0082583,2.0464e-05,0.0082583,2.5908e-16,0.99993
0.0082995,2.067e-05,0.0082995,2.5908e-16,0.99993
0.0083407,2.0877e-05,0.0083407,2.5908e-16,0.99993
0.008382,2.1085e-05,0.008382,2.5908e-16,0.99993
0.0084232,2.1293e-05,0.0084232,2.5908e-16,0.99992
0.0084645,2.1503e-05,0.0084645,2.5908e-16,0.99992
0.0085057,2.1714e-05,0.0085057,2.5908e-16,0.99992
0.0085057,2.1714e-05,0.0085057,2.5908e-16,0.99992
0.0085469,2.1926e-05,0.0085469,2.5908e-16,0.99992
0.0085882,2.2139e-05,0.0085882,2.5908e-16,0.99992
0.0086294,2.2353e-05,0.0086294,2.5908e-16,0.99992
0.0086707,2.2569e-05,0.0086707,2.5908e-16,0.99992
0.0087119,2.2785e-05,0.0087119,2.5908e-16,0.99992
0.0087532,2.3002e-05,0.0087532,2.5908e-16,0.99992
0.0087944,2.322e-05,0.0087944,2.5908e-16,0.99992
0.0088356,2.3439e-05,0.0088356,2.5908e-16,0.99992
0.0088769,2.366e-05,0.0088769,2.5908e-16,0.99992
0.0089181,2.3881e-05,0.0089181,2.5908e-16,0.99992
0.0089594,2.4103e-05,0.0089594,2.5909e-16,0.99991
0.0090006,2.4327e-05,0.0090006,2.5909e-16,0.99991
0.0090419,2.4551e-05,0.0090419,2.5909e-16,0.99991
0.0090831,2.4777e-05,0.0090831,2.5909e-16,0.99991
0.0090831,2.4777e-05,0.0090831,2.5909e-16,0.99991
0.0091243,2.5003e-05,0.0091243,2.5909e-16,0.99991
0.0091656,2.5231e-05,0.0091656,2.5909e-16,0.99991
0.0092068,2.546e-05,0.0092068,2.5909e-16,0.99991
0.0092481,2.5689e-05,0.0092481,2.5909e-16,0.99991
0.0092893,2.592e-05,0.0092893,2.5909e-16,0.99991
0.0093306,2.6152e-05,0.0093306,2.5909e-16,0.99991
0.0093718,2.6385e-05,0.0093718,2.5909e-16,0.99991
0.009413,2.6618e-05,0.009413,2.5909e-16,0.99991
0.0094543,2.6853e-05,0.0094543,2.5909e-16,0.99991
0.0094955,2.7089e-05,0.0094955,2.5909e-16,0.9999
0.0095368,2.7326e-05,0.0095368,2.5909e-16,0.9999
0.009578,2.7564e-05,0.009578,2.5909e-16,0.9999
0.0096192,2.7803e-05,0.0096192,2.5909e-16,0.9999
0.0096605,2.8043e-05,0.0096605,2.5909e-16,0.9999
0.0096605,2.8043e-05,0.0096605,2.5909e-16,0.9999
0.010073,3.0502e-05,0.010073,2.591e-16,0.99989
0.010485,3.3064e-05,0.010485,2.5911e-16,0.99988
0.010898,3.5731e-05,0.010898,2.5911e-16,0.99987
0.01131,3.8502e-05,0.01131,2.5912e-16,0.99986
0.011723,4.1379e-05,0.011723,2.5912e-16,0.99985
0.012135,4.4359e-05,0.012135,2.5913e-16,0.99984
0.012547,4.7445e-05,0.012547,2.5914e-16,0.99983
0.01296,5.0636e-05,0.01296,2.5915e-16,0.99982
0.013372,5.3932e-05,0.013372,2.5915e-16,0.99981
0.013784,5.7333e-05,0.013784,2.5916e-16,0.9998
0.014197,6.0839e-05,0.014197,2.5917e-16,0.99979
0.014609,6.4451e-05,0.014609,2.5918e-16,0.99977
0.015022,6.8169e-05,0.015022,2.5918e-16,0.99976
0.015434,7.1992e-05,0.015434,2.5919e-16,0.99975
0.015434,7.1992e-05,0.015434,2.5919e-16,0.99975
0.015846,7.5923e-05,0.015846,2.592e-16,0.99973
0.016259,7.996e-05,0.016259,2.5921e-16,0.99972
0.016671,8.4103e-05,0.016671,2.5922e-16,0.9997
0.017084,8.8352e-05,0.017084,2.5923e-16,0.99969
0.017496,9.2707e-05,0.017496,2.5924e-16,0.99967
0.017909,9.7169e-05,0.017909,2.5925e-16,0.99966
0.018321,0.00010174,0.018321,2.5926e-16,0.99964
0.018733,0.00010641,0.018733,2.5927e-16,0.99963
0.019146,0.00011119,0.019146,2.5928e-16,0.99961
0.019558,0.00011608,0.019558,2.5929e-16,0.99959
0.019971,0.00012108,0.019971,2.593e-16,0.99958
0.020383,0.00012618,0.020383,2.5932e-16,0.99956
0.020795,0.00013139,0.020795,2.5933e-16,0.99954
0.021208,0.00013671,0.021208,2.5934e-16,0.99952
0.021208,0.00013671,0.021208,2.5934e-16,0.99952
0.02162,0.00014214,0.02162,2.5935e-16,0.9995
0.022033,0.00014767,0.022033,2.5936e-16,0.99948
0.022445,0.00015332,0.022445,2.5938e-16,0.99947
0.022858,0.00015907,0.022858,2.5939e-16,0.99945
0.02327,0.00016493,0.02327,2.594e-16,0.99943
0.023683,0.00017089,0.023683,2.5942e-16,0.9994
0.024095,0.00017697,0.024095,2.5943e-16,0.99938
0.024508,0.00018316,0.024508,2.5944e-16,0.99936
0.02492,0.00018945,0.02492,2.5946e-16,0.99934
0.025333,0.00019586,0.025333,2.5947e-16,0.99932
0.025745,0.00020237,0.025745,2.5949e-16,0.9993
0.026157,0.00020899,0.026157,2.595e-16,0.99927
0.02657,0.00021572,0.02657,2.5951e-16,0.99925
0.026982,0.00022256,0.026982,2.5953e-16,0.99923
0.026982,0.00022256,0.026982,2.5953e-16,0.99923
0.027395,0.00022951,0.027395,2.5955e-16,0.9992
0.027808,0.00023658,0.027808,2.5956e-16,0.99918
0.02822,0.00024375,0.02822,2.5958e-16,0.99915
0.028633,0.00025104,0.028633,2.5959e-16,0.99913
0.029045,0.00025843,0.029045,2.5961e-16,0.9991
0.029458,0.00026593,0.029458,2.5963e-16,0.99908
0.029871,0.00027354,0.029871,2.5964e-16,0.99905
0.030283,0.00028127,0.030283,2.5966e-16,0.99903
0.030696,0.0002891,0.030696,2.5968e-16,0.999
0.031108,0.00029704,0.031108,2.597e-16,0.99897
0.031521,0.0003051,0.031521,2.5971e-16,0.99895
0.031933,0.00031326,0.031933,2.5973e-16,0.99892
0.032346,0.00032153,0.032346,2.5975e-16,0.99889
0.032758,0.00032992,0.032758,2.5977e-16,0.99886
0.032758,0.00032992,0.032758,2.5977e-16,0.99886
0.033171,0.00033842,0.033171,2.5979e-16,0.99883
0.033584,0.00034704,0.033584,2.5981e-16,0.9988
0.033996,0.00035577,0.033996,2.5983e-16,0.99877
0.034409,0.00036461,0.034409,2.5984e-16,0.99874
0.034822,0.00037356,0.034822,2.5986e-16,0.99871
0.035235,0.00038262,0.035235,2.5988e-16,0.99868
0.035647,0.00039179,0.035647,2.599e-16,0.99865
0.03606,0.00040108,0.03606,2.5993e-16,0.99862
0.036473,0.00041047,0.036473,2.5995e-16,0.99859
0.036885,0.00041998,0.036885,2.5997e-16,0.99856
0.037298,0.0004296,0.037298,2.5999e-16,0.99852
0.03771,0.00043933,0.03771,2.6001e-16,0.99849
0.038123,0.00044918,0.038123,2.6003e-16,0.99846
0.038535,0.00045913,0.038535,2.6005e-16,0.99842
0.038535,0.00045913,0.038535,2.6005e-16,0.99842
0.038948,0.00046921,0.038948,2.6008e-16,0.99839
0.039361,0.00047941,0.039361,2.601e-16,0.99835
0.039774,0.00048973,0.039774,2.6012e-16,0.99832
0.040187,0.00050015,0.040187,2.6014e-16,0.99829
0.0406,0.00051069,0.0406,2.6017e-16,0.99825
0.041013,0.00052135,0.041013,2.6019e-16,0.99821
0.041426,0.00053211,0.041426,2.6021e-16,0.99818
0.041839,0.00054299,0.041839,2.6024e-16,0.99814
0.042251,0.00055398,0.042251,2.6026e-16,0.9981
0.042664,0.00056509,0.042664,2.6029e-16,0.99807
0.043077,0.00057631,0.043077,2.6031e-16,0.99803
0.04349,0.00058765,0.04349,2.6034e-16,0.99799
0.043902,0.00059909,0.043902,2.6036e-16,0.99795
0.044315,0.00061065,0.044315,2.6039e-16,0.99791
0.044315,0.00061065,0.044315,2.6039e-16,0.99791
0.044728,0.00062235,0.044728,2.6041e-16,0.99788
0.045141,0.00063416,0.045141,2.6044e-16,0.99784
0.045554,0.00064608,0.045554,2.6046e-16,0.9978
0.045968,0.00065812,0.045968,2.6049e-16,0.99776
0.046381,0.00067028,0.046381,2.6052e-16,0.99772
0.046794,0.00068254,0.046794,2.6054e-16,0.99768
0.047207,0.00069493,0.047207,2.6057e-16,0.99763
0.04762,0.00070742,0.04762,2.606e-16,0.99759
0.048033,0.00072003,0.048033,2.6062e-16,0.99755
0.048446,0.00073276,0.048446,2.6065e-16,0.99751
0.048858,0.0007456,0.048858,2.6068e-16,0.99747
0.049271,0.00075856,0.049271,2.6071e-16,0.99742
0.049684,0.00077163,0.049684,2.6074e-16,0.99738
0.050097,0.00078482,0.050097,2.6077e-16,0.99734
0.050097,0.00078482,0.050097,2.6077e-16,0.99734
0.05051,0.00079815,0.05051,2.608e-16,0.99729
0.050924,0.0008116,0.050924,2.6082e-16,0.99725
0.051337,0.00082516,0.051337,2.6085e-16,0.9972
0.05175,0.00083883,0.05175,2.6088e-16,0.99716
0.052164,0.00085263,0.052164,2.6091e-16,0.99711
0.052577,0.00086654,0.052577,2.6094e-16,0.99706
0.05299,0.00088056,0.05299,2.6097e-16,0.99702
0.053403,0.0008947,0.053403,2.6101e-16,0.99697
0.053816,0.00090896,0.053816,2.6104e-16,0.99692
0.05423,0.00092333,0.05423,2.6107e-16,0.99688
0.054643,0.00093782,0.054643,2.611e-16,0.99683
0.055056,0.00095244,0.055056,2.6113e-16,0.99678
0.055469,0.00096717,0.055469,2.6116e-16,0.99673
0.055881,0.00098203,0.055881,2.612e-16,0.99668
0.055881,0.00098203,0.055881,2.612e-16,0.99668
0.056295,0.00099703,0.056295,2.6123e-16,0.99663
0.056709,0.0010121,0.056709,2.6126e-16,0.99659
0.057123,0.0010274,0.057123,2.6129e-16,0.99654
0.057536,0.0010427,0.057536,2.6133e-16,0.99648
0.05795,0.0010582,0.05795,2.6136e-16,0.99643
0.058363,0.0010738,0.058363,2.614e-16,0.99638
0.058777,0.0010895,0.058777,2.6143e-16,0.99633
0.05919,0.0011053,0.05919,2.6146e-16,0.99628
0.059603,0.0011213,0.059603,2.615e-16,0.99623
0.060017,0.0011374,0.060017,2.6153e-16,0.99618
0.06043,0.0011535,0.06043,2.6157e-16,0.99612
0.060843,0.0011698,0.060843,2.616e-16,0.99607
0.061256,0.0011863,0.061256,2.6164e-16,0.99602
0.061669,0.0012028,0.061669,2.6167e-16,0.99596
0.061669,0.0012028,0.061669,2.6167e-16,0.99596
0.062083,0.0012195,0.062083,2.6171e-16,0.99591
0.062497,0.0012363,0.062497,2.6175e-16,0.99585
0.062911,0.0012532,0.062911,2.6178e-16,0.9958
0.063325,0.0012703,0.063325,2.6182e-16,0.99574
0.063739,0.0012875,0.063739,2.6186e-16,0.99569
0.064153,0.0013048,0.064153,2.619e-16,0.99563
0.064567,0.0013222,0.064567,2.6193e-16,0.99557
0.06498,0.0013397,0.06498,2.6197e-16,0.99552
0.065394,0.0013574,0.065394,2.6201e-16,0.99546
0.065807,0.0013751,0.065807,2.6205e-16,0.9954
0.066221,0.001393,0.066221,2.6209e-16,0.99534
0.066634,0.001411,0.066634,2.6213e-16,0.99529
0.067048,0.0014291,0.067048,2.6217e-16,0.99523
0.067461,0.0014474,0.067461,2.622e-16,0.99517
0.067461,0.0014474,0.067461,2.622e-16,0.99517
0.067875,0.0014658,0.067875,2.6224e-16,0.99511
0.06829,0.0014844,0.06829,2.6228e-16,0.99505
0.068704,0.001503,0.068704,2.6233e-16,0.99499
0.069118,0.0015218,0.069118,2.6237e-16,0.99493
0.069532,0.0015407,0.069532,2.6241e-16,0.99487
0.069946,0.0015597,0.069946,2.6245e-16,0.99481
0.07036,0.0015789,0.07036,2.6249e-16,0.99474
0.070774,0.0015981,0.070774,2.6253e-16,0.99468
0.071188,0.0016175,0.071188,2.6257e-16,0.99462
0.071602,0.0016371,0.071602,2.6261e-16,0.99456
0.072015,0.0016567,0.072015,2.6266e-16,0.99449
0.072429,0.0016765,0.072429,2.627e-16,0.99443
0.072843,0.0016964,0.072843,2.6274e-16,0.99437
0.073256,0.0017164,0.073256,2.6279e-16,0.9943
0.073256,0.0017164,0.073256,2.6279e-16,0.9943
0.073671,0.0017366,0.073671,2.6283e-16,0.99424
0.074086,0.0017569,0.074086,2.6287e-16,0.99417
0.0745,0.0017773,0.0745,2.6292e-16,0.99411
0.074915,0.0017979,0.074915,2.6296e-16,0.99404
0.075329,0.0018185,0.075329,2.6301e-16,0.99397
0.075744,0.0018393,0.075744,2.6305e-16,0.99391
0.076158,0.0018603,0.076158,2.631e-16,0.99384
0.076572,0.0018813,0.076572,2.6314e-16,0.99377
0.076986,0.0019025,0.076986,2.6319e-16,0.99371
0.0774,0.0019238,0.0774,2.6323e-16,0.99364
0.077814,0.0019452,0.077814,2.6328e-16,0.99357
0.078228,0.0019667,0.078228,2.6333e-16,0.9935
0.078642,0.0019884,0.078642,2.6337e-16,0.99343
0.079056,0.0020102,0.079056,2.6342e-16,0.99336
0.079056,0.0020102,0.079056,2.6342e-16,0.99336
0.079471,0.0020321,0.079471,2.6347e-16,0.99329
0.079886,0.0020542,0.079886,2.6352e-16,0.99322
0.080301,0.0020765,0.080301,2.6356e-16,0.99315
0.080716,0.0020988,0.080716,2.6361e-16,0.99308
0.081131,0.0021213,0.081131,2.6366e-16,0.99301
0.081545,0.0021439,0.081545,2.6371e-16,0.99294
0.08196,0.0021666,0.08196,2.6376e-16,0.99287
0.082375,0.0021894,0.082375,2.6381e-16,0.99279
0.082789,0.0022124,0.082789,2.6386e-16,0.99272
0.083203,0.0022355,0.083203,2.6391e-16,0.99265
0.083618,0.0022587,0.083618,2.6396e-16,0.99258
0.084032,0.002282,0.084032,2.6401e-16,0.9925
0.084446,0.0023055,0.084446,2.6406e-16,0.99243
0.08486,0.0023291,0.08486,2.6411e-16,0.99235
0.08486,0.0023291,0.08486,2.6411e-16,0.99235
0.085276,0.0023528,0.085276,2.6416e-16,0.99228
0.085691,0.0023768,0.085691,2.6421e-16,0.9922
0.086107,0.0024008,0.086107,2.6426e-16,0.99213
0.086522,0.002425,0.086522,2.6432e-16,0.99205
0.086937,0.0024493,0.086937,2.6437e-16,0.99197
0.087352,0.0024738,0.087352,2.6442e-16,0.9919
0.087767,0.0024983,0.087767,2.6447e-16,0.99182
0.088182,0.002523,0.088182,2.6453e-16,0.99174
0.088597,0.0025478,0.088597,2.6458e-16,0.99167
0.089011,0.0025728,0.089011,2.6463e-16,0.99159
0.089426,0.0025979,0.089426,2.6469e-16,0.99151
0.089841,0.0026231,0.089841,2.6474e-16,0.99143
0.090255,0.0026484,0.090255,2.648e-16,0.99135
0.09067,0.0026738,0.09067,2.6485e-16,0.99127
0.09067,0.0026738,0.09067,2.6485e-16,0.99127
0.091085,0.0026995,0.091085,2.6491e-16,0.99119
0.091501,0.0027253,0.091501,2.6496e-16,0.99111
0.091917,0.0027512,0.091917,2.6502e-16,0.99103
0.092333,0.0027773,0.092333,2.6508e-16,0.99095
0.092748,0.0028034,0.092748,2.6513e-16,0.99087
0.093164,0.0028297,0.093164,2.6519e-16,0.99078
0.093579,0.0028562,0.093579,2.6525e-16,0.9907
0.093994,0.0028827,0.093994,2.653e-16,0.99062
0.094409,0.0029094,0.094409,2.6536e-16,0.99054
0.094824,0.0029362,0.094824,2.6542e-16,0.99045
0.095239,0.0029631,0.095239,2.6548e-16,0.99037
0.095654,0.0029902,0.095654,2.6554e-16,0.99028
0.096069,0.0030174,0.096069,2.6559e-16,0.9902
0.096484,0.0030447,0.096484,2.6565e-16,0.99012
0.096484,0.0030447,0.096484,2.6565e-16,0.99012
0.10064,0.0033259,0.10064,2.6626e-16,0.98924
0.10479,0.0036203,0.10479,2.669e-16,0.98834
0.10893,0.0039276,0.10893,2.6756e-16,0.9874
0.11307,0.004248,0.11307,2.6826e-16,0.98642
0.11719,0.0045815,0.11719,2.6899e-16,0.98542
0.12131,0.0049286,0.12131,2.6974e-16,0.98437
0.12543,0.0052891,0.12543,2.7053e-16,0.9833
0.12953,0.0056629,0.12953,2.7135e-16,0.98218
0.13363,0.0060506,0.13363,2.7221e-16,0.98104
0.13773,0.0064523,0.13773,2.731e-16,0.97986
0.14182,0.0068677,0.14182,2.7402e-16,0.97864
0.14591,0.007297,0.14591,2.7498e-16,0.97739
0.14999,0.007741,0.14999,2.7598e-16,0.97611
0.15407,0.0081993,0.15407,2.7701e-16,0.97479
0.15407,0.0081993,0.15407,2.7701e-16,0.97479
0.15828,0.0086868,0.15828,2.7812e-16,0.9734
0.16247,0.0091885,0.16247,2.7927e-16,0.97197
0.16664,0.0097051,0.16664,2.8045e-16,0.97051
0.17081,0.010236,0.17081,2.8168e-16,0.96902
0.17496,0.010781,0.17496,2.8296e-16,0.9675
0.1791,0.011341,0.1791,2.8428e-16,0.96594
0.18323,0.011915,0.18323,2.8564e-16,0.96436
0.18735,0.012504,0.18735,2.8705e-16,0.96274
0.19145,0.013108,0.19145,2.8852e-16,0.96109
0.19555,0.013728,0.19555,2.9003e-16,0.9594
0.19964,0.014362,0.19964,2.916e-16,0.95769
0.20372,0.015011,0.20372,2.9322e-16,0.95594
0.20779,0.015676,0.20779,2.949e-16,0.95417
0.21186,0.016357,0.21186,2.9664e-16,0.95236
0.21186,0.016357,0.21186,2.9664e-16,0.95236
0.2161,0.017085,0.2161,2.9852e-16,0.95043
0.22032,0.017828,0.22032,3.0047e-16,0.94848
0.22453,0.018587,0.22453,3.0249e-16,0.9465
0.22872,0.019361,0.22872,3.0459e-16,0.94448
0.23289,0.02015,0.23289,3.0675e-16,0.94244
0.23705,0.020956,0.23705,3.09e-16,0.94037
0.24119,0.021777,0.24119,3.1132e-16,0.93827
0.24531,0.022613,0.24531,3.1374e-16,0.93615
0.24943,0.023466,0.24943,3.1624e-16,0.93399
0.25353,0.024335,0.25353,3.1883e-16,0.93181
0.25762,0.025219,0.25762,3.2153e-16,0.9296
0.26169,0.026119,0.26169,3.2432e-16,0.92736
0.26575,0.027036,0.26575,3.2723e-16,0.92509
0.26981,0.027969,0.26981,3.3025e-16,0.9228
0.26981,0.027969,0.26981,3.3025e-16,0.9228
0.27405,0.028966,0.27405,3.3355e-16,0.92036
0.27827,0.02998,0.27827,3.3698e-16,0.91789
0.28247,0.03101,0.28247,3.4054e-16,0.9154
0.28665,0.032054,0.28665,3.4425e-16,0.91289
0.29081,0.033116,0.29081,3.4811e-16,0.91035
0.29495,0.034194,0.29495,3.5212e-16,0.90779
0.29908,0.035287,0.29908,3.563e-16,0.90521
0.30319,0.036397,0.30319,3.6064e-16,0.9026
0.30728,0.037524,0.30728,3.6516e-16,0.89996
0.31135,0.038666,0.31135,3.6986e-16,0.89731
0.31541,0.039826,0.31541,3.7473e-16,0.89463
0.31946,0.041003,0.31946,3.7978e-16,0.89192
0.32349,0.042195,0.32349,3.8501e-16,0.8892
0.32751,0.043405,0.32751,3.9041e-16,0.88644
0.32751,0.043405,0.32751,3.9041e-16,0.88644
0.33168,0.044687,0.33168,3.9621e-16,0.88355
0.33584,0.045982,0.33584,4.0213e-16,0.88064
0.33997,0.047294,0.33997,4.0815e-16,0.8777
0.34408,0.048624,0.34408,4.142e-16,0.87475
0.34817,0.049967,0.34817,4.2022e-16,0.87178
0.35224,0.051326,0.35224,4.2611e-16,0.8688
0.35629,0.052705,0.35629,4.3174e-16,0.86579
0.36032,0.054097,0.36032,4.3696e-16,0.86276
0.36434,0.055505,0.36434,4.4159e-16,0.85972
0.36833,0.056932,0.36833,4.4556e-16,0.85666
0.37231,0.058374,0.37231,4.4855e-16,0.85358
0.37628,0.059831,0.37628,4.5019e-16,0.85048
0.38023,0.061309,0.38023,4.5022e-16,0.84737
0.38416,0.062801,0.38416,4.4841e-16,0.84423
0.38416,0.062801,0.38416,4.4841e-16,0.84423
0.38819,0.064354,0.38819,4.4483e-16,0.84099
0.39221,0.065927,0.39221,4.3918e-16,0.83773
0.3962,0.067511,0.3962,4.3152e-16,0.83446
0.40016,0.069109,0.40016,4.2211e-16,0.83118
0.40411,0.070727,0.40411,4.1138e-16,0.82788
0.40804,0.072356,0.40804,3.9986e-16,0.82458
0.41195,0.074001,0.41195,3.8843e-16,0.82126
0.41584,0.075665,0.41584,3.7728e-16,0.81793
0.41971,0.077341,0.41971,3.6704e-16,0.81459
0.42356,0.079032,0.42356,3.5835e-16,0.81123
0.4274,0.080744,0.4274,3.5322e-16,0.80787
0.43122,0.082467,0.43122,3.6266e-16,0.80449
0.43502,0.084207,0.43502,4.3944e-16,0.8011
0.43881,0.085967,0.43881,8.1637e-16,0.7977
0.43881,0.085967,0.43881,8.1637e-16,0.7977
0.44265,0.087767,0.44265,7.9184e-16,0.79423
0.44646,0.08958,0.44646,7.6873e-16,0.79076
0.45025,0.091411,0.45025,7.4709e-16,0.78728
0.45401,0.09325,0.45401,7.2723e-16,0.7838
0.45776,0.095105,0.45776,7.0946e-16,0.78031
0.46149,0.096977,0.46149,6.9334e-16,0.77682
0.4652,0.098858,0.4652,6.7882e-16,0.77332
0.4689,0.10076,0.4689,6.6585e-16,0.76981
0.47257,0.10267,0.47257,6.5437e-16,0.7663
0.47623,0.10459,0.47623,6.443e-16,0.76278
0.47987,0.10653,0.47987,6.3564e-16,0.75926
0.4835,0.10849,0.4835,6.2865e-16,0.75573
0.48711,0.11046,0.48711,6.2485e-16,0.7522
0.49071,0.11245,0.49071,6.3058e-16,0.74866
0.49071,0.11245,0.49071,6.3058e-16,0.74866
0.49431,0.11446,0.49431,6.2569e-16,0.74509
0.49789,0.11648,0.49789,6.2187e-16,0.74153
0.50145,0.11852,0.50145,6.1905e-16,0.73797
0.50499,0.12056,0.50499,6.1719e-16,0.73441
0.50852,0.12262,0.50852,6.1626e-16,0.73084
0.51202,0.12469,0.51202,6.1622e-16,0.72728
0.51551,0.12678,0.51551,6.1706e-16,0.72372
0.51898,0.12887,0.51898,6.1876e-16,0.72016
0.52244,0.13098,0.52244,6.2132e-16,0.7166
0.52588,0.1331,0.52588,6.2475e-16,0.71304
0.52931,0.13524,0.52931,6.2907e-16,0.70948
0.53272,0.13738,0.53272,6.3429e-16,0.70592
0.53612,0.13955,0.53612,6.4044e-16,0.70236
0.53951,0.14172,0.53951,6.4761e-16,0.69879
0.53951,0.14172,0.53951,6.4761e-16,0.69879
0.54288,0.14391,0.54288,6.5586e-16,0.69523
0.54623,0.14611,0.54623,6.6518e-16,0.69168
0.54957,0.14832,0.54957,6.7565e-16,0.68812
0.55289,0.15053,0.55289,6.8733e-16,0.68458
0.55619,0.15277,0.55619,7.0031e-16,0.68104
0.55948,0.15501,0.55948,7.1467e-16,0.67751
0.56276,0.15726,0.56276,7.3049e-16,0.67398
0.56601,0.15953,0.56601,7.4784e-16,0.67045
0.56926,0.16181,0.56926,7.6676e-16,0.66693
0.57249,0.16409,0.57249,7.8725e-16,0.66342
0.57571,0.16639,0.57571,8.0921e-16,0.65991
0.57891,0.1687,0.57891,8.3241e-16,0.6564
0.58211,0.17102,0.58211,8.5644e-16,0.6529
0.58529,0.17336,0.58529,8.809e-16,0.64941
0.58529,0.17336,0.58529,8.809e-16,0.64941
0.58846,0.17571,0.58846,9.0468e-16,0.64591
0.59162,0.17807,0.59162,9.2613e-16,0.64243
0.59476,0.18043,0.59476,9.4336e-16,0.63896
0.59789,0.18281,0.59789,9.5417e-16,0.6355
0.601,0.1852,0.601,9.5724e-16,0.63204
0.6041,0.18759,0.6041,9.513e-16,0.6286
0.60718,0.19,0.60718,9.3524e-16,0.62517
0.61026,0.19242,0.61026,9.1141e-16,0.62174
0.61332,0.19484,0.61332,8.799e-16,0.61833
0.61637,0.19728,0.61637,8.3604e-16,0.61492
0.61941,0.19973,0.61941,7.4999e-16,0.61152
0.62244,0.20219,0.62244,7.9083e-16,0.60813
0.62546,0.20466,0.62546,4.5995e-15,0.60475
0.62847,0.20715,0.62847,2.1646e-14,0.60138
0.62847,0.20715,0.62847,2.1646e-14,0.60138
0.63148,0.20966,0.63148,2.0549e-14,0.59801
0.63448,0.21216,0.63448,1.9489e-14,0.59464
0.63747,0.2147,0.63747,1.8478e-14,0.59129
0.64045,0.21723,0.64045,1.7522e-14,0.58796
0.64341,0.21977,0.64341,1.6636e-14,0.58464
0.64637,0.22232,0.64637,1.5812e-14,0.58133
0.64931,0.22489,0.64931,1.5045e-14,0.57803
0.65224,0.22746,0.65224,1.435e-14,0.57475
0.65517,0.23004,0.65517,1.3789e-14,0.57148
0.65808,0.23264,0.65808,1.3975e-14,0.56822
0.66099,0.23525,0.66099,1.9045e-14,0.56498
0.66389,0.23787,0.66389,5.2776e-14,0.56175
0.66678,0.24049,0.66678,2.2563e-13,0.55853
0.66967,0.24315,0.66967,9.8965e-13,0.55533
0.66967,0.24315,0.66967,9.8965e-13,0.55533
0.67258,0.24583,0.67258,9.5264e-13,0.5521
0.67548,0.24851,0.67548,9.1829e-13,0.54889
0.67837,0.25123,0.67837,8.8612e-13,0.54569
0.68125,0.25395,0.68125,8.5596e-13,0.54252
0.68412,0.25667,0.68412,8.2792e-13,0.53936
0.68699,0.25939,0.68699,8.0194e-13,0.53622
0.68985,0.26215,0.68985,7.7748e-13,0.53309
0.6927,0.26492,0.6927,7.5444e-13,0.52998
0.69555,0.26768,0.69555,7.327e-13,0.52689
0.69839,0.27046,0.69839,7.1218e-13,0.52382
0.70122,0.27327,0.70122,6.9284e-13,0.52076
0.70405,0.27608,0.70405,6.7483e-13,0.51772
0.70688,0.2789,0.70688,6.5775e-13,0.5147
0.7097,0.28174,0.7097,6.4153e-13,0.5117
0.7097,0.28174,0.7097,6.4153e-13,0.5117
0.71258,0.28467,0.71258,6.2582e-13,0.50864
0.71545,0.2876,0.71545,6.1092e-13,0.50561
0.71832,0.29053,0.71832,5.9676e-13,0.5026
0.72118,0.29348,0.72118,5.833e-13,0.49962
0.72404,0.29646,0.72404,5.7048e-13,0.49665
0.7269,0.29945,0.7269,5.5826e-13,0.49371
0.72975,0.30243,0.72975,5.4669e-13,0.49079
0.7326,0.30545,0.7326,5.3571e-13,0.48789
0.73544,0.30849,0.73544,5.2523e-13,0.48501
0.73829,0.31153,0.73829,5.1621e-13,0.48215
0.74113,0.31459,0.74113,5.1642e-13,0.47932
0.74398,0.31766,0.74398,5.6753e-13,0.47651
0.74682,0.32078,0.74682,8.6722e-13,0.47372
0.74967,0.3239,0.74967,2.2237e-12,0.47096
0.74967,0.3239,0.74967,2.2237e-12,0.47096
0.75262,0.32715,0.75262,2.1201e-12,0.46811
0.75557,0.33041,0.75557,2.0244e-12,0.4653
0.75853,0.33372,0.75853,1.9359e-12,0.46251
0.76148,0.33704,0.76148,1.855e-12,0.45975
0.76444,0.34037,0.76444,1.7798e-12,0.45702
0.76739,0.34371,0.76739,1.7108e-12,0.45432
0.77035,0.3471,0.77035,1.648e-12,0.45165
0.77331,0.35051,0.77331,1.5897e-12,0.44901
0.77628,0.35393,0.77628,1.5353e-12,0.4464
0.77925,0.35737,0.77925,1.4836e-12,0.44382
0.78223,0.36084,0.78223,1.4288e-12,0.44127
0.78521,0.36436,0.78521,1.3662e-12,0.43875
0.7882,0.36789,0.7882,2.0563e-12,0.43626
0.79119,0.37144,0.79119,7.6941e-12,0.4338
0.79119,0.37144,0.79119,7.6941e-12,0.4338
0.7944,0.37524,0.7944,7.4455e-12,0.43122
0.79761,0.3791,0.79761,7.2144e-12,0.42869
0.80082,0.383,0.80082,6.9993e-12,0.42619
0.80405,0.38691,0.80405,6.801e-12,0.42373
0.80728,0.39085,0.80728,6.6162e-12,0.42132
0.81053,0.39481,0.81053,6.4434e-12,0.41895
0.81379,0.39884,0.81379,6.2831e-12,0.41662
0.81705,0.40291,0.81705,6.1333e-12,0.41434
0.82034,0.407,0.82034,5.9927e-12,0.4121
0.82363,0.41112,0.82363,5.8606e-12,0.40991
0.82694,0.41527,0.82694,5.7365e-12,0.40776
0.83027,0.41949,0.83027,5.6197e-12,0.40566
0.83362,0.42376,0.83362,5.5105e-12,0.40361
0.83698,0.42807,0.83698,5.4138e-12,0.40161


==> data_QM_MD_case4_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,3.1954e-08,0.001,9.9148e-11,1
0.0010412,3.4644e-08,0.0010412,9.9148e-11,1
0.0010825,3.7443e-08,0.0010825,9.9148e-11,1
0.0011237,4.035e-08,0.0011237,9.9148e-11,1
0.001165,4.3366e-08,0.001165,9.9148e-11,1
0.0012062,4.649e-08,0.0012062,9.9148e-11,1
0.0012474,4.9724e-08,0.0012474,9.9148e-11,1
0.0012887,5.3066e-08,0.0012887,9.9148e-11,1
0.0013299,5.6516e-08,0.0013299,9.9148e-11,1
0.0013712,6.0076e-08,0.0013712,9.9148e-11,1
0.0014124,6.3744e-08,0.0014124,9.9147e-11,1
0.0014536,6.752e-08,0.0014536,9.9147e-11,1
0.0014949,7.1406e-08,0.0014949,9.9147e-11,1
0.0015361,7.54e-08,0.0015361,9.9147e-11,1
0.0015773,7.9503e-08,0.0015773,9.9147e-11,1
0.0015773,7.9503e-08,0.0015773,9.9147e-11,1
0.0016186,8.3714e-08,0.0016186,9.9147e-11,1
0.0016598,8.8034e-08,0.0016598,9.9147e-11,1
0.0017011,9.2463e-08,0.0017011,9.9147e-11,1
0.0017423,9.7001e-08,0.0017423,9.9147e-11,1
0.0017835,1.0165e-07,0.0017835,9.9147e-11,1
0.0018248,1.064e-07,0.0018248,9.9147e-11,1
0.001866,1.1127e-07,0.001866,9.9147e-11,1
0.0019073,1.1624e-07,0.0019073,9.9147e-11,1
0.0019485,1.2132e-07,0.0019485,9.9147e-11,1
0.0019897,1.2651e-07,0.0019897,9.9147e-11,1
0.002031,1.3181e-07,0.002031,9.9147e-11,1
0.0020722,1.3721e-07,0.0020722,9.9147e-11,1
0.0021135,1.4273e-07,0.0021135,9.9147e-11,1
0.0021547,1.4835e-07,0.0021547,9.9147e-11,1
0.0021547,1.4835e-07,0.0021547,9.9147e-11,1
0.0021959,1.5409e-07,0.0021959,9.9147e-11,1
0.0022372,1.5993e-07,0.0022372,9.9147e-11,1
0.0022784,1.6588e-07,0.0022784,9.9147e-11,1
0.0023196,1.7194e-07,0.0023196,9.9147e-11,1
0.0023609,1.7811e-07,0.0023609,9.9147e-11,1
0.0024021,1.8438e-07,0.0024021,9.9147e-11,1
0.0024434,1.9077e-07,0.0024434,9.9147e-11,1
0.0024846,1.9726e-07,0.0024846,9.9147e-11,1
0.0025258,2.0386e-07,0.0025258,9.9147e-11,1
0.0025671,2.1057e-07,0.0025671,9.9147e-11,1
0.0026083,2.1739e-07,0.0026083,9.9147e-11,1
0.0026496,2.2432e-07,0.0026496,9.9147e-11,1
0.0026908,2.3136e-07,0.0026908,9.9147e-11,1
0.002732,2.3851e-07,0.002732,9.9147e-11,1
0.002732,2.3851e-07,0.002732,9.9147e-11,1
0.0027733,2.4576e-07,0.0027733,9.9147e-11,1
0.0028145,2.5312e-07,0.0028145,9.9147e-11,1
0.0028558,2.606e-07,0.0028558,9.9147e-11,1
0.002897,2.6818e-07,0.002897,9.9147e-11,1
0.0029382,2.7587e-07,0.0029382,9.9147e-11,1
0.0029795,2.8366e-07,0.0029795,9.9147e-11,1
0.0030207,2.9157e-07,0.0030207,9.9147e-11,1
0.0030619,2.9959e-07,0.0030619,9.9147e-11,1
0.0031032,3.0771e-07,0.0031032,9.9147e-11,1
0.0031444,3.1594e-07,0.0031444,9.9146e-11,1
0.0031857,3.2428e-07,0.0031857,9.9146e-11,1
0.0032269,3.3273e-07,0.0032269,9.9146e-11,1
0.0032681,3.4129e-07,0.0032681,9.9146e-11,1
0.0033094,3.4996e-07,0.0033094,9.9146e-11,1
0.0033094,3.4996e-07,0.0033094,9.9146e-11,1
0.0033506,3.5874e-07,0.0033506,9.9146e-11,1
0.0033918,3.6762e-07,0.0033918,9.9146e-11,1
0.0034331,3.7661e-07,0.0034331,9.9146e-11,1
0.0034743,3.8572e-07,0.0034743,9.9146e-11,1
0.0035156,3.9493e-07,0.0035156,9.9146e-11,1
0.0035568,4.0425e-07,0.0035568,9.9146e-11,1
0.003598,4.1367e-07,0.003598,9.9146e-11,1
0.0036393,4.2321e-07,0.0036393,9.9146e-11,1
0.0036805,4.3286e-07,0.0036805,9.9146e-11,1
0.0037218,4.4261e-07,0.0037218,9.9146e-11,1
0.003763,4.5247e-07,0.003763,9.9146e-11,1
0.0038042,4.6244e-07,0.0038042,9.9146e-11,1
0.0038455,4.7252e-07,0.0038455,9.9146e-11,1
0.0038867,4.8271e-07,0.0038867,9.9146e-11,1
0.0038867,4.8271e-07,0.0038867,9.9146e-11,1
0.0039279,4.9301e-07,0.0039279,9.9146e-11,1
0.0039692,5.0342e-07,0.0039692,9.9146e-11,1
0.0040104,5.1393e-07,0.0040104,9.9146e-11,1
0.0040517,5.2456e-07,0.0040517,9.9146e-11,1
0.0040929,5.3529e-07,0.0040929,9.9146e-11,1
0.0041341,5.4613e-07,0.0041341,9.9146e-11,1
0.0041754,5.5708e-07,0.0041754,9.9146e-11,1
0.0042166,5.6814e-07,0.0042166,9.9145e-11,1
0.0042578,5.793e-07,0.0042578,9.9145e-11,1
0.0042991,5.9058e-07,0.0042991,9.9145e-11,1
0.0043403,6.0196e-07,0.0043403,9.9145e-11,1
0.0043816,6.1346e-07,0.0043816,9.9145e-11,1
0.0044228,6.2506e-07,0.0044228,9.9145e-11,1
0.004464,6.3677e-07,0.004464,9.9145e-11,1
0.004464,6.3677e-07,0.004464,9.9145e-11,1
0.0045053,6.4859e-07,0.0045053,9.9145e-11,1
0.0045465,6.6051e-07,0.0045465,9.9145e-11,1
0.0045877,6.7255e-07,0.0045877,9.9145e-11,1
0.004629,6.8469e-07,0.004629,9.9145e-11,1
0.0046702,6.9695e-07,0.0046702,9.9145e-11,1
0.0047115,7.0931e-07,0.0047115,9.9145e-11,1
0.0047527,7.2178e-07,0.0047527,9.9145e-11,1
0.0047939,7.3436e-07,0.0047939,9.9145e-11,1
0.0048352,7.4705e-07,0.0048352,9.9145e-11,1
0.0048764,7.5985e-07,0.0048764,9.9145e-11,1
0.0049176,7.7275e-07,0.0049176,9.9145e-11,1
0.0049589,7.8576e-07,0.0049589,9.9145e-11,1
0.0050001,7.9889e-07,0.0050001,9.9145e-11,1
0.0050413,8.1212e-07,0.0050413,9.9145e-11,1
0.0050413,8.1212e-07,0.0050413,9.9145e-11,1
0.0050826,8.2546e-07,0.0050826,9.9144e-11,1
0.0051238,8.3891e-07,0.0051238,9.9144e-11,1
0.0051651,8.5247e-07,0.0051651,9.9144e-11,1
0.0052063,8.6613e-07,0.0052063,9.9144e-11,1
0.0052475,8.7991e-07,0.0052475,9.9144e-11,1
0.0052888,8.9379e-07,0.0052888,9.9144e-11,1
0.00533,9.0778e-07,0.00533,9.9144e-11,1
0.0053712,9.2188e-07,0.0053712,9.9144e-11,1
0.0054125,9.3609e-07,0.0054125,9.9144e-11,1
0.0054537,9.5041e-07,0.0054537,9.9144e-11,1
0.005495,9.6484e-07,0.005495,9.9144e-11,1
0.0055362,9.7937e-07,0.0055362,9.9144e-11,1
0.0055774,9.9402e-07,0.0055774,9.9144e-11,1
0.0056187,1.0088e-06,0.0056187,9.9144e-11,1
0.0056187,1.0088e-06,0.0056187,9.9144e-11,1
0.0056599,1.0236e-06,0.0056599,9.9144e-11,1
0.0057011,1.0386e-06,0.0057011,9.9144e-11,1
0.0057424,1.0537e-06,0.0057424,9.9144e-11,1
0.0057836,1.0689e-06,0.0057836,9.9143e-11,1
0.0058248,1.0842e-06,0.0058248,9.9143e-11,1
0.0058661,1.0996e-06,0.0058661,9.9143e-11,1
0.0059073,1.1151e-06,0.0059073,9.9143e-11,1
0.0059485,1.1307e-06,0.0059485,9.9143e-11,1
0.0059898,1.1464e-06,0.0059898,9.9143e-11,1
0.006031,1.1623e-06,0.006031,9.9143e-11,1
0.0060723,1.1782e-06,0.0060723,9.9143e-11,1
0.0061135,1.1943e-06,0.0061135,9.9143e-11,1
0.0061547,1.2104e-06,0.0061547,9.9143e-11,1
0.006196,1.2267e-06,0.006196,9.9143e-11,1
0.006196,1.2267e-06,0.006196,9.9143e-11,1
0.0062372,1.2431e-06,0.0062372,9.9143e-11,1
0.0062784,1.2596e-06,0.0062784,9.9143e-11,1
0.0063197,1.2762e-06,0.0063197,9.9143e-11,1
0.0063609,1.2929e-06,0.0063609,9.9143e-11,1
0.0064021,1.3097e-06,0.0064021,9.9143e-11,1
0.0064434,1.3266e-06,0.0064434,9.9142e-11,1
0.0064846,1.3437e-06,0.0064846,9.9142e-11,1
0.0065258,1.3608e-06,0.0065258,9.9142e-11,1
0.0065671,1.3781e-06,0.0065671,9.9142e-11,1
0.0066083,1.3954e-06,0.0066083,9.9142e-11,1
0.0066495,1.4129e-06,0.0066495,9.9142e-11,1
0.0066908,1.4305e-06,0.0066908,9.9142e-11,1
0.006732,1.4482e-06,0.006732,9.9142e-11,1
0.0067733,1.466e-06,0.0067733,9.9142e-11,1
0.0067733,1.466e-06,0.0067733,9.9142e-11,1
0.0068145,1.4839e-06,0.0068145,9.9142e-11,1
0.0068557,1.5019e-06,0.0068557,9.9142e-11,1
0.006897,1.52e-06,0.006897,9.9142e-11,1
0.0069382,1.5382e-06,0.0069382,9.9142e-11,1
0.0069794,1.5566e-06,0.0069794,9.9142e-11,1
0.0070207,1.575e-06,0.0070207,9.9141e-11,1
0.0070619,1.5936e-06,0.0070619,9.9141e-11,1
0.0071031,1.6122e-06,0.0071031,9.9141e-11,1
0.0071444,1.631e-06,0.0071444,9.9141e-11,1
0.0071856,1.6499e-06,0.0071856,9.9141e-11,1
0.0072268,1.6689e-06,0.0072268,9.9141e-11,1
0.0072681,1.688e-06,0.0072681,9.9141e-11,1
0.0073093,1.7072e-06,0.0073093,9.9141e-11,1
0.0073505,1.7265e-06,0.0073505,9.9141e-11,1
0.0073505,1.7265e-06,0.0073505,9.9141e-11,1
0.0073918,1.7459e-06,0.0073918,9.9141e-11,1
0.007433,1.7654e-06,0.007433,9.9141e-11,1
0.0074742,1.7851e-06,0.0074742,9.9141e-11,1
0.0075155,1.8048e-06,0.0075155,9.9141e-11,1
0.0075567,1.8247e-06,0.0075567,9.914e-11,1
0.0075979,1.8447e-06,0.0075979,9.914e-11,1
0.0076392,1.8647e-06,0.0076392,9.914e-11,1
0.0076804,1.8849e-06,0.0076804,9.914e-11,1
0.0077216,1.9052e-06,0.0077216,9.914e-11,1
0.0077629,1.9256e-06,0.0077629,9.914e-11,1
0.0078041,1.9461e-06,0.0078041,9.914e-11,1
0.0078453,1.9668e-06,0.0078453,9.914e-11,1
0.0078866,1.9875e-06,0.0078866,9.914e-11,1
0.0079278,2.0083e-06,0.0079278,9.914e-11,1
0.0079278,2.0083e-06,0.0079278,9.914e-11,1
0.007969,2.0293e-06,0.007969,9.914e-11,1
0.0080103,2.0503e-06,0.0080103,9.914e-11,1
0.0080515,2.0715e-06,0.0080515,9.9139e-11,1
0.0080927,2.0927e-06,0.0080927,9.9139e-11,1
0.008134,2.1141e-06,0.008134,9.9139e-11,1
0.0081752,2.1356e-06,0.0081752,9.9139e-11,1
0.0082164,2.1572e-06,0.0082164,9.9139e-11,1
0.0082577,2.1789e-06,0.0082577,9.9139e-11,1
0.0082989,2.2007e-06,0.0082989,9.9139e-11,1
0.0083401,2.2227e-06,0.0083401,9.9139e-11,1
0.0083814,2.2447e-06,0.0083814,9.9139e-11,1
0.0084226,2.2668e-06,0.0084226,9.9139e-11,1
0.0084638,2.2891e-06,0.0084638,9.9139e-11,1
0.0085051,2.3114e-06,0.0085051,9.9139e-11,1
0.0085051,2.3114e-06,0.0085051,9.9139e-11,1
0.0085463,2.3339e-06,0.0085463,9.9138e-11,1.0001
0.0085875,2.3565e-06,0.0085875,9.9138e-11,1.0001
0.0086288,2.3792e-06,0.0086288,9.9138e-11,1.0001
0.00867,2.4019e-06,0.00867,9.9138e-11,1.0001
0.0087112,2.4248e-06,0.0087112,9.9138e-11,1.0001
0.0087525,2.4479e-06,0.0087525,9.9138e-11,1.0001
0.0087937,2.471e-06,0.0087937,9.9138e-11,1.0001
0.0088349,2.4942e-06,0.0088349,9.9138e-11,1.0001
0.0088761,2.5175e-06,0.0088761,9.9138e-11,1.0001
0.0089174,2.541e-06,0.0089174,9.9138e-11,1.0001
0.0089586,2.5645e-06,0.0089586,9.9138e-11,1.0001
0.0089998,2.5882e-06,0.0089998,9.9137e-11,1.0001
0.0090411,2.612e-06,0.0090411,9.9137e-11,1.0001
0.0090823,2.6358e-06,0.0090823,9.9137e-11,1.0001
0.0090823,2.6358e-06,0.0090823,9.9137e-11,1.0001
0.0091235,2.6598e-06,0.0091235,9.9137e-11,1.0001
0.0091648,2.6839e-06,0.0091648,9.9137e-11,1.0001
0.009206,2.7081e-06,0.009206,9.9137e-11,1.0001
0.0092472,2.7324e-06,0.0092472,9.9137e-11,1.0001
0.0092885,2.7569e-06,0.0092885,9.9137e-11,1.0001
0.0093297,2.7814e-06,0.0093297,9.9137e-11,1.0001
0.0093709,2.806e-06,0.0093709,9.9137e-11,1.0001
0.0094122,2.8308e-06,0.0094122,9.9136e-11,1.0001
0.0094534,2.8556e-06,0.0094534,9.9136e-11,1.0001
0.0094946,2.8806e-06,0.0094946,9.9136e-11,1.0001
0.0095358,2.9057e-06,0.0095358,9.9136e-11,1.0001
0.0095771,2.9308e-06,0.0095771,9.9136e-11,1.0001
0.0096183,2.9561e-06,0.0096183,9.9136e-11,1.0001
0.0096595,2.9815e-06,0.0096595,9.9136e-11,1.0001
0.0096595,2.9815e-06,0.0096595,9.9136e-11,1.0001
0.010072,3.2415e-06,0.010072,9.9135e-11,1.0001
0.010484,3.5123e-06,0.010484,9.9134e-11,1.0001
0.010896,3.7939e-06,0.010896,9.9133e-11,1.0001
0.011309,4.0865e-06,0.011309,9.9131e-11,1.0001
0.011721,4.3898e-06,0.011721,9.913e-11,1.0001
0.012133,4.704e-06,0.012133,9.9129e-11,1.0001
0.012545,5.0291e-06,0.012545,9.9128e-11,1.0001
0.012957,5.365e-06,0.012957,9.9126e-11,1.0001
0.01337,5.7117e-06,0.01337,9.9125e-11,1.0001
0.013782,6.0693e-06,0.013782,9.9124e-11,1.0001
0.014194,6.4377e-06,0.014194,9.9122e-11,1.0001
0.014606,6.817e-06,0.014606,9.9121e-11,1.0001
0.015018,7.2071e-06,0.015018,9.9119e-11,1.0002
0.01543,7.608e-06,0.01543,9.9117e-11,1.0002
0.01543,7.608e-06,0.01543,9.9117e-11,1.0002
0.015842,8.0199e-06,0.015842,9.9116e-11,1.0002
0.016255,8.4426e-06,0.016255,9.9114e-11,1.0002
0.016667,8.8761e-06,0.016667,9.9112e-11,1.0002
0.017079,9.3205e-06,0.017079,9.9111e-11,1.0002
0.017491,9.7757e-06,0.017491,9.9109e-11,1.0002
0.017903,1.0242e-05,0.017903,9.9107e-11,1.0002
0.018315,1.0719e-05,0.018315,9.9105e-11,1.0002
0.018727,1.1206e-05,0.018727,9.9103e-11,1.0002
0.019139,1.1705e-05,0.019139,9.9101e-11,1.0003
0.019551,1.2214e-05,0.019551,9.9099e-11,1.0003
0.019963,1.2734e-05,0.019963,9.9097e-11,1.0003
0.020375,1.3265e-05,0.020375,9.9095e-11,1.0003
0.020786,1.3807e-05,0.020786,9.9093e-11,1.0003
0.021198,1.4359e-05,0.021198,9.9091e-11,1.0003
0.021198,1.4359e-05,0.021198,9.9091e-11,1.0003
0.02161,1.4923e-05,0.02161,9.9088e-11,1.0003
0.022022,1.5497e-05,0.022022,9.9086e-11,1.0003
0.022434,1.6082e-05,0.022434,9.9084e-11,1.0003
0.022846,1.6678e-05,0.022846,9.9081e-11,1.0004
0.023258,1.7285e-05,0.023258,9.9079e-11,1.0004
0.02367,1.7902e-05,0.02367,9.9076e-11,1.0004
0.024081,1.853e-05,0.024081,9.9074e-11,1.0004
0.024493,1.917e-05,0.024493,9.9071e-11,1.0004
0.024905,1.9819e-05,0.024905,9.9069e-11,1.0004
0.025316,2.048e-05,0.025316,9.9066e-11,1.0004
0.025728,2.1151e-05,0.025728,9.9063e-11,1.0005
0.02614,2.1834e-05,0.02614,9.9061e-11,1.0005
0.026551,2.2526e-05,0.026551,9.9058e-11,1.0005
0.026963,2.323e-05,0.026963,9.9055e-11,1.0005
0.026963,2.323e-05,0.026963,9.9055e-11,1.0005
0.027374,2.3945e-05,0.027374,9.9052e-11,1.0005
0.027786,2.4671e-05,0.027786,9.9049e-11,1.0005
0.028198,2.5407e-05,0.028198,9.9046e-11,1.0006
0.028609,2.6154e-05,0.028609,9.9044e-11,1.0006
0.029021,2.6912e-05,0.029021,9.904e-11,1.0006
0.029432,2.768e-05,0.029432,9.9037e-11,1.0006
0.029844,2.846e-05,0.029844,9.9034e-11,1.0006
0.030255,2.925e-05,0.030255,9.9031e-11,1.0006
0.030666,3.0051e-05,0.030666,9.9028e-11,1.0007
0.031078,3.0862e-05,0.031078,9.9025e-11,1.0007
0.031489,3.1684e-05,0.031489,9.9021e-11,1.0007
0.0319,3.2517e-05,0.0319,9.9018e-11,1.0007
0.032312,3.3361e-05,0.032312,9.9015e-11,1.0007
0.032723,3.4216e-05,0.032723,9.9011e-11,1.0007
0.032723,3.4216e-05,0.032723,9.9011e-11,1.0007
0.033134,3.5081e-05,0.033134,9.9008e-11,1.0008
0.033545,3.5958e-05,0.033545,9.9004e-11,1.0008
0.033957,3.6845e-05,0.033957,9.9001e-11,1.0008
0.034368,3.7743e-05,0.034368,9.8997e-11,1.0008
0.034779,3.8651e-05,0.034779,9.8994e-11,1.0008
0.03519,3.957e-05,0.03519,9.899e-11,1.0009
0.035601,4.05e-05,0.035601,9.8986e-11,1.0009
0.036012,4.1441e-05,0.036012,9.8983e-11,1.0009
0.036423,4.2392e-05,0.036423,9.8979e-11,1.0009
0.036834,4.3354e-05,0.036834,9.8975e-11,1.0009
0.037245,4.4327e-05,0.037245,9.8971e-11,1.001
0.037656,4.531e-05,0.037656,9.8967e-11,1.001
0.038067,4.6304e-05,0.038067,9.8963e-11,1.001
0.038477,4.7308e-05,0.038477,9.8959e-11,1.001
0.038477,4.7308e-05,0.038477,9.8959e-11,1.001
0.038888,4.8324e-05,0.038888,9.8955e-11,1.0011
0.039299,4.9351e-05,0.039299,9.8951e-11,1.0011
0.03971,5.0388e-05,0.03971,9.8947e-11,1.0011
0.040121,5.1436e-05,0.040121,9.8943e-11,1.0011
0.040532,5.2495e-05,0.040532,9.8939e-11,1.0011
0.040943,5.3564e-05,0.040943,9.8934e-11,1.0012
0.041353,5.4644e-05,0.041353,9.893e-11,1.0012
0.041764,5.5735e-05,0.041764,9.8926e-11,1.0012
0.042174,5.6836e-05,0.042174,9.8921e-11,1.0012
0.042585,5.7947e-05,0.042585,9.8917e-11,1.0013
0.042995,5.907e-05,0.042995,9.8912e-11,1.0013
0.043405,6.0203e-05,0.043405,9.8908e-11,1.0013
0.043816,6.1346e-05,0.043816,9.8903e-11,1.0013
0.044226,6.25e-05,0.044226,9.8899e-11,1.0014
0.044226,6.25e-05,0.044226,9.8899e-11,1.0014
0.044637,6.3666e-05,0.044637,9.8894e-11,1.0014
0.045047,6.4842e-05,0.045047,9.8889e-11,1.0014
0.045457,6.6029e-05,0.045457,9.8885e-11,1.0014
0.045868,6.7227e-05,0.045868,9.888e-11,1.0015
0.046278,6.8435e-05,0.046278,9.8875e-11,1.0015
0.046688,6.9654e-05,0.046688,9.887e-11,1.0015
0.047099,7.0883e-05,0.047099,9.8865e-11,1.0015
0.047509,7.2123e-05,0.047509,9.886e-11,1.0016
0.047919,7.3373e-05,0.047919,9.8856e-11,1.0016
0.048329,7.4634e-05,0.048329,9.8851e-11,1.0016
0.048738,7.5905e-05,0.048738,9.8847e-11,1.0016
0.049148,7.7187e-05,0.049148,9.8842e-11,1.0017
0.049558,7.8479e-05,0.049558,9.8838e-11,1.0017
0.049968,7.9782e-05,0.049968,9.8833e-11,1.0017
0.049968,7.9782e-05,0.049968,9.8833e-11,1.0017
0.050378,8.1097e-05,0.050378,9.8828e-11,1.0018
0.050788,8.2422e-05,0.050788,9.8824e-11,1.0018
0.051198,8.3758e-05,0.051198,9.8819e-11,1.0018
0.051608,8.5104e-05,0.051608,9.8814e-11,1.0018
0.052017,8.6461e-05,0.052017,9.881e-11,1.0019
0.052427,8.7829e-05,0.052427,9.8805e-11,1.0019
0.052837,8.9206e-05,0.052837,9.88e-11,1.0019
0.053246,9.0595e-05,0.053246,9.8795e-11,1.002
0.053656,9.1993e-05,0.053656,9.879e-11,1.002
0.054065,9.3402e-05,0.054065,9.8785e-11,1.002
0.054474,9.4822e-05,0.054474,9.878e-11,1.0021
0.054883,9.6252e-05,0.054883,9.8775e-11,1.0021
0.055293,9.7692e-05,0.055293,9.877e-11,1.0021
0.055702,9.9143e-05,0.055702,9.8765e-11,1.0022
0.055702,9.9143e-05,0.055702,9.8765e-11,1.0022
0.056111,0.00010061,0.056111,9.876e-11,1.0022
0.056521,0.00010208,0.056521,9.8755e-11,1.0022
0.05693,0.00010356,0.05693,9.8749e-11,1.0023
0.057339,0.00010506,0.057339,9.8744e-11,1.0023
0.057748,0.00010656,0.057748,9.8739e-11,1.0023
0.058158,0.00010808,0.058158,9.8733e-11,1.0023
0.058567,0.0001096,0.058567,9.8728e-11,1.0024
0.058975,0.00011114,0.058975,9.8723e-11,1.0024
0.059384,0.00011269,0.059384,9.8717e-11,1.0024
0.059793,0.00011424,0.059793,9.8712e-11,1.0025
0.060202,0.00011581,0.060202,9.8706e-11,1.0025
0.06061,0.00011739,0.06061,9.8701e-11,1.0026
0.061019,0.00011897,0.061019,9.8695e-11,1.0026
0.061427,0.00012057,0.061427,9.8689e-11,1.0026
0.061427,0.00012057,0.061427,9.8689e-11,1.0026
0.061836,0.00012218,0.061836,9.8684e-11,1.0027
0.062245,0.0001238,0.062245,9.8678e-11,1.0027
0.062654,0.00012543,0.062654,9.8672e-11,1.0027
0.063062,0.00012708,0.063062,9.8666e-11,1.0028
0.063471,0.00012873,0.063471,9.8661e-11,1.0028
0.063879,0.00013039,0.063879,9.8655e-11,1.0028
0.064288,0.00013206,0.064288,9.8649e-11,1.0029
0.064696,0.00013375,0.064696,9.8643e-11,1.0029
0.065104,0.00013544,0.065104,9.8637e-11,1.0029
0.065512,0.00013714,0.065512,9.8631e-11,1.003
0.06592,0.00013885,0.06592,9.8625e-11,1.003
0.066328,0.00014058,0.066328,9.8619e-11,1.0031
0.066736,0.00014231,0.066736,9.8613e-11,1.0031
0.067143,0.00014406,0.067143,9.8607e-11,1.0031
0.067143,0.00014406,0.067143,9.8607e-11,1.0031
0.067552,0.00014581,0.067552,9.86e-11,1.0032
0.06796,0.00014758,0.06796,9.8594e-11,1.0032
0.068368,0.00014936,0.068368,9.8588e-11,1.0032
0.068776,0.00015115,0.068776,9.8582e-11,1.0033
0.069184,0.00015294,0.069184,9.8575e-11,1.0033
0.069591,0.00015475,0.069591,9.8569e-11,1.0034
0.069999,0.00015657,0.069999,9.8563e-11,1.0034
0.070406,0.0001584,0.070406,9.8556e-11,1.0034
0.070814,0.00016024,0.070814,9.855e-11,1.0035
0.071221,0.00016209,0.071221,9.8543e-11,1.0035
0.071628,0.00016394,0.071628,9.8537e-11,1.0036
0.072036,0.00016581,0.072036,9.853e-11,1.0036
0.072443,0.00016769,0.072443,9.8523e-11,1.0036
0.072849,0.00016958,0.072849,9.8517e-11,1.0037
0.072849,0.00016958,0.072849,9.8517e-11,1.0037
0.073257,0.00017148,0.073257,9.851e-11,1.0037
0.073664,0.0001734,0.073664,9.8503e-11,1.0038
0.074072,0.00017532,0.074072,9.8496e-11,1.0038
0.074479,0.00017725,0.074479,9.849e-11,1.0038
0.074886,0.0001792,0.074886,9.8483e-11,1.0039
0.075293,0.00018115,0.075293,9.8476e-11,1.0039
0.0757,0.00018311,0.0757,9.8469e-11,1.004
0.076106,0.00018508,0.076106,9.8462e-11,1.004
0.076513,0.00018707,0.076513,9.8455e-11,1.0041
0.07692,0.00018906,0.07692,9.8448e-11,1.0041
0.077326,0.00019106,0.077326,9.8441e-11,1.0041
0.077732,0.00019308,0.077732,9.8434e-11,1.0042
0.078139,0.0001951,0.078139,9.8427e-11,1.0042
0.078545,0.00019713,0.078545,9.8419e-11,1.0043
0.078545,0.00019713,0.078545,9.8419e-11,1.0043
0.078951,0.00019918,0.078951,9.8412e-11,1.0043
0.079358,0.00020124,0.079358,9.8405e-11,1.0044
0.079765,0.0002033,0.079765,9.8398e-11,1.0044
0.080171,0.00020538,0.080171,9.839e-11,1.0045
0.080577,0.00020747,0.080577,9.8383e-11,1.0045
0.080983,0.00020956,0.080983,9.8376e-11,1.0045
0.081389,0.00021167,0.081389,9.8368e-11,1.0046
0.081795,0.00021379,0.081795,9.8361e-11,1.0046
0.082201,0.00021591,0.082201,9.8353e-11,1.0047
0.082607,0.00021805,0.082607,9.8346e-11,1.0047
0.083012,0.0002202,0.083012,9.8338e-11,1.0048
0.083418,0.00022235,0.083418,9.8331e-11,1.0048
0.083823,0.00022452,0.083823,9.8323e-11,1.0049
0.084228,0.0002267,0.084228,9.8315e-11,1.0049
0.084228,0.0002267,0.084228,9.8315e-11,1.0049
0.084634,0.00022889,0.084634,9.8307e-11,1.005
0.08504,0.00023109,0.08504,9.83e-11,1.005
0.085446,0.0002333,0.085446,9.8292e-11,1.0051
0.085851,0.00023552,0.085851,9.8284e-11,1.0051
0.086257,0.00023775,0.086257,9.8276e-11,1.0052
0.086662,0.00023998,0.086662,9.8268e-11,1.0052
0.087067,0.00024223,0.087067,9.826e-11,1.0053
0.087472,0.00024449,0.087472,9.8252e-11,1.0053
0.087877,0.00024676,0.087877,9.8244e-11,1.0054
0.088282,0.00024904,0.088282,9.8236e-11,1.0054
0.088687,0.00025133,0.088687,9.8228e-11,1.0055
0.089091,0.00025363,0.089091,9.822e-11,1.0055
0.089496,0.00025593,0.089496,9.8212e-11,1.0056
0.0899,0.00025825,0.0899,9.8204e-11,1.0056
0.0899,0.00025825,0.0899,9.8204e-11,1.0056
0.090305,0.00026058,0.090305,9.8196e-11,1.0057
0.09071,0.00026293,0.09071,9.8187e-11,1.0057
0.091114,0.00026528,0.091114,9.8179e-11,1.0058
0.091519,0.00026764,0.091519,9.8171e-11,1.0058
0.091924,0.00027001,0.091924,9.8162e-11,1.0059
0.092328,0.00027239,0.092328,9.8154e-11,1.0059
0.092732,0.00027478,0.092732,9.8146e-11,1.006
0.093136,0.00027718,0.093136,9.8137e-11,1.006
0.09354,0.00027959,0.09354,9.8129e-11,1.0061
0.093944,0.00028201,0.093944,9.812e-11,1.0061
0.094348,0.00028444,0.094348,9.8111e-11,1.0062
0.094751,0.00028688,0.094751,9.8103e-11,1.0062
0.095155,0.00028933,0.095155,9.8094e-11,1.0063
0.095558,0.00029178,0.095558,9.8086e-11,1.0063
0.095558,0.00029178,0.095558,9.8086e-11,1.0063
0.099593,0.00031694,0.099593,9.7997e-11,1.0069
0.10361,0.00034305,0.10361,9.7905e-11,1.0074
0.10762,0.00037011,0.10762,9.7809e-11,1.008
0.11162,0.00039808,0.11162,9.771e-11,1.0086
0.1156,0.00042698,0.1156,9.7609e-11,1.0092
0.11956,0.00045679,0.11956,9.7504e-11,1.0099
0.12351,0.00048748,0.12351,9.7396e-11,1.0105
0.12745,0.00051907,0.12745,9.7285e-11,1.0112
0.13138,0.00055152,0.13138,9.7171e-11,1.0119
0.13529,0.00058484,0.13529,9.7054e-11,1.0126
0.13918,0.00061901,0.13918,9.6935e-11,1.0134
0.14306,0.00065402,0.14306,9.6814e-11,1.0141
0.14693,0.00068985,0.14693,9.669e-11,1.0149
0.15078,0.00072651,0.15078,9.6563e-11,1.0157
0.15078,0.00072651,0.15078,9.6563e-11,1.0157
0.1547,0.00076472,0.1547,9.6432e-11,1.0165
0.1586,0.00080373,0.1586,9.63e-11,1.0173
0.16247,0.00084351,0.16247,9.6166e-11,1.0182
0.16633,0.00088406,0.16633,9.603e-11,1.019
0.17017,0.00092537,0.17017,9.5893e-11,1.0199
0.174,0.00096742,0.174,9.5755e-11,1.0208
0.1778,0.0010102,0.1778,9.5616e-11,1.0217
0.18159,0.0010537,0.18159,9.5477e-11,1.0226
0.18536,0.0010979,0.18536,9.5338e-11,1.0236
0.18911,0.0011428,0.18911,9.5199e-11,1.0245
0.19284,0.0011883,0.19284,9.506e-11,1.0255
0.19656,0.0012346,0.19656,9.4922e-11,1.0265
0.20026,0.0012815,0.20026,9.4785e-11,1.0274
0.20394,0.001329,0.20394,9.4649e-11,1.0284
0.20394,0.001329,0.20394,9.4649e-11,1.0284
0.2077,0.0013785,0.2077,9.4511e-11,1.0295
0.21144,0.0014286,0.21144,9.4375e-11,1.0305
0.21516,0.0014793,0.21516,9.4242e-11,1.0316
0.21886,0.0015306,0.21886,9.4111e-11,1.0327
0.22254,0.0015825,0.22254,9.3984e-11,1.0338
0.2262,0.0016349,0.2262,9.3859e-11,1.0349
0.22984,0.001688,0.22984,9.3739e-11,1.036
0.23345,0.0017415,0.23345,9.3622e-11,1.0371
0.23705,0.0017956,0.23705,9.3509e-11,1.0382
0.24063,0.0018503,0.24063,9.3401e-11,1.0393
0.24419,0.0019054,0.24419,9.3298e-11,1.0405
0.24773,0.0019611,0.24773,9.3199e-11,1.0416
0.25126,0.0020173,0.25126,9.3106e-11,1.0428
0.25476,0.0020739,0.25476,9.3018e-11,1.044
0.25476,0.0020739,0.25476,9.3018e-11,1.044
0.25835,0.0021327,0.25835,9.2934e-11,1.0452
0.26191,0.002192,0.26191,9.2855e-11,1.0464
0.26546,0.0022518,0.26546,9.2783e-11,1.0477
0.26898,0.0023119,0.26898,9.2718e-11,1.0489
0.27249,0.0023726,0.27249,9.2658e-11,1.0501
0.27597,0.0024336,0.27597,9.2606e-11,1.0514
0.27943,0.0024951,0.27943,9.256e-11,1.0527
0.28287,0.0025569,0.28287,9.2521e-11,1.0539
0.2863,0.0026192,0.2863,9.2488e-11,1.0552
0.2897,0.0026818,0.2897,9.2462e-11,1.0565
0.29308,0.0027448,0.29308,9.2443e-11,1.0578
0.29645,0.0028082,0.29645,9.243e-11,1.059
0.29979,0.0028719,0.29979,9.2423e-11,1.0603
0.30312,0.002936,0.30312,9.2422e-11,1.0616
0.30312,0.002936,0.30312,9.2422e-11,1.0616
0.30653,0.0030024,0.30653,9.2427e-11,1.063
0.30991,0.003069,0.30991,9.2438e-11,1.0643
0.31328,0.003136,0.31328,9.2455e-11,1.0657
0.31662,0.0032033,0.31662,9.2476e-11,1.0671
0.31994,0.003271,0.31994,9.2501e-11,1.0684
0.32325,0.0033389,0.32325,9.2531e-11,1.0698
0.32653,0.0034071,0.32653,9.2563e-11,1.0712
0.3298,0.0034756,0.3298,9.2598e-11,1.0725
0.33305,0.0035443,0.33305,9.2635e-11,1.0739
0.33627,0.0036133,0.33627,9.2672e-11,1.0753
0.33948,0.0036826,0.33948,9.2709e-11,1.0767
0.34267,0.0037522,0.34267,9.2745e-11,1.0781
0.34584,0.003822,0.34584,9.2779e-11,1.0794
0.349,0.003892,0.349,9.281e-11,1.0808
0.349,0.003892,0.349,9.281e-11,1.0808
0.35222,0.0039642,0.35222,9.2836e-11,1.0823
0.35543,0.0040367,0.35543,9.2857e-11,1.0837
0.35861,0.0041094,0.35861,9.287e-11,1.0851
0.36178,0.0041823,0.36178,9.2874e-11,1.0866
0.36493,0.0042553,0.36493,9.2868e-11,1.088
0.36805,0.0043286,0.36805,9.285e-11,1.0895
0.37117,0.0044021,0.37117,9.2819e-11,1.0909
0.37426,0.0044758,0.37426,9.2773e-11,1.0924
0.37733,0.0045496,0.37733,9.2734e-11,1.0938
0.38039,0.0046236,0.38039,9.2703e-11,1.0953
0.38343,0.0046978,0.38343,9.2654e-11,1.0967
0.38645,0.0047722,0.38645,9.2585e-11,1.0982
0.38946,0.0048467,0.38946,9.2496e-11,1.0996
0.39244,0.0049213,0.39244,9.2386e-11,1.1011
0.39244,0.0049213,0.39244,9.2386e-11,1.1011
0.39549,0.0049981,0.39549,9.225e-11,1.1026
0.39852,0.005075,0.39852,9.2091e-11,1.1041
0.40154,0.005152,0.40154,9.1907e-11,1.1055
0.40453,0.0052292,0.40453,9.17e-11,1.107
0.40751,0.0053064,0.40751,9.147e-11,1.1085
0.41047,0.0053838,0.41047,9.1232e-11,1.11
0.41342,0.0054613,0.41342,9.0986e-11,1.1115
0.41634,0.005539,0.41634,9.0718e-11,1.113
0.41925,0.0056167,0.41925,9.043e-11,1.1145
0.42215,0.0056945,0.42215,9.0124e-11,1.116
0.42503,0.0057724,0.42503,8.9799e-11,1.1175
0.42789,0.0058504,0.42789,8.9459e-11,1.119
0.43074,0.0059285,0.43074,8.9104e-11,1.1205
0.43357,0.0060067,0.43357,8.8736e-11,1.122
0.43357,0.0060067,0.43357,8.8736e-11,1.122
0.43645,0.0060869,0.43645,8.8349e-11,1.1235
0.43932,0.0061671,0.43932,8.7952e-11,1.125
0.44217,0.0062474,0.44217,8.7549e-11,1.1265
0.445,0.0063277,0.445,8.7141e-11,1.1281
0.44782,0.0064082,0.44782,8.673e-11,1.1296
0.45062,0.0064886,0.45062,8.6318e-11,1.1311
0.45341,0.0065692,0.45341,8.5907e-11,1.1326
0.45618,0.0066497,0.45618,8.5498e-11,1.1341
0.45894,0.0067303,0.45894,8.5094e-11,1.1356
0.46168,0.006811,0.46168,8.4696e-11,1.1372
0.46441,0.0068917,0.46441,8.4305e-11,1.1387
0.46712,0.0069725,0.46712,8.3923e-11,1.1402
0.46982,0.0070533,0.46982,8.355e-11,1.1417
0.4725,0.0071341,0.4725,8.3187e-11,1.1432
0.4725,0.0071341,0.4725,8.3187e-11,1.1432
0.47523,0.0072167,0.47523,8.2829e-11,1.1447
0.47795,0.0072994,0.47795,8.2483e-11,1.1463
0.48065,0.0073821,0.48065,8.2151e-11,1.1478
0.48333,0.0074648,0.48333,8.1832e-11,1.1493
0.486,0.0075475,0.486,8.1528e-11,1.1509
0.48866,0.0076302,0.48866,8.1239e-11,1.1524
0.4913,0.0077129,0.4913,8.0964e-11,1.1539
0.49393,0.0077957,0.49393,8.0704e-11,1.1555
0.49654,0.0078784,0.49654,8.046e-11,1.157
0.49914,0.0079611,0.49914,8.023e-11,1.1585
0.50173,0.0080439,0.50173,8.0016e-11,1.16
0.5043,0.0081266,0.5043,7.9816e-11,1.1615
0.50686,0.0082094,0.50686,7.9631e-11,1.163
0.50941,0.0082921,0.50941,7.946e-11,1.1646
0.50941,0.0082921,0.50941,7.946e-11,1.1646
0.512,0.0083765,0.512,7.9301e-11,1.1661
0.51457,0.0084609,0.51457,7.9156e-11,1.1676
0.51713,0.0085453,0.51713,7.9025e-11,1.1692
0.51968,0.0086297,0.51968,7.8907e-11,1.1707
0.52221,0.008714,0.52221,7.8804e-11,1.1722
0.52473,0.0087983,0.52473,7.8713e-11,1.1738
0.52724,0.0088826,0.52724,7.8634e-11,1.1753
0.52973,0.0089669,0.52973,7.8568e-11,1.1768
0.53222,0.0090511,0.53222,7.8512e-11,1.1783
0.53469,0.0091353,0.53469,7.8468e-11,1.1798
0.53714,0.0092195,0.53714,7.8435e-11,1.1813
0.53959,0.0093037,0.53959,7.8424e-11,1.1829
0.54202,0.0093878,0.54202,7.8429e-11,1.1844
0.54445,0.0094718,0.54445,7.8444e-11,1.1859
0.54445,0.0094718,0.54445,7.8444e-11,1.1859
0.5469,0.0095575,0.5469,7.8468e-11,1.1874
0.54934,0.0096431,0.54934,7.8501e-11,1.1889
0.55178,0.0097286,0.55178,7.8541e-11,1.1905
0.5542,0.0098142,0.5542,7.8589e-11,1.192
0.5566,0.0098996,0.5566,7.8642e-11,1.1935
0.559,0.009985,0.559,7.8701e-11,1.195
0.56138,0.01007,0.56138,7.8765e-11,1.1965
0.56376,0.010156,0.56376,7.8832e-11,1.198
0.56612,0.010241,0.56612,7.8901e-11,1.1995
0.56847,0.010326,0.56847,7.8972e-11,1.201
0.57081,0.010411,0.57081,7.9044e-11,1.2025
0.57313,0.010496,0.57313,7.9115e-11,1.204
0.57545,0.010581,0.57545,7.9184e-11,1.2055
0.57776,0.010666,0.57776,7.9251e-11,1.207
0.57776,0.010666,0.57776,7.9251e-11,1.207
0.58009,0.010753,0.58009,7.9314e-11,1.2085
0.58242,0.010839,0.58242,7.9372e-11,1.21
0.58473,0.010926,0.58473,7.9423e-11,1.2116
0.58704,0.011012,0.58704,7.9466e-11,1.2131
0.58933,0.011098,0.58933,7.9499e-11,1.2146
0.59161,0.011184,0.59161,7.9521e-11,1.2161
0.59388,0.01127,0.59388,7.9531e-11,1.2176
0.59614,0.011356,0.59614,7.9526e-11,1.219
0.59839,0.011442,0.59839,7.9507e-11,1.2205
0.60063,0.011528,0.60063,7.9471e-11,1.222
0.60286,0.011614,0.60286,7.9417e-11,1.2235
0.60508,0.011699,0.60508,7.9343e-11,1.225
0.60729,0.011785,0.60729,7.925e-11,1.2265
0.60949,0.01187,0.60949,7.9134e-11,1.2279
0.60949,0.01187,0.60949,7.9134e-11,1.2279
0.61172,0.011957,0.61172,7.9003e-11,1.2294
0.61394,0.012044,0.61394,7.8882e-11,1.2309
0.61614,0.012131,0.61614,7.8736e-11,1.2324
0.61834,0.012217,0.61834,7.8563e-11,1.2339
0.62053,0.012304,0.62053,7.8363e-11,1.2354
0.6227,0.012391,0.6227,7.8135e-11,1.2368
0.62487,0.012477,0.62487,7.788e-11,1.2383
0.62703,0.012563,0.62703,7.7598e-11,1.2398
0.62918,0.01265,0.62918,7.7287e-11,1.2413
0.63132,0.012736,0.63132,7.695e-11,1.2427
0.63345,0.012822,0.63345,7.6586e-11,1.2442
0.63557,0.012908,0.63557,7.6196e-11,1.2456
0.63768,0.012994,0.63768,7.5782e-11,1.2471
0.63978,0.013079,0.63978,7.5343e-11,1.2485
0.63978,0.013079,0.63978,7.5343e-11,1.2485
0.64191,0.013167,0.64191,7.4887e-11,1.25
0.64403,0.013254,0.64403,7.4437e-11,1.2515
0.64614,0.013341,0.64614,7.3965e-11,1.2529
0.64824,0.013427,0.64824,7.3475e-11,1.2544
0.65033,0.013514,0.65033,7.2968e-11,1.2559
0.65241,0.013601,0.65241,7.2445e-11,1.2573
0.65448,0.013687,0.65448,7.1909e-11,1.2588
0.65654,0.013774,0.65654,7.1361e-11,1.2602
0.6586,0.01386,0.6586,7.0804e-11,1.2616
0.66065,0.013946,0.66065,7.0239e-11,1.2631
0.66268,0.014033,0.66268,6.9669e-11,1.2645
0.66471,0.014119,0.66471,6.9095e-11,1.266
0.66674,0.014205,0.66674,6.8518e-11,1.2674
0.66875,0.014291,0.66875,6.7942e-11,1.2688
0.66875,0.014291,0.66875,6.7942e-11,1.2688
0.67078,0.014378,0.67078,6.7358e-11,1.2703
0.67281,0.014465,0.67281,6.6776e-11,1.2717
0.67483,0.014552,0.67483,6.62e-11,1.2731
0.67684,0.014639,0.67684,6.5629e-11,1.2746
0.67884,0.014725,0.67884,6.5065e-11,1.276
0.68084,0.014812,0.68084,6.451e-11,1.2774
0.68282,0.014898,0.68282,6.3964e-11,1.2789
0.6848,0.014985,0.6848,6.3428e-11,1.2803
0.68677,0.015071,0.68677,6.2903e-11,1.2817
0.68873,0.015157,0.68873,6.239e-11,1.2831
0.69069,0.015244,0.69069,6.189e-11,1.2845
0.69263,0.01533,0.69263,6.1402e-11,1.2859
0.69457,0.015416,0.69457,6.0927e-11,1.2873
0.6965,0.015501,0.6965,6.0465e-11,1.2887
0.6965,0.015501,0.6965,6.0465e-11,1.2887
0.69845,0.015588,0.69845,6.0011e-11,1.2901
0.7004,0.015675,0.7004,5.9572e-11,1.2916
0.70233,0.015762,0.70233,5.9146e-11,1.293
0.70426,0.015849,0.70426,5.8735e-11,1.2944
0.70618,0.015935,0.70618,5.8338e-11,1.2958
0.7081,0.016022,0.7081,5.7956e-11,1.2972
0.71,0.016108,0.71,5.7588e-11,1.2986
0.7119,0.016194,0.7119,5.7234e-11,1.3
0.71379,0.016281,0.71379,5.6893e-11,1.3014
0.71567,0.016367,0.71567,5.6567e-11,1.3027
0.71755,0.016452,0.71755,5.6253e-11,1.3041
0.71942,0.016538,0.71942,5.5953e-11,1.3055
0.72128,0.016624,0.72128,5.5665e-11,1.3069
0.72314,0.01671,0.72314,5.539e-11,1.3083
0.72314,0.01671,0.72314,5.539e-11,1.3083
0.72501,0.016796,0.72501,5.5124e-11,1.3097
0.72688,0.016883,0.72688,5.4869e-11,1.311
0.72874,0.01697,0.72874,5.4627e-11,1.3124
0.73059,0.017056,0.73059,5.4396e-11,1.3138
0.73244,0.017142,0.73244,5.4176e-11,1.3152
0.73428,0.017229,0.73428,5.3967e-11,1.3166
0.73611,0.017315,0.73611,5.3769e-11,1.3179
0.73794,0.017401,0.73794,5.3581e-11,1.3193
0.73975,0.017486,0.73975,5.3402e-11,1.3207
0.74157,0.017572,0.74157,5.3233e-11,1.322
0.74337,0.017658,0.74337,5.3074e-11,1.3234
0.74517,0.017743,0.74517,5.2923e-11,1.3247
0.74696,0.017829,0.74696,5.2781e-11,1.3261
0.74875,0.017914,0.74875,5.2647e-11,1.3274
0.74875,0.017914,0.74875,5.2647e-11,1.3274
0.75055,0.018001,0.75055,5.2519e-11,1.3288
0.75235,0.018087,0.75235,5.2399e-11,1.3302
0.75414,0.018173,0.75414,5.2286e-11,1.3315
0.75592,0.018259,0.75592,5.2181e-11,1.3329
0.7577,0.018345,0.7577,5.2083e-11,1.3342
0.75947,0.018431,0.75947,5.1991e-11,1.3356
0.76123,0.018517,0.76123,5.1906e-11,1.3369
0.76299,0.018602,0.76299,5.1827e-11,1.3382
0.76474,0.018688,0.76474,5.1754e-11,1.3396
0.76649,0.018773,0.76649,5.1687e-11,1.3409
0.76823,0.018859,0.76823,5.1624e-11,1.3422
0.76996,0.018944,0.76996,5.1567e-11,1.3436
0.77169,0.019029,0.77169,5.1515e-11,1.3449
0.77341,0.019114,0.77341,5.1467e-11,1.3462
0.77341,0.019114,0.77341,5.1467e-11,1.3462
0.77515,0.0192,0.77515,5.1423e-11,1.3476
0.77688,0.019286,0.77688,5.1383e-11,1.3489
0.77861,0.019371,0.77861,5.1347e-11,1.3502
0.78033,0.019457,0.78033,5.1315e-11,1.3515
0.78204,0.019543,0.78204,5.1286e-11,1.3529
0.78375,0.019628,0.78375,5.126e-11,1.3542
0.78545,0.019713,0.78545,5.1238e-11,1.3555
0.78715,0.019799,0.78715,5.1218e-11,1.3568
0.78884,0.019884,0.78884,5.12e-11,1.3581
0.79052,0.019969,0.79052,5.1185e-11,1.3594
0.7922,0.020054,0.7922,5.1172e-11,1.3607
0.79387,0.020138,0.79387,5.116e-11,1.362
0.79554,0.020223,0.79554,5.115e-11,1.3633
0.7972,0.020308,0.7972,5.1141e-11,1.3646
0.7972,0.020308,0.7972,5.1141e-11,1.3646
0.79888,0.020393,0.79888,5.1133e-11,1.366
0.80055,0.020479,0.80055,5.1126e-11,1.3673
0.80221,0.020564,0.80221,5.1119e-11,1.3686
0.80387,0.020649,0.80387,5.1112e-11,1.3699
0.80553,0.020734,0.80553,5.1106e-11,1.3712
0.80718,0.020819,0.80718,5.1099e-11,1.3725
0.80882,0.020904,0.80882,5.1091e-11,1.3737
0.81046,0.020989,0.81046,5.1082e-11,1.375
0.81209,0.021074,0.81209,5.1073e-11,1.3763
0.81372,0.021158,0.81372,5.1062e-11,1.3776
0.81534,0.021242,0.81534,5.1049e-11,1.3789
0.81696,0.021327,0.81696,5.1064e-11,1.3802
0.81857,0.021411,0.81857,5.1153e-11,1.3814
0.82018,0.021495,0.82018,5.1244e-11,1.3827
0.82018,0.021495,0.82018,5.1244e-11,1.3827
0.8218,0.02158,0.8218,5.1338e-11,1.384
0.82341,0.021665,0.82341,5.1434e-11,1.3853
0.82502,0.02175,0.82502,5.153e-11,1.3865
0.82663,0.021835,0.82663,5.1628e-11,1.3878
0.82823,0.021919,0.82823,5.1726e-11,1.3891
0.82982,0.022004,0.82982,5.1824e-11,1.3904
0.83141,0.022088,0.83141,5.1921e-11,1.3916
0.833,0.022172,0.833,5.2018e-11,1.3929
0.83458,0.022257,0.83458,5.2113e-11,1.3941
0.83615,0.022341,0.83615,5.2207e-11,1.3954
0.83772,0.022425,0.83772,5.2298e-11,1.3967
0.83929,0.022508,0.83929,5.2388e-11,1.3979
0.84084,0.022592,0.84084,5.2474e-11,1.3992
0.8424,0.022676,0.8424,5.2557e-11,1.4004
0.8424,0.022676,0.8424,5.2557e-11,1.4004
0.84397,0.02276,0.84397,5.2636e-11,1.4017
0.84553,0.022845,0.84553,5.2712e-11,1.4029
0.84709,0.022929,0.84709,5.2783e-11,1.4042
0.84864,0.023013,0.84864,5.2848e-11,1.4054
0.85019,0.023097,0.85019,5.2908e-11,1.4067
0.85174,0.023181,0.85174,5.2962e-11,1.4079
0.85328,0.023265,0.85328,5.301e-11,1.4091
0.85481,0.023349,0.85481,5.3051e-11,1.4104
0.85634,0.023433,0.85634,5.3084e-11,1.4116
0.85787,0.023516,0.85787,5.3111e-11,1.4128
0.85939,0.0236,0.85939,5.3129e-11,1.4141
0.8609,0.023683,0.8609,5.314e-11,1.4153
0.86242,0.023766,0.86242,5.3228e-11,1.4165
0.86392,0.023849,0.86392,5.331e-11,1.4177
0.86392,0.023849,0.86392,5.331e-11,1.4177
0.86544,0.023933,0.86544,5.3384e-11,1.419
0.86696,0.024017,0.86696,5.3449e-11,1.4202
0.86847,0.024101,0.86847,5.3505e-11,1.4214
0.86997,0.024185,0.86997,5.3552e-11,1.4227
0.87148,0.024268,0.87148,5.3589e-11,1.4239
0.87297,0.024352,0.87297,5.3617e-11,1.4251
0.87447,0.024435,0.87447,5.3635e-11,1.4263
0.87595,0.024518,0.87595,5.3659e-11,1.4275
0.87744,0.024601,0.87744,5.3677e-11,1.4288
0.87892,0.024684,0.87892,5.3685e-11,1.43
0.88039,0.024767,0.88039,5.3684e-11,1.4312
0.88186,0.02485,0.88186,5.3674e-11,1.4324
0.88333,0.024933,0.88333,5.3663e-11,1.4336
0.88479,0.025015,0.88479,5.3647e-11,1.4348
0.88479,0.025015,0.88479,5.3647e-11,1.4348
0.88627,0.025099,0.88627,5.3622e-11,1.436
0.88774,0.025182,0.88774,5.3588e-11,1.4372
0.8892,0.025265,0.8892,5.3545e-11,1.4384
0.89066,0.025349,0.89066,5.3494e-11,1.4396
0.89212,0.025432,0.89212,5.3436e-11,1.4408
0.89357,0.025514,0.89357,5.337e-11,1.442
0.89502,0.025597,0.89502,5.33e-11,1.4432
0.89647,0.02568,0.89647,5.3235e-11,1.4444
0.89791,0.025763,0.89791,5.3164e-11,1.4456
0.89934,0.025845,0.89934,5.3086e-11,1.4467
0.90078,0.025927,0.90078,5.3003e-11,1.4479
0.9022,0.02601,0.9022,5.2913e-11,1.4491
0.90363,0.026092,0.90363,5.2819e-11,1.4503
0.90505,0.026174,0.90505,5.2719e-11,1.4515
0.90505,0.026174,0.90505,5.2719e-11,1.4515
0.90648,0.026257,0.90648,5.2614e-11,1.4526
0.90791,0.02634,0.90791,5.2505e-11,1.4538
0.90933,0.026422,0.90933,5.2392e-11,1.455
0.91075,0.026505,0.91075,5.2276e-11,1.4562
0.91217,0.026587,0.91217,5.2157e-11,1.4574
0.91358,0.02667,0.91358,5.2035e-11,1.4585
0.91499,0.026752,0.91499,5.1912e-11,1.4597
0.91639,0.026834,0.91639,5.1786e-11,1.4609
0.91779,0.026916,0.91779,5.1659e-11,1.462
0.91919,0.026998,0.91919,5.1531e-11,1.4632
0.92058,0.02708,0.92058,5.1402e-11,1.4644
0.92197,0.027162,0.92197,5.1273e-11,1.4655
0.92335,0.027243,0.92335,5.1144e-11,1.4667
0.92473,0.027325,0.92473,5.1015e-11,1.4678
0.92473,0.027325,0.92473,5.1015e-11,1.4678
0.92613,0.027407,0.92613,5.0884e-11,1.469
0.92751,0.02749,0.92751,5.0759e-11,1.4702
0.9289,0.027572,0.9289,5.0638e-11,1.4713
0.93028,0.027654,0.93028,5.0517e-11,1.4725
0.93166,0.027736,0.93166,5.0398e-11,1.4736
0.93303,0.027817,0.93303,5.0279e-11,1.4748
0.9344,0.027899,0.9344,5.0162e-11,1.4759
0.93576,0.027981,0.93576,5.0047e-11,1.4771
0.93713,0.028062,0.93713,4.9933e-11,1.4782
0.93849,0.028144,0.93849,4.9822e-11,1.4794
0.93984,0.028225,0.93984,4.9712e-11,1.4805
0.94119,0.028306,0.94119,4.9605e-11,1.4816
0.94254,0.028387,0.94254,4.9501e-11,1.4828
0.94388,0.028468,0.94388,4.9398e-11,1.4839
0.94388,0.028468,0.94388,4.9398e-11,1.4839
0.94524,0.02855,0.94524,4.9297e-11,1.4851
0.94659,0.028632,0.94659,4.92e-11,1.4862
0.94794,0.028713,0.94794,4.9104e-11,1.4873
0.94928,0.028795,0.94928,4.9012e-11,1.4885
0.95062,0.028876,0.95062,4.8923e-11,1.4896
0.95196,0.028957,0.95196,4.8837e-11,1.4907
0.95329,0.029039,0.95329,4.8754e-11,1.4919
0.95462,0.02912,0.95462,4.8675e-11,1.493
0.95595,0.029201,0.95595,4.8598e-11,1.4941
0.95727,0.029282,0.95727,4.8525e-11,1.4952
0.95859,0.029362,0.95859,4.8455e-11,1.4964
0.9599,0.029443,0.9599,4.8389e-11,1.4975
0.96122,0.029524,0.96122,4.8326e-11,1.4986
0.96253,0.029604,0.96253,4.8267e-11,1.4997
0.96253,0.029604,0.96253,4.8267e-11,1.4997
0.96385,0.029685,0.96385,4.821e-11,1.5008
0.96516,0.029766,0.96516,4.8157e-11,1.5019
0.96647,0.029847,0.96647,4.8107e-11,1.5031
0.96778,0.029928,0.96778,4.8061e-11,1.5042
0.96909,0.030009,0.96909,4.8019e-11,1.5053
0.97039,0.03009,0.97039,4.798e-11,1.5064
0.97169,0.030171,0.97169,4.7945e-11,1.5075
0.97299,0.030251,0.97299,4.7913e-11,1.5086
0.97428,0.030332,0.97428,4.7885e-11,1.5097
0.97557,0.030412,0.97557,4.7861e-11,1.5108
0.97686,0.030492,0.97686,4.784e-11,1.5119
0.97814,0.030572,0.97814,4.7822e-11,1.513
0.97942,0.030652,0.97942,4.7808e-11,1.5141
0.98069,0.030732,0.98069,4.7798e-11,1.5152
0.98069,0.030732,0.98069,4.7798e-11,1.5152
0.98198,0.030813,0.98198,4.7791e-11,1.5163
0.98326,0.030893,0.98326,4.7788e-11,1.5174
0.98454,0.030974,0.98454,4.7788e-11,1.5185
0.98582,0.031054,0.98582,4.7792e-11,1.5196
0.98709,0.031135,0.98709,4.78e-11,1.5207
0.98836,0.031215,0.98836,4.7811e-11,1.5218
0.98963,0.031295,0.98963,4.7825e-11,1.5229
0.9909,0.031375,0.9909,4.7843e-11,1.524
0.99216,0.031455,0.99216,4.7865e-11,1.525
0.99341,0.031535,0.99341,4.789e-11,1.5261
0.99467,0.031614,0.99467,4.7919e-11,1.5272
0.99592,0.031694,0.99592,4.7951e-11,1.5283
0.99717,0.031773,0.99717,4.7986e-11,1.5294
0.99841,0.031853,0.99841,4.8025e-11,1.5304
0.99841,0.031853,0.99841,4.8025e-11,1.5304
0.99967,0.031933,0.99967,4.8068e-11,1.5315
1.0009,0.032013,1.0009,4.8116e-11,1.5326
1.0022,0.032093,1.0022,4.8172e-11,1.5337
1.0034,0.032173,1.0034,4.8232e-11,1.5348
1.0047,0.032253,1.0047,4.8296e-11,1.5358
1.0059,0.032332,1.0059,4.8363e-11,1.5369
1.0071,0.032412,1.0071,4.8433e-11,1.538
1.0084,0.032491,1.0084,4.8507e-11,1.539
1.0096,0.032571,1.0096,4.8584e-11,1.5401
1.0108,0.03265,1.0108,4.8665e-11,1.5412
1.0121,0.032729,1.0121,4.8748e-11,1.5422
1.0133,0.032808,1.0133,4.8836e-11,1.5433
1.0145,0.032887,1.0145,4.8926e-11,1.5443
1.0157,0.032966,1.0157,4.902e-11,1.5454


==> data_QM_MD_case4_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.3455,-0.059585
-0.33929,-0.057495
-0.33308,-0.05544
-0.32687,-0.053419
-0.32065,-0.051432
-0.31442,-0.04948
-0.30818,-0.047562
-0.30194,-0.045678
-0.29568,-0.043828
-0.28942,-0.042013
-0.28315,-0.040232
-0.27686,-0.038486
-0.27057,-0.036774
-0.26426,-0.035097
-0.25794,-0.033455
-0.25794,-0.033455
-0.25206,-0.031963
-0.24618,-0.030505
-0.24031,-0.029079
-0.23443,-0.027686
-0.22855,-0.026326
-0.22266,-0.024999
-0.21677,-0.023705
-0.21088,-0.022444
-0.20498,-0.021215
-0.19908,-0.02002
-0.19317,-0.018857
-0.18726,-0.017728
-0.18134,-0.016631
-0.17541,-0.015568
-0.17541,-0.015568
-0.17482,-0.015464
-0.17423,-0.015361
-0.17364,-0.015258
-0.17305,-0.015155
-0.17246,-0.015053
-0.17187,-0.014951
-0.17129,-0.014849
-0.1707,-0.014748
-0.17011,-0.014647
-0.16952,-0.014546
-0.16893,-0.014446
-0.16834,-0.014346
-0.16775,-0.014246
-0.16716,-0.014147
-0.16716,-0.014147
-0.16658,-0.014049
-0.16599,-0.013951
-0.16541,-0.013853
-0.16482,-0.013756
-0.16424,-0.013659
-0.16365,-0.013563
-0.16307,-0.013466
-0.16249,-0.013371
-0.1619,-0.013275
-0.16132,-0.01318
-0.16073,-0.013085
-0.16015,-0.01299
-0.15956,-0.012896
-0.15897,-0.012802
-0.15897,-0.012802
-0.15839,-0.012709
-0.15781,-0.012617
-0.15723,-0.012525
-0.15665,-0.012433
-0.15607,-0.012341
-0.15549,-0.01225
-0.15491,-0.012159
-0.15433,-0.012069
-0.15375,-0.011978
-0.15317,-0.011889
-0.15259,-0.011799
-0.15201,-0.01171
-0.15142,-0.011621
-0.15084,-0.011532
-0.15084,-0.011532
-0.15027,-0.011445
-0.14969,-0.011357
-0.14911,-0.011271
-0.14854,-0.011184
-0.14796,-0.011098
-0.14738,-0.011012
-0.14681,-0.010926
-0.14623,-0.010841
-0.14565,-0.010756
-0.14508,-0.010671
-0.1445,-0.010587
-0.14392,-0.010503
-0.14335,-0.010419
-0.14277,-0.010336
-0.14277,-0.010336
-0.1422,-0.010253
-0.14162,-0.010171
-0.14105,-0.01009
-0.14048,-0.010008
-0.1399,-0.0099272
-0.13933,-0.0098464
-0.13876,-0.009766
-0.13819,-0.0096859
-0.13761,-0.009606
-0.13704,-0.0095266
-0.13647,-0.0094474
-0.13589,-0.0093686
-0.13532,-0.0092901
-0.13475,-0.0092119
-0.13475,-0.0092119
-0.13418,-0.0091346
-0.13361,-0.0090576
-0.13304,-0.008981
-0.13247,-0.0089046
-0.1319,-0.0088286
-0.13133,-0.0087529
-0.13077,-0.0086776
-0.1302,-0.0086025
-0.12963,-0.0085278
-0.12906,-0.0084534
-0.12849,-0.0083793
-0.12792,-0.0083055
-0.12735,-0.0082321
-0.12678,-0.008159
-0.12678,-0.008159
-0.12622,-0.0080867
-0.12565,-0.0080147
-0.12509,-0.0079431
-0.12452,-0.0078717
-0.12396,-0.0078007
-0.12339,-0.00773
-0.12283,-0.0076596
-0.12226,-0.0075896
-0.1217,-0.0075199
-0.12113,-0.0074504
-0.12057,-0.0073813
-0.12,-0.0073125
-0.11944,-0.0072441
-0.11887,-0.0071759
-0.11887,-0.0071759
-0.11831,-0.0071086
-0.11775,-0.0070415
-0.11719,-0.0069748
-0.11663,-0.0069084
-0.11607,-0.0068423
-0.1155,-0.0067765
-0.11494,-0.006711
-0.11438,-0.0066458
-0.11382,-0.006581
-0.11326,-0.0065165
-0.1127,-0.0064523
-0.11214,-0.0063884
-0.11158,-0.0063248
-0.11101,-0.0062616
-0.11101,-0.0062616
-0.11046,-0.006199
-0.1099,-0.0061368
-0.10934,-0.0060749
-0.10878,-0.0060133
-0.10823,-0.005952
-0.10767,-0.0058911
-0.10711,-0.0058304
-0.10656,-0.0057701
-0.106,-0.0057101
-0.10544,-0.0056504
-0.10488,-0.005591
-0.10433,-0.0055319
-0.10377,-0.0054731
-0.10321,-0.0054147
-0.10321,-0.0054147
-0.10266,-0.0053569
-0.1021,-0.0052994
-0.10155,-0.0052423
-0.101,-0.0051854
-0.10044,-0.0051289
-0.09989,-0.0050726
-0.099336,-0.0050167
-0.098783,-0.0049611
-0.098229,-0.0049058
-0.097676,-0.0048509
-0.097122,-0.0047962
-0.096569,-0.0047418
-0.096016,-0.0046878
-0.095462,-0.0046341
-0.095462,-0.0046341
-0.094912,-0.0045809
-0.094362,-0.0045281
-0.093812,-0.0044756
-0.093262,-0.0044234
-0.092712,-0.0043716
-0.092163,-0.00432
-0.091613,-0.0042687
-0.091063,-0.0042178
-0.090513,-0.0041671
-0.089964,-0.0041168
-0.089414,-0.0040668
-0.088865,-0.004017
-0.088315,-0.0039676
-0.087766,-0.0039185
-0.087766,-0.0039185
-0.087219,-0.00387
-0.086673,-0.0038218
-0.086127,-0.0037739
-0.085581,-0.0037262
-0.085034,-0.0036789
-0.084488,-0.0036319
-0.083942,-0.0035852
-0.083396,-0.0035389
-0.08285,-0.0034928
-0.082305,-0.003447
-0.081759,-0.0034015
-0.081213,-0.0033564
-0.080668,-0.0033115
-0.080122,-0.003267
-0.080122,-0.003267
-0.079579,-0.0032229
-0.079036,-0.0031792
-0.078494,-0.0031358
-0.077951,-0.0030927
-0.077409,-0.0030499
-0.076866,-0.0030073
-0.076324,-0.0029651
-0.075782,-0.0029232
-0.07524,-0.0028816
-0.074698,-0.0028403
-0.074156,-0.0027993
-0.073614,-0.0027587
-0.073072,-0.0027183
-0.07253,-0.0026782
-0.07253,-0.0026782
-0.071991,-0.0026386
-0.071452,-0.0025993
-0.070913,-0.0025603
-0.070374,-0.0025216
-0.069835,-0.0024832
-0.069297,-0.0024451
-0.068758,-0.0024073
-0.068219,-0.0023698
-0.067681,-0.0023326
-0.067143,-0.0022957
-0.066604,-0.0022591
-0.066066,-0.0022228
-0.065528,-0.0021868
-0.06499,-0.0021511
-0.06499,-0.0021511
-0.064455,-0.0021158
-0.063919,-0.0020808
-0.063384,-0.0020462
-0.062848,-0.0020118
-0.062313,-0.0019777
-0.061778,-0.001944
-0.061243,-0.0019105
-0.060708,-0.0018773
-0.060174,-0.0018444
-0.059639,-0.0018118
-0.059105,-0.0017795
-0.05857,-0.0017476
-0.058036,-0.0017159
-0.057502,-0.0016845
-0.057502,-0.0016845
-0.05697,-0.0016535
-0.056438,-0.0016228
-0.055906,-0.0015924
-0.055374,-0.0015622
-0.054843,-0.0015324
-0.054311,-0.0015029
-0.05378,-0.0014737
-0.053249,-0.0014447
-0.052718,-0.0014161
-0.052187,-0.0013878
-0.051656,-0.0013597
-0.051125,-0.0013319
-0.050595,-0.0013045
-0.050064,-0.0012773
-0.050064,-0.0012773
-0.049536,-0.0012505
-0.049007,-0.001224
-0.048479,-0.0011977
-0.047951,-0.0011718
-0.047423,-0.0011462
-0.046895,-0.0011208
-0.046367,-0.0010958
-0.04584,-0.001071
-0.045312,-0.0010465
-0.044785,-0.0010223
-0.044258,-0.00099841
-0.043731,-0.0009748
-0.043204,-0.00095148
-0.042677,-0.00092844
-0.042677,-0.00092844
-0.042152,-0.00090575
-0.041627,-0.00088334
-0.041102,-0.00086123
-0.040578,-0.0008394
-0.040053,-0.00081786
-0.039529,-0.0007966
-0.039005,-0.00077563
-0.038481,-0.00075495
-0.037957,-0.00073455
-0.037433,-0.00071443
-0.03691,-0.00069461
-0.036387,-0.00067506
-0.035864,-0.0006558
-0.035341,-0.00063683
-0.035341,-0.00063683
-0.034819,-0.00061818
-0.034297,-0.00059981
-0.033776,-0.00058172
-0.033255,-0.00056392
-0.032734,-0.0005464
-0.032213,-0.00052916
-0.031692,-0.00051221
-0.031172,-0.00049553
-0.030652,-0.00047914
-0.030132,-0.00046303
-0.029612,-0.0004472
-0.029092,-0.00043165
-0.028573,-0.00041638
-0.028054,-0.00040139
-0.028054,-0.00040139
-0.027535,-0.0003867
-0.027017,-0.00037229
-0.026499,-0.00035816
-0.025982,-0.00034431
-0.025464,-0.00033073
-0.024947,-0.00031744
-0.02443,-0.00030442
-0.023913,-0.00029168
-0.023396,-0.00027922
-0.02288,-0.00026703
-0.022364,-0.00025512
-0.021848,-0.00024349
-0.021332,-0.00023213
-0.020816,-0.00022105
-0.020816,-0.00022105
-0.020765,-0.00021995
-0.020713,-0.00021886
-0.020661,-0.00021777
-0.02061,-0.00021669
-0.020558,-0.00021561
-0.020507,-0.00021453
-0.020455,-0.00021345
-0.020404,-0.00021238
-0.020352,-0.00021131
-0.020301,-0.00021024
-0.020249,-0.00020917
-0.020198,-0.00020811
-0.020146,-0.00020705
-0.020095,-0.00020599
-0.020095,-0.00020599
-0.020043,-0.00020494
-0.019992,-0.00020389
-0.01994,-0.00020284
-0.019889,-0.00020179
-0.019837,-0.00020075
-0.019786,-0.00019971
-0.019734,-0.00019867
-0.019683,-0.00019764
-0.019631,-0.0001966
-0.01958,-0.00019557
-0.019528,-0.00019455
-0.019477,-0.00019352
-0.019425,-0.0001925
-0.019374,-0.00019148
-0.019374,-0.00019148
-0.019322,-0.00019047
-0.019271,-0.00018945
-0.019219,-0.00018844
-0.019168,-0.00018744
-0.019116,-0.00018643
-0.019065,-0.00018543
-0.019013,-0.00018443
-0.018962,-0.00018343
-0.018911,-0.00018244
-0.018859,-0.00018145
-0.018808,-0.00018046
-0.018756,-0.00017947
-0.018705,-0.00017849
-0.018653,-0.00017751
-0.018653,-0.00017751
-0.018602,-0.00017653
-0.01855,-0.00017556
-0.018499,-0.00017459
-0.018448,-0.00017362
-0.018396,-0.00017265
-0.018345,-0.00017169
-0.018293,-0.00017073
-0.018242,-0.00016977
-0.01819,-0.00016881
-0.018139,-0.00016786
-0.018088,-0.00016691
-0.018036,-0.00016596
-0.017985,-0.00016502
-0.017933,-0.00016408
-0.017933,-0.00016408
-0.017882,-0.00016314
-0.017831,-0.0001622
-0.017779,-0.00016127
-0.017728,-0.00016034
-0.017676,-0.00015941
-0.017625,-0.00015848
-0.017574,-0.00015756
-0.017522,-0.00015664
-0.017471,-0.00015572
-0.017419,-0.00015481
-0.017368,-0.0001539
-0.017317,-0.00015299
-0.017265,-0.00015208
-0.017214,-0.00015118
-0.017214,-0.00015118
-0.017163,-0.00015028
-0.017111,-0.00014938
-0.01706,-0.00014849
-0.017009,-0.00014759
-0.016957,-0.0001467
-0.016906,-0.00014582
-0.016854,-0.00014493
-0.016803,-0.00014405
-0.016752,-0.00014317
-0.0167,-0.0001423
-0.016649,-0.00014142
-0.016598,-0.00014055
-0.016546,-0.00013968
-0.016495,-0.00013882
-0.016495,-0.00013882
-0.016444,-0.00013796
-0.016392,-0.0001371
-0.016341,-0.00013624
-0.01629,-0.00013539
-0.016238,-0.00013453
-0.016187,-0.00013369
-0.016136,-0.00013284
-0.016085,-0.000132
-0.016033,-0.00013116
-0.015982,-0.00013032
-0.015931,-0.00012948
-0.015879,-0.00012865
-0.015828,-0.00012782
-0.015777,-0.00012699
-0.015777,-0.00012699
-0.015725,-0.00012617
-0.015674,-0.00012535
-0.015623,-0.00012453
-0.015572,-0.00012371
-0.01552,-0.0001229
-0.015469,-0.00012209
-0.015418,-0.00012128
-0.015366,-0.00012048
-0.015315,-0.00011967
-0.015264,-0.00011887
-0.015213,-0.00011808
-0.015161,-0.00011728
-0.01511,-0.00011649
-0.015059,-0.0001157
-0.015059,-0.0001157
-0.015008,-0.00011492
-0.014956,-0.00011413
-0.014905,-0.00011335
-0.014854,-0.00011257
-0.014803,-0.0001118
-0.014751,-0.00011103
-0.0147,-0.00011026
-0.014649,-0.00010949
-0.014598,-0.00010872
-0.014546,-0.00010796
-0.014495,-0.0001072
-0.014444,-0.00010645
-0.014393,-0.00010569
-0.014341,-0.00010494
-0.014341,-0.00010494
-0.01429,-0.00010419
-0.014239,-0.00010345
-0.014188,-0.00010271
-0.014137,-0.00010197
-0.014085,-0.00010123
-0.014034,-0.00010049
-0.013983,-9.9763e-05
-0.013932,-9.9033e-05
-0.013881,-9.8307e-05
-0.013829,-9.7583e-05
-0.013778,-9.6862e-05
-0.013727,-9.6144e-05
-0.013676,-9.5428e-05
-0.013625,-9.4715e-05
-0.013625,-9.4715e-05
-0.013573,-9.4005e-05
-0.013522,-9.3298e-05
-0.013471,-9.2593e-05
-0.01342,-9.1891e-05
-0.013369,-9.1191e-05
-0.013317,-9.0495e-05
-0.013266,-8.9801e-05
-0.013215,-8.9109e-05
-0.013164,-8.8421e-05
-0.013113,-8.7735e-05
-0.013062,-8.7052e-05
-0.01301,-8.6371e-05
-0.012959,-8.5694e-05
-0.012908,-8.5019e-05
-0.012908,-8.5019e-05
-0.012857,-8.4346e-05
-0.012806,-8.3677e-05
-0.012755,-8.301e-05
-0.012704,-8.2346e-05
-0.012652,-8.1684e-05
-0.012601,-8.1025e-05
-0.01255,-8.0369e-05
-0.012499,-7.9716e-05
-0.012448,-7.9065e-05
-0.012397,-7.8417e-05
-0.012346,-7.7771e-05
-0.012295,-7.7129e-05
-0.012243,-7.6489e-05
-0.012192,-7.5852e-05
-0.012192,-7.5852e-05
-0.012141,-7.5217e-05
-0.01209,-7.4585e-05
-0.012039,-7.3956e-05
-0.011988,-7.333e-05
-0.011937,-7.2706e-05
-0.011886,-7.2085e-05
-0.011835,-7.1466e-05
-0.011783,-7.0851e-05
-0.011732,-7.0238e-05
-0.011681,-6.9627e-05
-0.01163,-6.902e-05
-0.011579,-6.8415e-05
-0.011528,-6.7813e-05
-0.011477,-6.7213e-05
-0.011477,-6.7213e-05
-0.011426,-6.6616e-05
-0.011375,-6.6022e-05
-0.011324,-6.5431e-05
-0.011273,-6.4842e-05
-0.011222,-6.4256e-05
-0.011171,-6.3673e-05
-0.011119,-6.3092e-05
-0.011068,-6.2514e-05
-0.011017,-6.1938e-05
-0.010966,-6.1366e-05
-0.010915,-6.0796e-05
-0.010864,-6.0229e-05
-0.010813,-5.9664e-05
-0.010762,-5.9102e-05
-0.010762,-5.9102e-05
-0.010711,-5.8543e-05
-0.01066,-5.7986e-05
-0.010609,-5.7433e-05
-0.010558,-5.6881e-05
-0.010507,-5.6333e-05
-0.010456,-5.5787e-05
-0.010405,-5.5244e-05
-0.010354,-5.4704e-05
-0.010303,-5.4166e-05
-0.010252,-5.3631e-05
-0.010201,-5.3099e-05
-0.01015,-5.2569e-05
-0.010099,-5.2042e-05
-0.010048,-5.1517e-05
0,0
0.0099477,-5.0519e-05
0.0099977,-5.1028e-05
0.010048,-5.154e-05
0.010098,-5.2054e-05
0.010148,-5.2571e-05
0.010198,-5.309e-05
0.010248,-5.3612e-05
0.010298,-5.4136e-05
0.010348,-5.4663e-05
0.010398,-5.5192e-05
0.010448,-5.5724e-05
0.010498,-5.6258e-05
0.010548,-5.6795e-05
0.010597,-5.7335e-05
0.010647,-5.7877e-05
0.010647,-5.7877e-05
0.010697,-5.8421e-05
0.010747,-5.8968e-05
0.010797,-5.9518e-05
0.010847,-6.007e-05
0.010897,-6.0624e-05
0.010947,-6.1181e-05
0.010997,-6.1741e-05
0.011047,-6.2303e-05
0.011097,-6.2868e-05
0.011147,-6.3435e-05
0.011197,-6.4004e-05
0.011247,-6.4577e-05
0.011297,-6.5151e-05
0.011347,-6.5729e-05
0.011347,-6.5729e-05
0.011397,-6.6308e-05
0.011447,-6.6891e-05
0.011496,-6.7475e-05
0.011546,-6.8063e-05
0.011596,-6.8652e-05
0.011646,-6.9245e-05
0.011696,-6.984e-05
0.011746,-7.0437e-05
0.011796,-7.1037e-05
0.011846,-7.1639e-05
0.011896,-7.2244e-05
0.011946,-7.2851e-05
0.011995,-7.3461e-05
0.012045,-7.4074e-05
0.012045,-7.4074e-05
0.012095,-7.4689e-05
0.012145,-7.5306e-05
0.012195,-7.5926e-05
0.012245,-7.6548e-05
0.012295,-7.7173e-05
0.012345,-7.7801e-05
0.012395,-7.8431e-05
0.012444,-7.9063e-05
0.012494,-7.9698e-05
0.012544,-8.0336e-05
0.012594,-8.0976e-05
0.012644,-8.1618e-05
0.012694,-8.2263e-05
0.012744,-8.2911e-05
0.012744,-8.2911e-05
0.012793,-8.3561e-05
0.012843,-8.4214e-05
0.012893,-8.4869e-05
0.012943,-8.5526e-05
0.012993,-8.6186e-05
0.013043,-8.6849e-05
0.013093,-8.7514e-05
0.013142,-8.8181e-05
0.013192,-8.8852e-05
0.013242,-8.9524e-05
0.013292,-9.0199e-05
0.013342,-9.0877e-05
0.013391,-9.1557e-05
0.013441,-9.2239e-05
0.013441,-9.2239e-05
0.013491,-9.2924e-05
0.013541,-9.3612e-05
0.013591,-9.4302e-05
0.013641,-9.4995e-05
0.01369,-9.569e-05
0.01374,-9.6387e-05
0.01379,-9.7088e-05
0.01384,-9.779e-05
0.01389,-9.8495e-05
0.013939,-9.9203e-05
0.013989,-9.9913e-05
0.014039,-0.00010063
0.014089,-0.00010134
0.014139,-0.00010206
0.014139,-0.00010206
0.014188,-0.00010278
0.014238,-0.0001035
0.014288,-0.00010423
0.014338,-0.00010495
0.014387,-0.00010568
0.014437,-0.00010642
0.014487,-0.00010715
0.014537,-0.00010789
0.014586,-0.00010863
0.014636,-0.00010937
0.014686,-0.00011012
0.014736,-0.00011086
0.014786,-0.00011161
0.014835,-0.00011237
0.014835,-0.00011237
0.014885,-0.00011312
0.014935,-0.00011388
0.014985,-0.00011464
0.015034,-0.0001154
0.015084,-0.00011617
0.015134,-0.00011693
0.015183,-0.0001177
0.015233,-0.00011847
0.015283,-0.00011925
0.015333,-0.00012003
0.015382,-0.00012081
0.015432,-0.00012159
0.015482,-0.00012237
0.015532,-0.00012316
0.015532,-0.00012316
0.015581,-0.00012395
0.015631,-0.00012474
0.015681,-0.00012554
0.01573,-0.00012634
0.01578,-0.00012714
0.01583,-0.00012794
0.015879,-0.00012874
0.015929,-0.00012955
0.015979,-0.00013036
0.016029,-0.00013117
0.016078,-0.00013199
0.016128,-0.0001328
0.016178,-0.00013362
0.016227,-0.00013444
0.016227,-0.00013444
0.016277,-0.00013527
0.016327,-0.0001361
0.016376,-0.00013692
0.016426,-0.00013776
0.016476,-0.00013859
0.016525,-0.00013943
0.016575,-0.00014027
0.016625,-0.00014111
0.016674,-0.00014195
0.016724,-0.0001428
0.016774,-0.00014365
0.016823,-0.0001445
0.016873,-0.00014536
0.016922,-0.00014621
0.016922,-0.00014621
0.016972,-0.00014707
0.017022,-0.00014793
0.017071,-0.0001488
0.017121,-0.00014966
0.017171,-0.00015053
0.01722,-0.0001514
0.01727,-0.00015228
0.01732,-0.00015316
0.017369,-0.00015403
0.017419,-0.00015492
0.017468,-0.0001558
0.017518,-0.00015669
0.017568,-0.00015757
0.017617,-0.00015847
0.017617,-0.00015847
0.017667,-0.00015936
0.017716,-0.00016026
0.017766,-0.00016115
0.017816,-0.00016206
0.017865,-0.00016296
0.017915,-0.00016387
0.017964,-0.00016477
0.018014,-0.00016569
0.018064,-0.0001666
0.018113,-0.00016751
0.018163,-0.00016843
0.018212,-0.00016935
0.018262,-0.00017028
0.018312,-0.0001712
0.018312,-0.0001712
0.018361,-0.00017213
0.018411,-0.00017306
0.01846,-0.000174
0.01851,-0.00017493
0.018559,-0.00017587
0.018609,-0.00017681
0.018658,-0.00017775
0.018708,-0.0001787
0.018758,-0.00017965
0.018807,-0.0001806
0.018857,-0.00018155
0.018906,-0.00018251
0.018956,-0.00018346
0.019005,-0.00018442
0.019005,-0.00018442
0.019055,-0.00018539
0.019104,-0.00018635
0.019154,-0.00018732
0.019203,-0.00018829
0.019253,-0.00018926
0.019302,-0.00019024
0.019352,-0.00019121
0.019402,-0.00019219
0.019451,-0.00019318
0.019501,-0.00019416
0.01955,-0.00019515
0.0196,-0.00019614
0.019649,-0.00019713
0.019699,-0.00019813
0.019699,-0.00019813
0.019748,-0.00019912
0.019798,-0.00020012
0.019847,-0.00020112
0.019897,-0.00020213
0.019946,-0.00020314
0.019996,-0.00020415
0.020045,-0.00020516
0.020094,-0.00020617
0.020144,-0.00020719
0.020193,-0.00020821
0.020243,-0.00020923
0.020292,-0.00021025
0.020342,-0.00021128
0.020391,-0.00021231
0.020391,-0.00021231
0.020886,-0.00022273
0.02138,-0.0002334
0.021874,-0.00024431
0.022368,-0.00025546
0.022861,-0.00026686
0.023354,-0.00027849
0.023847,-0.00029037
0.024339,-0.00030249
0.024831,-0.00031485
0.025323,-0.00032744
0.025815,-0.00034028
0.026306,-0.00035336
0.026797,-0.00036667
0.027288,-0.00038022
0.027288,-0.00038022
0.027779,-0.00039403
0.028269,-0.00040808
0.02876,-0.00042236
0.02925,-0.00043688
0.02974,-0.00045163
0.030229,-0.00046663
0.030718,-0.00048185
0.031207,-0.00049731
0.031696,-0.000513
0.032184,-0.00052893
0.032672,-0.00054509
0.033159,-0.00056148
0.033646,-0.0005781
0.034133,-0.00059496
0.034133,-0.00059496
0.034621,-0.00061208
0.035108,-0.00062943
0.035595,-0.00064701
0.036082,-0.00066482
0.036568,-0.00068286
0.037054,-0.00070113
0.037539,-0.00071963
0.038025,-0.00073835
0.038509,-0.00075731
0.038994,-0.00077649
0.039478,-0.00079589
0.039962,-0.00081552
0.040446,-0.00083538
0.040929,-0.00085546
0.040929,-0.00085546
0.041413,-0.00087582
0.041897,-0.0008964
0.04238,-0.00091721
0.042863,-0.00093824
0.043346,-0.00095949
0.043828,-0.00098096
0.04431,-0.0010027
0.044792,-0.0010246
0.045273,-0.0010467
0.045754,-0.0010691
0.046235,-0.0010916
0.046715,-0.0011144
0.047195,-0.0011375
0.047675,-0.0011607
0.047675,-0.0011607
0.048156,-0.0011842
0.048636,-0.001208
0.049116,-0.0012319
0.049595,-0.0012561
0.050075,-0.0012805
0.050554,-0.0013051
0.051032,-0.0013299
0.05151,-0.0013549
0.051988,-0.0013802
0.052465,-0.0014056
0.052942,-0.0014313
0.053419,-0.0014572
0.053895,-0.0014833
0.054371,-0.0015096
0.054371,-0.0015096
0.054849,-0.0015362
0.055326,-0.0015631
0.055802,-0.0015901
0.056278,-0.0016173
0.056754,-0.0016448
0.057229,-0.0016725
0.057704,-0.0017003
0.058179,-0.0017284
0.058653,-0.0017567
0.059127,-0.0017852
0.059601,-0.0018139
0.060074,-0.0018428
0.060547,-0.0018719
0.061019,-0.0019012
0.061019,-0.0019012
0.061493,-0.0019308
0.061966,-0.0019607
0.062439,-0.0019907
0.062912,-0.002021
0.063384,-0.0020514
0.063856,-0.0020821
0.064328,-0.0021129
0.064799,-0.002144
0.06527,-0.0021752
0.06574,-0.0022067
0.06621,-0.0022383
0.06668,-0.0022702
0.067149,-0.0023022
0.067618,-0.0023345
0.067618,-0.0023345
0.068088,-0.002367
0.068558,-0.0023998
0.069028,-0.0024328
0.069497,-0.002466
0.069966,-0.0024993
0.070434,-0.0025329
0.070903,-0.0025667
0.07137,-0.0026006
0.071837,-0.0026347
0.072304,-0.0026691
0.072771,-0.0027036
0.073237,-0.0027383
0.073703,-0.0027732
0.074168,-0.0028083
0.074168,-0.0028083
0.074635,-0.0028438
0.075102,-0.0028794
0.075568,-0.0029153
0.076034,-0.0029513
0.076499,-0.0029875
0.076964,-0.0030239
0.077429,-0.0030605
0.077893,-0.0030973
0.078357,-0.0031343
0.07882,-0.0031714
0.079283,-0.0032087
0.079746,-0.0032463
0.080208,-0.003284
0.08067,-0.0033218
0.08067,-0.0033218
0.081134,-0.0033601
0.081597,-0.0033986
0.08206,-0.0034372
0.082522,-0.003476
0.082984,-0.003515
0.083446,-0.0035542
0.083907,-0.0035935
0.084368,-0.0036331
0.084828,-0.0036728
0.085288,-0.0037127
0.085748,-0.0037527
0.086207,-0.003793
0.086666,-0.0038334
0.087124,-0.003874
0.087124,-0.003874
0.087584,-0.003915
0.088044,-0.0039562
0.088504,-0.0039975
0.088963,-0.004039
0.089422,-0.0040807
0.08988,-0.0041226
0.090338,-0.0041647
0.090795,-0.0042069
0.091252,-0.0042493
0.091709,-0.0042918
0.092165,-0.0043345
0.09262,-0.0043774
0.093076,-0.0044205
0.09353,-0.0044637
0.09353,-0.0044637
0.093987,-0.0045074
0.094444,-0.0045513
0.0949,-0.0045953
0.095356,-0.0046394
0.095811,-0.0046838
0.096266,-0.0047283
0.096721,-0.0047729
0.097175,-0.0048178
0.097628,-0.0048628
0.098081,-0.0049079
0.098534,-0.0049532
0.098986,-0.0049987
0.099438,-0.0050444
0.099889,-0.0050902
0.099889,-0.0050902
0.10034,-0.0051364
0.1008,-0.0051829
0.10125,-0.0052294
0.1017,-0.0052762
0.10215,-0.0053231
0.10261,-0.0053701
0.10306,-0.0054174
0.10351,-0.0054647
0.10396,-0.0055123
0.10441,-0.0055599
0.10486,-0.0056078
0.1053,-0.0056558
0.10575,-0.0057039
0.1062,-0.0057522
0.1062,-0.0057522
0.10665,-0.005801
0.1071,-0.00585
0.10755,-0.0058991
0.108,-0.0059483
0.10845,-0.0059977
0.1089,-0.0060472
0.10934,-0.0060969
0.10979,-0.0061468
0.11024,-0.0061968
0.11068,-0.0062469
0.11113,-0.0062972
0.11158,-0.0063477
0.11202,-0.0063982
0.11247,-0.006449
0.11247,-0.006449
0.11291,-0.0065002
0.11336,-0.0065516
0.11381,-0.0066031
0.11425,-0.0066548
0.1147,-0.0067066
0.11514,-0.0067586
0.11559,-0.0068107
0.11603,-0.0068629
0.11647,-0.0069153
0.11692,-0.0069679
0.11736,-0.0070205
0.1178,-0.0070733
0.11824,-0.0071263
0.11868,-0.0071794
0.11868,-0.0071794
0.11913,-0.007233
0.11957,-0.0072868
0.12001,-0.0073407
0.12046,-0.0073947
0.1209,-0.0074489
0.12134,-0.0075032
0.12178,-0.0075576
0.12222,-0.0076122
0.12266,-0.0076669
0.1231,-0.0077218
0.12354,-0.0077767
0.12398,-0.0078319
0.12442,-0.0078871
0.12485,-0.0079425
0.12485,-0.0079425
0.12529,-0.0079984
0.12573,-0.0080545
0.12617,-0.0081107
0.12661,-0.008167
0.12705,-0.0082235
0.12749,-0.00828
0.12793,-0.0083368
0.12837,-0.0083936
0.1288,-0.0084506
0.12924,-0.0085077
0.12967,-0.0085649
0.13011,-0.0086222
0.13054,-0.0086797
0.13098,-0.0087373
0.13098,-0.0087373
0.13142,-0.0087954
0.13185,-0.0088538
0.13229,-0.0089122
0.13272,-0.0089707
0.13316,-0.0090294
0.13359,-0.0090882
0.13403,-0.0091471
0.13446,-0.0092061
0.1349,-0.0092653
0.13533,-0.0093245
0.13576,-0.0093839
0.13619,-0.0094434
0.13663,-0.009503
0.13706,-0.0095628
0.13706,-0.0095628
0.13749,-0.0096231
0.13792,-0.0096836
0.13836,-0.0097442
0.13879,-0.0098049
0.13922,-0.0098657
0.13965,-0.0099266
0.14008,-0.0099876
0.14051,-0.010049
0.14094,-0.01011
0.14137,-0.010171
0.1418,-0.010233
0.14223,-0.010294
0.14266,-0.010356
0.14309,-0.010418
0.14309,-0.010418
0.14352,-0.01048
0.14395,-0.010543
0.14438,-0.010606
0.14481,-0.010668
0.14524,-0.010731
0.14566,-0.010794
0.14609,-0.010857
0.14652,-0.010921
0.14695,-0.010984
0.14737,-0.011047
0.1478,-0.011111
0.14822,-0.011174
0.14865,-0.011238
0.14907,-0.011302
0.14907,-0.011302
0.15332,-0.011951
0.15752,-0.01261
0.16168,-0.013278
0.16578,-0.013955
0.16984,-0.01464
0.17386,-0.015333
0.17783,-0.016033
0.18175,-0.01674
0.18564,-0.017454
0.18948,-0.018175
0.19329,-0.018901
0.19705,-0.019632
0.20077,-0.020369
0.20446,-0.021111
0.20446,-0.021111
0.20839,-0.021914
0.21226,-0.02272
0.21609,-0.023529
0.21987,-0.024341
0.2236,-0.025154
0.22728,-0.02597
0.23092,-0.026786
0.23452,-0.027604
0.23808,-0.028422
0.24159,-0.029241
0.24506,-0.03006
0.24849,-0.030879
0.25189,-0.031698
0.25524,-0.032516


==> data_QM_MD_case4_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,2.5278e-07,0.001,4.6879e-16,1
0.0010412,2.7407e-07,0.0010412,4.6879e-16,1
0.0010825,2.9622e-07,0.0010825,4.6879e-16,1
0.0011237,3.1923e-07,0.0011237,4.6879e-16,1
0.001165,3.4311e-07,0.001165,4.6879e-16,1
0.0012062,3.6784e-07,0.0012062,4.6879e-16,1
0.0012474,3.9344e-07,0.0012474,4.6879e-16,1
0.0012887,4.199e-07,0.0012887,4.6879e-16,1
0.0013299,4.4723e-07,0.0013299,4.6879e-16,1
0.0013712,4.7541e-07,0.0013712,4.6879e-16,1
0.0014124,5.0446e-07,0.0014124,4.6879e-16,1
0.0014536,5.3437e-07,0.0014536,4.6879e-16,1
0.0014949,5.6515e-07,0.0014949,4.6879e-16,1
0.0015361,5.9678e-07,0.0015361,4.6879e-16,1
0.0015773,6.2928e-07,0.0015773,4.6879e-16,1
0.0015773,6.2928e-07,0.0015773,4.6879e-16,1
0.0016186,6.6264e-07,0.0016186,4.6879e-16,1
0.0016598,6.9687e-07,0.0016598,4.6879e-16,1
0.0017011,7.3196e-07,0.0017011,4.6879e-16,1
0.0017423,7.6791e-07,0.0017423,4.6879e-16,1
0.0017835,8.0472e-07,0.0017835,4.6879e-16,1
0.0018248,8.424e-07,0.0018248,4.6879e-16,1
0.001866,8.8094e-07,0.001866,4.6879e-16,1
0.0019073,9.2035e-07,0.0019073,4.6879e-16,1
0.0019485,9.6062e-07,0.0019485,4.6879e-16,1
0.0019897,1.0018e-06,0.0019897,4.6879e-16,1
0.002031,1.0438e-06,0.002031,4.6879e-16,1
0.0020722,1.0866e-06,0.0020722,4.6879e-16,1
0.0021135,1.1303e-06,0.0021135,4.6879e-16,1
0.0021547,1.1749e-06,0.0021547,4.6879e-16,1
0.0021547,1.1749e-06,0.0021547,4.6879e-16,1
0.0021959,1.2204e-06,0.0021959,4.6879e-16,1
0.0022372,1.2667e-06,0.0022372,4.6879e-16,0.99999
0.0022784,1.3139e-06,0.0022784,4.6879e-16,0.99999
0.0023197,1.3619e-06,0.0023197,4.6879e-16,0.99999
0.0023609,1.4109e-06,0.0023609,4.688e-16,0.99999
0.0024021,1.4606e-06,0.0024021,4.688e-16,0.99999
0.0024434,1.5113e-06,0.0024434,4.688e-16,0.99999
0.0024846,1.5628e-06,0.0024846,4.688e-16,0.99999
0.0025259,1.6152e-06,0.0025259,4.688e-16,0.99999
0.0025671,1.6684e-06,0.0025671,4.688e-16,0.99999
0.0026083,1.7225e-06,0.0026083,4.688e-16,0.99999
0.0026496,1.7775e-06,0.0026496,4.688e-16,0.99999
0.0026908,1.8333e-06,0.0026908,4.688e-16,0.99999
0.0027321,1.89e-06,0.0027321,4.688e-16,0.99999
0.0027321,1.89e-06,0.0027321,4.688e-16,0.99999
0.0027733,1.9476e-06,0.0027733,4.688e-16,0.99999
0.0028145,2.006e-06,0.0028145,4.688e-16,0.99999
0.0028558,2.0653e-06,0.0028558,4.688e-16,0.99999
0.002897,2.1255e-06,0.002897,4.688e-16,0.99999
0.0029382,2.1865e-06,0.0029382,4.688e-16,0.99999
0.0029795,2.2484e-06,0.0029795,4.688e-16,0.99999
0.0030207,2.3112e-06,0.0030207,4.688e-16,0.99999
0.003062,2.3748e-06,0.003062,4.688e-16,0.99999
0.0031032,2.4393e-06,0.0031032,4.688e-16,0.99999
0.0031444,2.5047e-06,0.0031444,4.688e-16,0.99999
0.0031857,2.5709e-06,0.0031857,4.688e-16,0.99999
0.0032269,2.638e-06,0.0032269,4.688e-16,0.99999
0.0032682,2.706e-06,0.0032682,4.688e-16,0.99999
0.0033094,2.7748e-06,0.0033094,4.688e-16,0.99999
0.0033094,2.7748e-06,0.0033094,4.688e-16,0.99999
0.0033506,2.8445e-06,0.0033506,4.688e-16,0.99999
0.0033919,2.9151e-06,0.0033919,4.688e-16,0.99999
0.0034331,2.9865e-06,0.0034331,4.688e-16,0.99999
0.0034744,3.0588e-06,0.0034744,4.688e-16,0.99999
0.0035156,3.132e-06,0.0035156,4.688e-16,0.99999
0.0035568,3.2061e-06,0.0035568,4.688e-16,0.99999
0.0035981,3.281e-06,0.0035981,4.688e-16,0.99999
0.0036393,3.3568e-06,0.0036393,4.688e-16,0.99999
0.0036806,3.4334e-06,0.0036806,4.688e-16,0.99999
0.0037218,3.5109e-06,0.0037218,4.688e-16,0.99999
0.003763,3.5893e-06,0.003763,4.688e-16,0.99999
0.0038043,3.6685e-06,0.0038043,4.688e-16,0.99999
0.0038455,3.7487e-06,0.0038455,4.688e-16,0.99999
0.0038868,3.8297e-06,0.0038868,4.688e-16,0.99998
0.0038868,3.8297e-06,0.0038868,4.688e-16,0.99998
0.003928,3.9115e-06,0.003928,4.6881e-16,0.99998
0.0039692,3.9942e-06,0.0039692,4.6881e-16,0.99998
0.0040105,4.0778e-06,0.0040105,4.6881e-16,0.99998
0.0040517,4.1623e-06,0.0040517,4.6881e-16,0.99998
0.004093,4.2476e-06,0.004093,4.6881e-16,0.99998
0.0041342,4.3338e-06,0.0041342,4.6881e-16,0.99998
0.0041754,4.4209e-06,0.0041754,4.6881e-16,0.99998
0.0042167,4.5089e-06,0.0042167,4.6881e-16,0.99998
0.0042579,4.5977e-06,0.0042579,4.6881e-16,0.99998
0.0042992,4.6874e-06,0.0042992,4.6881e-16,0.99998
0.0043404,4.7779e-06,0.0043404,4.6881e-16,0.99998
0.0043816,4.8693e-06,0.0043816,4.6881e-16,0.99998
0.0044229,4.9616e-06,0.0044229,4.6881e-16,0.99998
0.0044641,5.0548e-06,0.0044641,4.6881e-16,0.99998
0.0044641,5.0548e-06,0.0044641,4.6881e-16,0.99998
0.0045054,5.1488e-06,0.0045054,4.6881e-16,0.99998
0.0045466,5.2437e-06,0.0045466,4.6881e-16,0.99998
0.0045878,5.3395e-06,0.0045878,4.6881e-16,0.99998
0.0046291,5.4362e-06,0.0046291,4.6881e-16,0.99998
0.0046703,5.5337e-06,0.0046703,4.6881e-16,0.99998
0.0047116,5.6321e-06,0.0047116,4.6881e-16,0.99998
0.0047528,5.7313e-06,0.0047528,4.6881e-16,0.99998
0.004794,5.8315e-06,0.004794,4.6881e-16,0.99998
0.0048353,5.9325e-06,0.0048353,4.6881e-16,0.99998
0.0048765,6.0343e-06,0.0048765,4.6881e-16,0.99998
0.0049178,6.1371e-06,0.0049178,4.6881e-16,0.99998
0.004959,6.2407e-06,0.004959,4.6881e-16,0.99998
0.0050002,6.3452e-06,0.0050002,4.6881e-16,0.99997
0.0050415,6.4505e-06,0.0050415,4.6882e-16,0.99997
0.0050415,6.4505e-06,0.0050415,4.6882e-16,0.99997
0.0050827,6.5568e-06,0.0050827,4.6882e-16,0.99997
0.005124,6.6639e-06,0.005124,4.6882e-16,0.99997
0.0051652,6.7718e-06,0.0051652,4.6882e-16,0.99997
0.0052064,6.8807e-06,0.0052064,4.6882e-16,0.99997
0.0052477,6.9904e-06,0.0052477,4.6882e-16,0.99997
0.0052889,7.101e-06,0.0052889,4.6882e-16,0.99997
0.0053302,7.2125e-06,0.0053302,4.6882e-16,0.99997
0.0053714,7.3248e-06,0.0053714,4.6882e-16,0.99997
0.0054126,7.438e-06,0.0054126,4.6882e-16,0.99997
0.0054539,7.5521e-06,0.0054539,4.6882e-16,0.99997
0.0054951,7.6671e-06,0.0054951,4.6882e-16,0.99997
0.0055364,7.7829e-06,0.0055364,4.6882e-16,0.99997
0.0055776,7.8996e-06,0.0055776,4.6882e-16,0.99997
0.0056188,8.0172e-06,0.0056188,4.6882e-16,0.99997
0.0056188,8.0172e-06,0.0056188,4.6882e-16,0.99997
0.0056601,8.1356e-06,0.0056601,4.6882e-16,0.99997
0.0057013,8.2549e-06,0.0057013,4.6882e-16,0.99997
0.0057426,8.3751e-06,0.0057426,4.6882e-16,0.99997
0.0057838,8.4962e-06,0.0057838,4.6882e-16,0.99997
0.005825,8.6181e-06,0.005825,4.6882e-16,0.99997
0.0058663,8.741e-06,0.0058663,4.6882e-16,0.99997
0.0059075,8.8647e-06,0.0059075,4.6883e-16,0.99996
0.0059488,8.9892e-06,0.0059488,4.6883e-16,0.99996
0.00599,9.1147e-06,0.00599,4.6883e-16,0.99996
0.0060312,9.241e-06,0.0060312,4.6883e-16,0.99996
0.0060725,9.3682e-06,0.0060725,4.6883e-16,0.99996
0.0061137,9.4962e-06,0.0061137,4.6883e-16,0.99996
0.006155,9.6252e-06,0.006155,4.6883e-16,0.99996
0.0061962,9.755e-06,0.0061962,4.6883e-16,0.99996
0.0061962,9.755e-06,0.0061962,4.6883e-16,0.99996
0.0062374,9.8857e-06,0.0062374,4.6883e-16,0.99996
0.0062787,1.0017e-05,0.0062787,4.6883e-16,0.99996
0.0063199,1.015e-05,0.0063199,4.6883e-16,0.99996
0.0063612,1.0283e-05,0.0063612,4.6883e-16,0.99996
0.0064024,1.0417e-05,0.0064024,4.6883e-16,0.99996
0.0064436,1.0552e-05,0.0064436,4.6883e-16,0.99996
0.0064849,1.0688e-05,0.0064849,4.6883e-16,0.99996
0.0065261,1.0825e-05,0.0065261,4.6883e-16,0.99996
0.0065674,1.0963e-05,0.0065674,4.6883e-16,0.99996
0.0066086,1.1101e-05,0.0066086,4.6883e-16,0.99996
0.0066498,1.1241e-05,0.0066498,4.6883e-16,0.99996
0.0066911,1.1381e-05,0.0066911,4.6884e-16,0.99996
0.0067323,1.1522e-05,0.0067323,4.6884e-16,0.99995
0.0067736,1.1664e-05,0.0067736,4.6884e-16,0.99995
0.0067736,1.1664e-05,0.0067736,4.6884e-16,0.99995
0.0068148,1.1807e-05,0.0068148,4.6884e-16,0.99995
0.0068561,1.1951e-05,0.0068561,4.6884e-16,0.99995
0.0068973,1.2096e-05,0.0068973,4.6884e-16,0.99995
0.0069385,1.2241e-05,0.0069385,4.6884e-16,0.99995
0.0069798,1.2388e-05,0.0069798,4.6884e-16,0.99995
0.007021,1.2535e-05,0.007021,4.6884e-16,0.99995
0.0070623,1.2683e-05,0.0070623,4.6884e-16,0.99995
0.0071035,1.2832e-05,0.0071035,4.6884e-16,0.99995
0.0071447,1.2982e-05,0.0071447,4.6884e-16,0.99995
0.007186,1.3133e-05,0.007186,4.6884e-16,0.99995
0.0072272,1.3285e-05,0.0072272,4.6884e-16,0.99995
0.0072685,1.3437e-05,0.0072685,4.6884e-16,0.99995
0.0073097,1.3591e-05,0.0073097,4.6884e-16,0.99995
0.0073509,1.3745e-05,0.0073509,4.6884e-16,0.99995
0.0073509,1.3745e-05,0.0073509,4.6884e-16,0.99995
0.0073922,1.3901e-05,0.0073922,4.6885e-16,0.99995
0.0074334,1.4057e-05,0.0074334,4.6885e-16,0.99994
0.0074747,1.4214e-05,0.0074747,4.6885e-16,0.99994
0.0075159,1.4371e-05,0.0075159,4.6885e-16,0.99994
0.0075572,1.453e-05,0.0075572,4.6885e-16,0.99994
0.0075984,1.469e-05,0.0075984,4.6885e-16,0.99994
0.0076396,1.485e-05,0.0076396,4.6885e-16,0.99994
0.0076809,1.5012e-05,0.0076809,4.6885e-16,0.99994
0.0077221,1.5174e-05,0.0077221,4.6885e-16,0.99994
0.0077634,1.5337e-05,0.0077634,4.6885e-16,0.99994
0.0078046,1.5501e-05,0.0078046,4.6885e-16,0.99994
0.0078458,1.5666e-05,0.0078458,4.6885e-16,0.99994
0.0078871,1.5832e-05,0.0078871,4.6885e-16,0.99994
0.0079283,1.5998e-05,0.0079283,4.6885e-16,0.99994
0.0079283,1.5998e-05,0.0079283,4.6885e-16,0.99994
0.0079696,1.6166e-05,0.0079696,4.6885e-16,0.99994
0.0080108,1.6334e-05,0.0080108,4.6885e-16,0.99994
0.008052,1.6504e-05,0.008052,4.6886e-16,0.99993
0.0080933,1.6674e-05,0.0080933,4.6886e-16,0.99993
0.0081345,1.6845e-05,0.0081345,4.6886e-16,0.99993
0.0081758,1.7017e-05,0.0081758,4.6886e-16,0.99993
0.008217,1.719e-05,0.008217,4.6886e-16,0.99993
0.0082583,1.7363e-05,0.0082583,4.6886e-16,0.99993
0.0082995,1.7538e-05,0.0082995,4.6886e-16,0.99993
0.0083407,1.7714e-05,0.0083407,4.6886e-16,0.99993
0.008382,1.789e-05,0.008382,4.6886e-16,0.99993
0.0084232,1.8067e-05,0.0084232,4.6886e-16,0.99993
0.0084645,1.8245e-05,0.0084645,4.6886e-16,0.99993
0.0085057,1.8424e-05,0.0085057,4.6886e-16,0.99993
0.0085057,1.8424e-05,0.0085057,4.6886e-16,0.99993
0.0085469,1.8604e-05,0.0085469,4.6886e-16,0.99993
0.0085882,1.8785e-05,0.0085882,4.6886e-16,0.99993
0.0086294,1.8967e-05,0.0086294,4.6887e-16,0.99993
0.0086707,1.9149e-05,0.0086707,4.6887e-16,0.99992
0.0087119,1.9332e-05,0.0087119,4.6887e-16,0.99992
0.0087532,1.9517e-05,0.0087532,4.6887e-16,0.99992
0.0087944,1.9702e-05,0.0087944,4.6887e-16,0.99992
0.0088356,1.9888e-05,0.0088356,4.6887e-16,0.99992
0.0088769,2.0075e-05,0.0088769,4.6887e-16,0.99992
0.0089181,2.0263e-05,0.0089181,4.6887e-16,0.99992
0.0089594,2.0451e-05,0.0089594,4.6887e-16,0.99992
0.0090006,2.0641e-05,0.0090006,4.6887e-16,0.99992
0.0090419,2.0831e-05,0.0090419,4.6887e-16,0.99992
0.0090831,2.1023e-05,0.0090831,4.6887e-16,0.99992
0.0090831,2.1023e-05,0.0090831,4.6887e-16,0.99992
0.0091243,2.1215e-05,0.0091243,4.6887e-16,0.99992
0.0091656,2.1408e-05,0.0091656,4.6887e-16,0.99992
0.0092068,2.1602e-05,0.0092068,4.6888e-16,0.99991
0.0092481,2.1797e-05,0.0092481,4.6888e-16,0.99991
0.0092893,2.1993e-05,0.0092893,4.6888e-16,0.99991
0.0093306,2.2189e-05,0.0093306,4.6888e-16,0.99991
0.0093718,2.2387e-05,0.0093718,4.6888e-16,0.99991
0.009413,2.2585e-05,0.009413,4.6888e-16,0.99991
0.0094543,2.2785e-05,0.0094543,4.6888e-16,0.99991
0.0094955,2.2985e-05,0.0094955,4.6888e-16,0.99991
0.0095368,2.3186e-05,0.0095368,4.6888e-16,0.99991
0.009578,2.3388e-05,0.009578,4.6888e-16,0.99991
0.0096192,2.3591e-05,0.0096192,4.6888e-16,0.99991
0.0096605,2.3794e-05,0.0096605,4.6888e-16,0.99991
0.0096605,2.3794e-05,0.0096605,4.6888e-16,0.99991
0.010073,2.588e-05,0.010073,4.6889e-16,0.9999
0.010485,2.8054e-05,0.010485,4.689e-16,0.99989
0.010898,3.0317e-05,0.010898,4.6891e-16,0.99988
0.01131,3.2669e-05,0.01131,4.6892e-16,0.99987
0.011723,3.5109e-05,0.011723,4.6893e-16,0.99986
0.012135,3.7638e-05,0.012135,4.6894e-16,0.99985
0.012547,4.0257e-05,0.012547,4.6895e-16,0.99984
0.01296,4.2964e-05,0.01296,4.6896e-16,0.99983
0.013372,4.576e-05,0.013372,4.6897e-16,0.99982
0.013784,4.8646e-05,0.013784,4.6898e-16,0.99981
0.014197,5.1622e-05,0.014197,4.6899e-16,0.9998
0.014609,5.4686e-05,0.014609,4.69e-16,0.99979
0.015022,5.7841e-05,0.015022,4.6902e-16,0.99977
0.015434,6.1085e-05,0.015434,4.6903e-16,0.99976
0.015434,6.1085e-05,0.015434,4.6903e-16,0.99976
0.015846,6.442e-05,0.015846,4.6904e-16,0.99975
0.016259,6.7845e-05,0.016259,4.6906e-16,0.99973
0.016671,7.136e-05,0.016671,4.6907e-16,0.99972
0.017084,7.4966e-05,0.017084,4.6908e-16,0.99971
0.017496,7.8661e-05,0.017496,4.691e-16,0.99969
0.017909,8.2447e-05,0.017909,4.6911e-16,0.99968
0.018321,8.6323e-05,0.018321,4.6913e-16,0.99966
0.018734,9.029e-05,0.018734,4.6914e-16,0.99965
0.019146,9.4347e-05,0.019146,4.6916e-16,0.99963
0.019558,9.8495e-05,0.019558,4.6917e-16,0.99962
0.019971,0.00010273,0.019971,4.6919e-16,0.9996
0.020383,0.00010706,0.020383,4.692e-16,0.99958
0.020795,0.00011148,0.020795,4.6922e-16,0.99957
0.021208,0.000116,0.021208,4.6924e-16,0.99955
0.021208,0.000116,0.021208,4.6924e-16,0.99955
0.02162,0.0001206,0.02162,4.6925e-16,0.99953
0.022033,0.0001253,0.022033,4.6927e-16,0.99951
0.022445,0.00013009,0.022445,4.6929e-16,0.99949
0.022858,0.00013497,0.022858,4.6931e-16,0.99948
0.023271,0.00013994,0.023271,4.6933e-16,0.99946
0.023683,0.000145,0.023683,4.6934e-16,0.99944
0.024096,0.00015016,0.024096,4.6936e-16,0.99942
0.024508,0.00015541,0.024508,4.6938e-16,0.9994
0.02492,0.00016075,0.02492,4.694e-16,0.99938
0.025333,0.00016619,0.025333,4.6942e-16,0.99936
0.025745,0.00017171,0.025745,4.6944e-16,0.99933
0.026158,0.00017733,0.026158,4.6946e-16,0.99931
0.02657,0.00018304,0.02657,4.6948e-16,0.99929
0.026982,0.00018884,0.026982,4.695e-16,0.99927
0.026982,0.00018884,0.026982,4.695e-16,0.99927
0.027395,0.00019474,0.027395,4.6952e-16,0.99925
0.027808,0.00020074,0.027808,4.6954e-16,0.99922
0.02822,0.00020682,0.02822,4.6957e-16,0.9992
0.028633,0.000213,0.028633,4.6959e-16,0.99918
0.029046,0.00021928,0.029046,4.6961e-16,0.99915
0.029458,0.00022564,0.029458,4.6963e-16,0.99913
0.029871,0.0002321,0.029871,4.6965e-16,0.9991
0.030283,0.00023866,0.030283,4.6968e-16,0.99908
0.030696,0.0002453,0.030696,4.697e-16,0.99905
0.031108,0.00025204,0.031108,4.6972e-16,0.99903
0.031521,0.00025888,0.031521,4.6975e-16,0.999
0.031933,0.0002658,0.031933,4.6977e-16,0.99898
0.032346,0.00027282,0.032346,4.6979e-16,0.99895
0.032758,0.00027994,0.032758,4.6982e-16,0.99892
0.032758,0.00027994,0.032758,4.6982e-16,0.99892
0.033171,0.00028716,0.033171,4.6984e-16,0.9989
0.033584,0.00029447,0.033584,4.6987e-16,0.99887
0.033997,0.00030187,0.033997,4.6989e-16,0.99884
0.03441,0.00030937,0.03441,4.6992e-16,0.99881
0.034822,0.00031697,0.034822,4.6994e-16,0.99878
0.035235,0.00032466,0.035235,4.6997e-16,0.99875
0.035648,0.00033244,0.035648,4.6999e-16,0.99872
0.03606,0.00034032,0.03606,4.7002e-16,0.9987
0.036473,0.00034829,0.036473,4.7004e-16,0.99867
0.036886,0.00035636,0.036886,4.7007e-16,0.99863
0.037298,0.00036452,0.037298,4.7009e-16,0.9986
0.037711,0.00037278,0.037711,4.7012e-16,0.99857
0.038123,0.00038113,0.038123,4.7015e-16,0.99854
0.038536,0.00038958,0.038536,4.7017e-16,0.99851
0.038536,0.00038958,0.038536,4.7017e-16,0.99851
0.038949,0.00039813,0.038949,4.702e-16,0.99848
0.039362,0.00040679,0.039362,4.7023e-16,0.99845
0.039775,0.00041554,0.039775,4.7026e-16,0.99841
0.040188,0.00042439,0.040188,4.7028e-16,0.99838
0.040601,0.00043333,0.040601,4.7031e-16,0.99835
0.041014,0.00044237,0.041014,4.7034e-16,0.99831
0.041426,0.0004515,0.041426,4.7037e-16,0.99828
0.041839,0.00046074,0.041839,4.7039e-16,0.99824
0.042252,0.00047006,0.042252,4.7042e-16,0.99821
0.042665,0.00047949,0.042665,4.7045e-16,0.99817
0.043077,0.00048901,0.043077,4.7048e-16,0.99814
0.04349,0.00049863,0.04349,4.7051e-16,0.9981
0.043903,0.00050834,0.043903,4.7054e-16,0.99807
0.044315,0.00051815,0.044315,4.7056e-16,0.99803
0.044315,0.00051815,0.044315,4.7056e-16,0.99803
0.044729,0.00052807,0.044729,4.7059e-16,0.99799
0.045142,0.0005381,0.045142,4.7062e-16,0.99795
0.045555,0.00054821,0.045555,4.7065e-16,0.99792
0.045968,0.00055843,0.045968,4.7068e-16,0.99788
0.046381,0.00056874,0.046381,4.7071e-16,0.99784
0.046794,0.00057915,0.046794,4.7074e-16,0.9978
0.047207,0.00058966,0.047207,4.7077e-16,0.99776
0.04762,0.00060026,0.04762,4.708e-16,0.99772
0.048033,0.00061096,0.048033,4.7083e-16,0.99768
0.048446,0.00062176,0.048446,4.7086e-16,0.99764
0.048859,0.00063266,0.048859,4.7089e-16,0.9976
0.049272,0.00064365,0.049272,4.7092e-16,0.99756
0.049685,0.00065475,0.049685,4.7095e-16,0.99752
0.050097,0.00066594,0.050097,4.7097e-16,0.99748
0.050097,0.00066594,0.050097,4.7097e-16,0.99748
0.050511,0.00067725,0.050511,4.71e-16,0.99744
0.050924,0.00068866,0.050924,4.7103e-16,0.9974
0.051338,0.00070016,0.051338,4.7106e-16,0.99735
0.051751,0.00071177,0.051751,4.7109e-16,0.99731
0.052164,0.00072347,0.052164,4.7112e-16,0.99727
0.052578,0.00073527,0.052578,4.7115e-16,0.99722
0.052991,0.00074717,0.052991,4.7118e-16,0.99718
0.053404,0.00075917,0.053404,4.7121e-16,0.99714
0.053817,0.00077127,0.053817,4.7124e-16,0.99709
0.05423,0.00078347,0.05423,4.7127e-16,0.99705
0.054643,0.00079576,0.054643,4.713e-16,0.997
0.055056,0.00080816,0.055056,4.7133e-16,0.99696
0.055469,0.00082067,0.055469,4.7136e-16,0.99691
0.055882,0.00083327,0.055882,4.7139e-16,0.99686
0.055882,0.00083327,0.055882,4.7139e-16,0.99686
0.056296,0.000846,0.056296,4.7142e-16,0.99682
0.05671,0.00085883,0.05671,4.7145e-16,0.99677
0.057123,0.00087176,0.057123,4.7148e-16,0.99672
0.057537,0.00088479,0.057537,4.7151e-16,0.99668
0.05795,0.00089792,0.05795,4.7154e-16,0.99663
0.058364,0.00091115,0.058364,4.7157e-16,0.99658
0.058777,0.00092448,0.058777,4.716e-16,0.99653
0.059191,0.00093791,0.059191,4.7163e-16,0.99648
0.059604,0.00095144,0.059604,4.7166e-16,0.99643
0.060017,0.00096507,0.060017,4.7169e-16,0.99638
0.060431,0.00097881,0.060431,4.7172e-16,0.99633
0.060844,0.00099264,0.060844,4.7175e-16,0.99628
0.061257,0.0010066,0.061257,4.7178e-16,0.99623
0.06167,0.0010206,0.06167,4.7181e-16,0.99618
0.06167,0.0010206,0.06167,4.7181e-16,0.99618
0.062084,0.0010348,0.062084,4.7184e-16,0.99613
0.062498,0.001049,0.062498,4.7186e-16,0.99608
0.062912,0.0010634,0.062912,4.7189e-16,0.99603
0.063326,0.0010779,0.063326,4.7192e-16,0.99597
0.06374,0.0010925,0.06374,4.7195e-16,0.99592
0.064154,0.0011071,0.064154,4.7198e-16,0.99587
0.064567,0.0011219,0.064567,4.7201e-16,0.99581
0.064981,0.0011368,0.064981,4.7203e-16,0.99576
0.065394,0.0011518,0.065394,4.7206e-16,0.9957
0.065808,0.0011668,0.065808,4.7209e-16,0.99565
0.066222,0.001182,0.066222,4.7212e-16,0.9956
0.066635,0.0011973,0.066635,4.7214e-16,0.99554
0.067048,0.0012127,0.067048,4.7217e-16,0.99548
0.067462,0.0012282,0.067462,4.722e-16,0.99543
0.067462,0.0012282,0.067462,4.722e-16,0.99543
0.067876,0.0012438,0.067876,4.7222e-16,0.99537
0.06829,0.0012595,0.06829,4.7225e-16,0.99532
0.068705,0.0012754,0.068705,4.7228e-16,0.99526
0.069119,0.0012913,0.069119,4.723e-16,0.9952
0.069533,0.0013073,0.069533,4.7233e-16,0.99514
0.069947,0.0013235,0.069947,4.7235e-16,0.99509
0.070361,0.0013397,0.070361,4.7238e-16,0.99503
0.070775,0.0013561,0.070775,4.7241e-16,0.99497
0.071189,0.0013725,0.071189,4.7243e-16,0.99491
0.071602,0.0013891,0.071602,4.7245e-16,0.99485
0.072016,0.0014058,0.072016,4.7248e-16,0.99479
0.07243,0.0014225,0.07243,4.725e-16,0.99473
0.072844,0.0014394,0.072844,4.7253e-16,0.99467
0.073257,0.0014564,0.073257,4.7255e-16,0.99461
0.073257,0.0014564,0.073257,4.7255e-16,0.99461
0.073672,0.0014735,0.073672,4.7257e-16,0.99455
0.074086,0.0014908,0.074086,4.726e-16,0.99449
0.074501,0.0015081,0.074501,4.7262e-16,0.99442
0.074915,0.0015256,0.074915,4.7264e-16,0.99436
0.07533,0.0015431,0.07533,4.7266e-16,0.9943
0.075744,0.0015608,0.075744,4.7269e-16,0.99424
0.076158,0.0015785,0.076158,4.7271e-16,0.99417
0.076573,0.0015964,0.076573,4.7273e-16,0.99411
0.076987,0.0016143,0.076987,4.7275e-16,0.99404
0.077401,0.0016324,0.077401,4.7277e-16,0.99398
0.077815,0.0016506,0.077815,4.7279e-16,0.99392
0.078229,0.0016688,0.078229,4.7281e-16,0.99385
0.078643,0.0016872,0.078643,4.7283e-16,0.99378
0.079057,0.0017057,0.079057,4.7285e-16,0.99372
0.079057,0.0017057,0.079057,4.7285e-16,0.99372
0.079472,0.0017244,0.079472,4.7287e-16,0.99365
0.079887,0.0017431,0.079887,4.7289e-16,0.99359
0.080302,0.001762,0.080302,4.729e-16,0.99352
0.080716,0.0017809,0.080716,4.7292e-16,0.99345
0.081131,0.0018,0.081131,4.7294e-16,0.99338
0.081546,0.0018192,0.081546,4.7296e-16,0.99332
0.081961,0.0018384,0.081961,4.7297e-16,0.99325
0.082375,0.0018578,0.082375,4.7299e-16,0.99318
0.08279,0.0018773,0.08279,4.73e-16,0.99311
0.083204,0.0018969,0.083204,4.7302e-16,0.99304
0.083618,0.0019166,0.083618,4.7303e-16,0.99297
0.084033,0.0019364,0.084033,4.7305e-16,0.9929
0.084447,0.0019563,0.084447,4.7306e-16,0.99283
0.084861,0.0019763,0.084861,4.7308e-16,0.99276
0.084861,0.0019763,0.084861,4.7308e-16,0.99276
0.085276,0.0019965,0.085276,4.7309e-16,0.99269
0.085692,0.0020168,0.085692,4.731e-16,0.99262
0.086107,0.0020372,0.086107,4.7311e-16,0.99255
0.086522,0.0020577,0.086522,4.7312e-16,0.99247
0.086937,0.0020784,0.086937,4.7314e-16,0.9924
0.087352,0.0020991,0.087352,4.7315e-16,0.99233
0.087767,0.00212,0.087767,4.7316e-16,0.99226
0.088182,0.0021409,0.088182,4.7317e-16,0.99218
0.088597,0.002162,0.088597,4.7317e-16,0.99211
0.089012,0.0021832,0.089012,4.7318e-16,0.99203
0.089426,0.0022044,0.089426,4.7319e-16,0.99196
0.089841,0.0022258,0.089841,4.732e-16,0.99188
0.090256,0.0022473,0.090256,4.7321e-16,0.99181
0.09067,0.0022689,0.09067,4.7321e-16,0.99173
0.09067,0.0022689,0.09067,4.7321e-16,0.99173
0.091086,0.0022907,0.091086,4.7322e-16,0.99166
0.091502,0.0023126,0.091502,4.7322e-16,0.99158
0.091917,0.0023346,0.091917,4.7323e-16,0.9915
0.092333,0.0023567,0.092333,4.7323e-16,0.99143
0.092748,0.0023789,0.092748,4.7324e-16,0.99135
0.093164,0.0024012,0.093164,4.7324e-16,0.99127
0.093579,0.0024236,0.093579,4.7324e-16,0.99119
0.093994,0.0024462,0.093994,4.7324e-16,0.99111
0.09441,0.0024688,0.09441,4.7324e-16,0.99104
0.094825,0.0024915,0.094825,4.7325e-16,0.99096
0.09524,0.0025144,0.09524,4.7325e-16,0.99088
0.095655,0.0025374,0.095655,4.7325e-16,0.9908
0.09607,0.0025604,0.09607,4.7324e-16,0.99072
0.096484,0.0025836,0.096484,4.7324e-16,0.99064
0.096484,0.0025836,0.096484,4.7324e-16,0.99064
0.10064,0.0028223,0.10064,4.7319e-16,0.98981
0.10479,0.0030721,0.10479,4.7307e-16,0.98895
0.10894,0.0033331,0.10894,4.7289e-16,0.98806
0.11307,0.0036051,0.11307,4.7282e-16,0.98713
0.1172,0.0038884,0.1172,4.7275e-16,0.98617
0.12132,0.0041833,0.12132,4.726e-16,0.98517
0.12544,0.0044896,0.12544,4.7239e-16,0.98414
0.12955,0.0048073,0.12955,4.721e-16,0.98308
0.13366,0.0051369,0.13366,4.7176e-16,0.98199
0.13776,0.0054784,0.13776,4.7135e-16,0.98086
0.14185,0.0058317,0.14185,4.7088e-16,0.9797
0.14595,0.0061968,0.14595,4.7037e-16,0.9785
0.15004,0.0065746,0.15004,4.6987e-16,0.97727
0.15412,0.0069646,0.15412,4.6937e-16,0.97601
0.15412,0.0069646,0.15412,4.6937e-16,0.97601
0.15833,0.0073789,0.15833,4.6882e-16,0.97467
0.16252,0.0078053,0.16252,4.6826e-16,0.9733
0.1667,0.0082445,0.1667,4.6769e-16,0.9719
0.17086,0.0086958,0.17086,4.6714e-16,0.97047
0.17502,0.0091592,0.17502,4.6662e-16,0.969
0.17916,0.0096355,0.17916,4.6615e-16,0.9675
0.18329,0.010125,0.18329,4.6574e-16,0.96597
0.18742,0.010626,0.18742,4.6541e-16,0.96441
0.19153,0.01114,0.19153,4.6518e-16,0.96281
0.19563,0.011667,0.19563,4.6506e-16,0.96119
0.19972,0.012207,0.19972,4.6507e-16,0.95953
0.20381,0.01276,0.20381,4.6521e-16,0.95783
0.20788,0.013326,0.20788,4.6551e-16,0.95611
0.21195,0.013906,0.21195,4.6597e-16,0.95435
0.21195,0.013906,0.21195,4.6597e-16,0.95435
0.2162,0.014526,0.2162,4.6663e-16,0.95248
0.22042,0.015159,0.22042,4.6748e-16,0.95057
0.22463,0.015806,0.22463,4.685e-16,0.94864
0.22883,0.016465,0.22883,4.6969e-16,0.94668
0.233,0.017138,0.233,4.7105e-16,0.94468
0.23716,0.017824,0.23716,4.7254e-16,0.94266
0.2413,0.018524,0.2413,4.7414e-16,0.9406
0.24543,0.019236,0.24543,4.758e-16,0.93852
0.24954,0.019963,0.24954,4.775e-16,0.9364
0.25364,0.020703,0.25364,4.7917e-16,0.93425
0.25773,0.021457,0.25773,4.8074e-16,0.93208
0.2618,0.022224,0.2618,4.8215e-16,0.92987
0.26586,0.023006,0.26586,4.8485e-16,0.92763
0.26991,0.023801,0.26991,4.8779e-16,0.92536
0.26991,0.023801,0.26991,4.8779e-16,0.92536
0.27415,0.024652,0.27415,4.906e-16,0.92294
0.27838,0.025518,0.27838,4.9308e-16,0.92049
0.28258,0.026397,0.28258,4.957e-16,0.91802
0.28676,0.027288,0.28676,4.9768e-16,0.91551
0.29091,0.028195,0.29091,4.9891e-16,0.91298
0.29505,0.029114,0.29505,4.9932e-16,0.91042
0.29917,0.030046,0.29917,4.9887e-16,0.90784
0.30327,0.030993,0.30327,4.9791e-16,0.90523
0.30734,0.031953,0.30734,4.9666e-16,0.90259
0.3114,0.032926,0.3114,4.9469e-16,0.89992
0.31545,0.033915,0.31545,4.9214e-16,0.89722
0.31947,0.034916,0.31947,4.8918e-16,0.8945
0.32348,0.03593,0.32348,4.8602e-16,0.89175
0.32747,0.03696,0.32747,4.8284e-16,0.88897
0.32747,0.03696,0.32747,4.8284e-16,0.88897
0.33164,0.038055,0.33164,4.7987e-16,0.88603
0.33578,0.039161,0.33578,4.7748e-16,0.88306
0.3399,0.040281,0.3399,4.7592e-16,0.88008
0.34399,0.041414,0.34399,4.7542e-16,0.87707
0.34805,0.042558,0.34805,4.7618e-16,0.87403
0.35209,0.043717,0.35209,4.7838e-16,0.87097
0.35611,0.044888,0.35611,4.8217e-16,0.86789
0.3601,0.04607,0.3601,4.8768e-16,0.86479
0.36407,0.047268,0.36407,4.9498e-16,0.86166
0.36802,0.048478,0.36802,5.0565e-16,0.85851
0.37195,0.049698,0.37195,5.1914e-16,0.85534
0.37586,0.050936,0.37586,5.337e-16,0.85214
0.37975,0.052184,0.37975,5.491e-16,0.84892
0.38361,0.053443,0.38361,5.6542e-16,0.84568
0.38361,0.053443,0.38361,5.6542e-16,0.84568
0.38759,0.054765,0.38759,5.8125e-16,0.8423
0.39155,0.056094,0.39155,5.9634e-16,0.8389
0.39547,0.057433,0.39547,6.1116e-16,0.83549
0.39936,0.058786,0.39936,6.2777e-16,0.83206
0.40323,0.060148,0.40323,6.4311e-16,0.82861
0.40707,0.06152,0.40707,6.5691e-16,0.82514
0.41089,0.062906,0.41089,6.6906e-16,0.82166
0.41468,0.0643,0.41468,6.8124e-16,0.81816
0.41845,0.065706,0.41845,6.9246e-16,0.81464
0.42219,0.067125,0.42219,7.0294e-16,0.8111
0.42591,0.068551,0.42591,7.0895e-16,0.80754
0.4296,0.069992,0.4296,6.8931e-16,0.80397
0.43328,0.071443,0.43328,6.1191e-16,0.80037
0.43693,0.072902,0.43693,1.1886e-15,0.79676
0.43693,0.072902,0.43693,1.1886e-15,0.79676
0.44062,0.0744,0.44062,1.1617e-15,0.79307
0.44428,0.075903,0.44428,1.1411e-15,0.78938
0.44791,0.077411,0.44791,1.1237e-15,0.78567
0.45151,0.078934,0.45151,1.1055e-15,0.78195
0.45508,0.080461,0.45508,1.0868e-15,0.77821
0.45862,0.081995,0.45862,1.0714e-15,0.77447
0.46214,0.083542,0.46214,1.0597e-15,0.77071
0.46564,0.085092,0.46564,1.051e-15,0.76694
0.46911,0.086651,0.46911,1.0389e-15,0.76316
0.47255,0.088222,0.47255,1.0217e-15,0.75937
0.47597,0.089796,0.47597,9.9626e-16,0.75556
0.47937,0.091382,0.47937,9.3688e-16,0.75174
0.48275,0.092976,0.48275,1.0515e-15,0.74791
0.4861,0.094574,0.4861,2.2781e-15,0.74406
0.4861,0.094574,0.4861,2.2781e-15,0.74406
0.48942,0.096182,0.48942,2.2138e-15,0.7402
0.49272,0.097793,0.49272,2.1484e-15,0.73634
0.49599,0.099404,0.49599,2.0892e-15,0.73248
0.49923,0.10103,0.49923,2.0458e-15,0.7286
0.50244,0.10265,0.50244,1.9977e-15,0.72473
0.50563,0.10428,0.50563,1.9445e-15,0.72084
0.50879,0.10592,0.50879,1.888e-15,0.71694
0.51193,0.10755,0.51193,1.8421e-15,0.71304
0.51504,0.1092,0.51504,1.7906e-15,0.70913
0.51813,0.11085,0.51813,1.7174e-15,0.70522
0.5212,0.1125,0.5212,1.5199e-15,0.70129
0.52424,0.11416,0.52424,1.4505e-15,0.69735
0.52726,0.11582,0.52726,5.7064e-15,0.69341
0.53026,0.11749,0.53026,2.5973e-14,0.68945
0.53026,0.11749,0.53026,2.5973e-14,0.68945
0.5332,0.11914,0.5332,2.4905e-14,0.68554
0.53611,0.12079,0.53611,2.3953e-14,0.68164
0.53899,0.12243,0.53899,2.3047e-14,0.67772
0.54184,0.12409,0.54184,2.2191e-14,0.67381
0.54468,0.12574,0.54468,2.1386e-14,0.66989
0.54748,0.12739,0.54748,2.063e-14,0.66597
0.55027,0.12905,0.55027,1.992e-14,0.66205
0.55303,0.13071,0.55303,1.9253e-14,0.65812
0.55576,0.13236,0.55576,1.8631e-14,0.65418
0.55848,0.13403,0.55848,1.8106e-14,0.65024
0.56117,0.13569,0.56117,1.8543e-14,0.6463
0.56384,0.13734,0.56384,3.1288e-14,0.64235
0.56649,0.13902,0.56649,1.0055e-13,0.63839
0.56912,0.14068,0.56912,4.0693e-13,0.63443
0.56912,0.14068,0.56912,4.0693e-13,0.63443
0.57167,0.1423,0.57167,3.9008e-13,0.63055
0.57419,0.14393,0.57419,3.7452e-13,0.62667
0.57669,0.14556,0.57669,3.5971e-13,0.62279
0.57917,0.14717,0.57917,3.457e-13,0.61891
0.58162,0.1488,0.58162,3.325e-13,0.61503
0.58405,0.15042,0.58405,3.2009e-13,0.61114
0.58646,0.15203,0.58646,3.0844e-13,0.60726
0.58884,0.15365,0.58884,2.9756e-13,0.60337
0.59121,0.15526,0.59121,2.8798e-13,0.59948
0.59355,0.15686,0.59355,2.8508e-13,0.59559
0.59587,0.15847,0.59587,3.34e-13,0.59169
0.59818,0.16008,0.59818,6.6266e-13,0.58779
0.60046,0.16167,0.60046,2.3709e-12,0.58389
0.60272,0.16328,0.60272,1.0524e-11,0.57998
0.60272,0.16328,0.60272,1.0524e-11,0.57998
0.6049,0.16483,0.6049,9.9567e-12,0.57617
0.60705,0.16637,0.60705,9.4551e-12,0.57237
0.60919,0.16793,0.60919,8.9866e-12,0.56857
0.6113,0.16946,0.6113,8.5549e-12,0.56477
0.61339,0.17098,0.61339,8.1566e-12,0.56097
0.61545,0.17252,0.61545,7.8025e-12,0.55717
0.6175,0.17404,0.6175,7.4721e-12,0.55338
0.61953,0.17555,0.61953,7.1639e-12,0.54957
0.62153,0.17707,0.62153,6.8768e-12,0.54577
0.62352,0.17857,0.62352,6.6124e-12,0.54197
0.62548,0.18006,0.62548,6.4207e-12,0.53816
0.62743,0.18156,0.62743,6.6747e-12,0.53435
0.62936,0.18305,0.62936,9.3439e-12,0.53054
0.63126,0.18453,0.63126,2.2102e-11,0.52672
0.63126,0.18453,0.63126,2.2102e-11,0.52672
0.63309,0.18596,0.63309,2.1232e-11,0.52303
0.63489,0.18738,0.63489,2.0416e-11,0.51934
0.63668,0.18879,0.63668,1.9649e-11,0.51565
0.63844,0.19019,0.63844,1.8931e-11,0.51196
0.64018,0.19159,0.64018,1.8257e-11,0.50827
0.6419,0.19297,0.6419,1.7624e-11,0.50459
0.6436,0.19434,0.6436,1.703e-11,0.5009
0.64528,0.19572,0.64528,1.6471e-11,0.49722
0.64694,0.19708,0.64694,1.594e-11,0.49353
0.64858,0.19842,0.64858,1.5391e-11,0.48985
0.65021,0.19977,0.65021,1.6037e-11,0.48616
0.65181,0.2011,0.65181,2.6087e-11,0.48247
0.65339,0.20242,0.65339,7.9174e-11,0.47877
0.65496,0.20374,0.65496,3.187e-10,0.47508
0.65496,0.20374,0.65496,3.187e-10,0.47508
0.65645,0.205,0.65645,3.0301e-10,0.47151
0.65792,0.20624,0.65792,2.8854e-10,0.46795
0.65937,0.20747,0.65937,2.7519e-10,0.4644
0.66079,0.20871,0.66079,2.6328e-10,0.46085
0.6622,0.20991,0.6622,2.5247e-10,0.4573
0.66359,0.2111,0.66359,2.4242e-10,0.45375
0.66496,0.2123,0.66496,2.3307e-10,0.4502
0.66631,0.21348,0.66631,2.2434e-10,0.44666
0.66764,0.21464,0.66764,2.1617e-10,0.44311
0.66895,0.21579,0.66895,2.0843e-10,0.43957
0.67024,0.21694,0.67024,2.0079e-10,0.43602
0.67151,0.21807,0.67151,1.9444e-10,0.43247
0.67276,0.21917,0.67276,2.5812e-10,0.42892
0.674,0.22029,0.674,5.9608e-10,0.42537
0.674,0.22029,0.674,5.9608e-10,0.42537
0.67517,0.22134,0.67517,5.7295e-10,0.42196
0.67632,0.22236,0.67632,5.5169e-10,0.41855
0.67745,0.22339,0.67745,5.3314e-10,0.41515
0.67856,0.22441,0.67856,5.1583e-10,0.41175
0.67964,0.22539,0.67964,4.9954e-10,0.40836
0.68072,0.22636,0.68072,4.842e-10,0.40497
0.68177,0.22734,0.68177,4.6974e-10,0.40158
0.6828,0.2283,0.6828,4.5608e-10,0.3982
0.68381,0.22922,0.68381,4.4316e-10,0.39481
0.68481,0.23014,0.68481,4.3092e-10,0.39143
0.68578,0.23106,0.68578,4.1932e-10,0.38805
0.68674,0.23195,0.68674,4.0829e-10,0.38467
0.68768,0.23281,0.68768,3.9782e-10,0.38129
0.68861,0.2337,0.68861,3.8785e-10,0.37791
0.68861,0.2337,0.68861,3.8785e-10,0.37791
0.68947,0.23452,0.68947,3.7872e-10,0.37467
0.69032,0.23531,0.69032,3.7002e-10,0.37143
0.69115,0.23609,0.69115,3.6172e-10,0.3682
0.69196,0.23688,0.69196,3.5378e-10,0.36498
0.69276,0.23764,0.69276,3.462e-10,0.36176
0.69353,0.23836,0.69353,3.3894e-10,0.35855
0.69429,0.23909,0.69429,3.3198e-10,0.35535
0.69503,0.23981,0.69503,3.253e-10,0.35214
0.69575,0.2405,0.69575,3.1889e-10,0.34895
0.69645,0.24116,0.69645,3.1272e-10,0.34575
0.69714,0.24184,0.69714,3.0679e-10,0.34256
0.69781,0.2425,0.69781,3.0109e-10,0.33937
0.69847,0.24313,0.69847,2.9558e-10,0.33619
0.6991,0.24372,0.6991,2.9028e-10,0.333


==> data_QM_case1_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,2.5308e-07,0.001,9.508e-11,1
0.0010412,2.7438e-07,0.0010412,9.508e-11,1
0.0010825,2.9654e-07,0.0010825,9.508e-11,1
0.0011237,3.1957e-07,0.0011237,9.508e-11,1
0.001165,3.4346e-07,0.001165,9.508e-11,1
0.0012062,3.682e-07,0.0012062,9.508e-11,1
0.0012474,3.9381e-07,0.0012474,9.508e-11,1
0.0012887,4.2028e-07,0.0012887,9.508e-11,1
0.0013299,4.4761e-07,0.0013299,9.508e-11,1
0.0013712,4.758e-07,0.0013712,9.508e-11,1
0.0014124,5.0485e-07,0.0014124,9.508e-11,1
0.0014536,5.3476e-07,0.0014536,9.508e-11,1
0.0014949,5.6553e-07,0.0014949,9.508e-11,1
0.0015361,5.9717e-07,0.0015361,9.508e-11,1
0.0015773,6.2966e-07,0.0015773,9.508e-11,1
0.0015773,6.2966e-07,0.0015773,9.508e-11,1
0.0016186,6.6302e-07,0.0016186,9.508e-11,1
0.0016598,6.9723e-07,0.0016598,9.508e-11,1
0.0017011,7.3231e-07,0.0017011,9.508e-11,1
0.0017423,7.6825e-07,0.0017423,9.508e-11,1
0.0017835,8.0504e-07,0.0017835,9.508e-11,1
0.0018248,8.427e-07,0.0018248,9.508e-11,1
0.001866,8.8122e-07,0.001866,9.508e-11,1
0.0019073,9.206e-07,0.0019073,9.508e-11,1
0.0019485,9.6084e-07,0.0019485,9.508e-11,1
0.0019897,1.0019e-06,0.0019897,9.508e-11,1
0.002031,1.0439e-06,0.002031,9.508e-11,1
0.0020722,1.0867e-06,0.0020722,9.508e-11,1
0.0021135,1.1304e-06,0.0021135,9.508e-11,1
0.0021547,1.175e-06,0.0021547,9.508e-11,1
0.0021547,1.175e-06,0.0021547,9.508e-11,1
0.0021959,1.2204e-06,0.0021959,9.508e-11,1
0.0022372,1.2666e-06,0.0022372,9.508e-11,1
0.0022784,1.3138e-06,0.0022784,9.508e-11,1
0.0023197,1.3617e-06,0.0023197,9.508e-11,1
0.0023609,1.4106e-06,0.0023609,9.508e-11,1
0.0024021,1.4603e-06,0.0024021,9.508e-11,1
0.0024434,1.5109e-06,0.0024434,9.508e-11,1
0.0024846,1.5623e-06,0.0024846,9.508e-11,1
0.0025258,1.6146e-06,0.0025258,9.508e-11,1
0.0025671,1.6678e-06,0.0025671,9.508e-11,1
0.0026083,1.7218e-06,0.0026083,9.508e-11,1
0.0026496,1.7766e-06,0.0026496,9.508e-11,1
0.0026908,1.8324e-06,0.0026908,9.508e-11,1
0.002732,1.889e-06,0.002732,9.5079e-11,1
0.002732,1.889e-06,0.002732,9.5079e-11,1
0.0027733,1.9464e-06,0.0027733,9.5079e-11,1
0.0028145,2.0047e-06,0.0028145,9.5079e-11,1
0.0028558,2.0639e-06,0.0028558,9.5079e-11,1
0.002897,2.124e-06,0.002897,9.5079e-11,1
0.0029382,2.1849e-06,0.0029382,9.5079e-11,1
0.0029795,2.2466e-06,0.0029795,9.5079e-11,1
0.0030207,2.3092e-06,0.0030207,9.5079e-11,1
0.0030619,2.3727e-06,0.0030619,9.5079e-11,1
0.0031032,2.4371e-06,0.0031032,9.5079e-11,1
0.0031444,2.5023e-06,0.0031444,9.5079e-11,1
0.0031857,2.5683e-06,0.0031857,9.5079e-11,1
0.0032269,2.6353e-06,0.0032269,9.5079e-11,1
0.0032681,2.703e-06,0.0032681,9.5079e-11,1
0.0033094,2.7717e-06,0.0033094,9.5079e-11,1
0.0033094,2.7717e-06,0.0033094,9.5079e-11,1
0.0033506,2.8412e-06,0.0033506,9.5079e-11,1
0.0033919,2.9116e-06,0.0033919,9.5079e-11,1
0.0034331,2.9828e-06,0.0034331,9.5079e-11,1
0.0034743,3.0549e-06,0.0034743,9.5079e-11,1
0.0035156,3.1278e-06,0.0035156,9.5079e-11,1
0.0035568,3.2016e-06,0.0035568,9.5079e-11,1
0.0035981,3.2763e-06,0.0035981,9.5079e-11,1
0.0036393,3.3519e-06,0.0036393,9.5079e-11,1
0.0036805,3.4282e-06,0.0036805,9.5079e-11,1
0.0037218,3.5055e-06,0.0037218,9.5079e-11,1
0.003763,3.5836e-06,0.003763,9.5079e-11,1
0.0038042,3.6626e-06,0.0038042,9.5079e-11,1
0.0038455,3.7424e-06,0.0038455,9.5079e-11,1
0.0038867,3.8231e-06,0.0038867,9.5079e-11,1
0.0038867,3.8231e-06,0.0038867,9.5079e-11,1
0.003928,3.9047e-06,0.003928,9.5079e-11,1
0.0039692,3.9871e-06,0.0039692,9.5079e-11,1
0.0040104,4.0704e-06,0.0040104,9.5079e-11,1
0.0040517,4.1545e-06,0.0040517,9.5079e-11,1
0.0040929,4.2395e-06,0.0040929,9.5079e-11,1
0.0041341,4.3254e-06,0.0041341,9.5079e-11,1
0.0041754,4.4121e-06,0.0041754,9.5079e-11,1
0.0042166,4.4997e-06,0.0042166,9.5079e-11,1
0.0042579,4.5881e-06,0.0042579,9.5079e-11,1
0.0042991,4.6774e-06,0.0042991,9.5079e-11,1
0.0043403,4.7676e-06,0.0043403,9.5079e-11,1
0.0043816,4.8586e-06,0.0043816,9.5078e-11,1
0.0044228,4.9505e-06,0.0044228,9.5078e-11,1
0.0044641,5.0432e-06,0.0044641,9.5078e-11,1
0.0044641,5.0432e-06,0.0044641,9.5078e-11,1
0.0045053,5.1369e-06,0.0045053,9.5078e-11,1
0.0045465,5.2313e-06,0.0045465,9.5078e-11,1
0.0045878,5.3266e-06,0.0045878,9.5078e-11,1
0.004629,5.4228e-06,0.004629,9.5078e-11,1
0.0046702,5.5199e-06,0.0046702,9.5078e-11,1
0.0047115,5.6178e-06,0.0047115,9.5078e-11,1
0.0047527,5.7166e-06,0.0047527,9.5078e-11,1
0.004794,5.8162e-06,0.004794,9.5078e-11,1
0.0048352,5.9167e-06,0.0048352,9.5078e-11,1
0.0048764,6.018e-06,0.0048764,9.5078e-11,1
0.0049177,6.1203e-06,0.0049177,9.5078e-11,1
0.0049589,6.2233e-06,0.0049589,9.5078e-11,1
0.0050001,6.3273e-06,0.0050001,9.5078e-11,1
0.0050414,6.4321e-06,0.0050414,9.5078e-11,1
0.0050414,6.4321e-06,0.0050414,9.5078e-11,1
0.0050826,6.5377e-06,0.0050826,9.5078e-11,1
0.0051239,6.6442e-06,0.0051239,9.5078e-11,1
0.0051651,6.7516e-06,0.0051651,9.5078e-11,1
0.0052063,6.8599e-06,0.0052063,9.5078e-11,1
0.0052476,6.969e-06,0.0052476,9.5078e-11,1
0.0052888,7.0789e-06,0.0052888,9.5078e-11,1
0.00533,7.1897e-06,0.00533,9.5078e-11,1
0.0053713,7.3014e-06,0.0053713,9.5078e-11,1
0.0054125,7.414e-06,0.0054125,9.5078e-11,1
0.0054538,7.5274e-06,0.0054538,9.5078e-11,1
0.005495,7.6416e-06,0.005495,9.5078e-11,1
0.0055362,7.7568e-06,0.0055362,9.5078e-11,1
0.0055775,7.8727e-06,0.0055775,9.5077e-11,1
0.0056187,7.9896e-06,0.0056187,9.5077e-11,1
0.0056187,7.9896e-06,0.0056187,9.5077e-11,1
0.0056599,8.1073e-06,0.0056599,9.5077e-11,1
0.0057012,8.2259e-06,0.0057012,9.5077e-11,1
0.0057424,8.3453e-06,0.0057424,9.5077e-11,1
0.0057837,8.4656e-06,0.0057837,9.5077e-11,1
0.0058249,8.5867e-06,0.0058249,9.5077e-11,1
0.0058661,8.7087e-06,0.0058661,9.5077e-11,1
0.0059074,8.8316e-06,0.0059074,9.5077e-11,1
0.0059486,8.9553e-06,0.0059486,9.5077e-11,1
0.0059898,9.0799e-06,0.0059898,9.5077e-11,1
0.0060311,9.2054e-06,0.0060311,9.5077e-11,1
0.0060723,9.3317e-06,0.0060723,9.5077e-11,1
0.0061136,9.4589e-06,0.0061136,9.5077e-11,1
0.0061548,9.5869e-06,0.0061548,9.5077e-11,1
0.006196,9.7158e-06,0.006196,9.5077e-11,1
0.006196,9.7158e-06,0.006196,9.5077e-11,1
0.0062373,9.8455e-06,0.0062373,9.5077e-11,1
0.0062785,9.9761e-06,0.0062785,9.5077e-11,1
0.0063197,1.0108e-05,0.0063197,9.5077e-11,1
0.006361,1.024e-05,0.006361,9.5077e-11,1
0.0064022,1.0373e-05,0.0064022,9.5077e-11,1
0.0064434,1.0507e-05,0.0064434,9.5077e-11,1
0.0064847,1.0642e-05,0.0064847,9.5077e-11,1
0.0065259,1.0778e-05,0.0065259,9.5077e-11,1
0.0065672,1.0915e-05,0.0065672,9.5076e-11,1
0.0066084,1.1052e-05,0.0066084,9.5076e-11,1
0.0066496,1.119e-05,0.0066496,9.5076e-11,1
0.0066909,1.133e-05,0.0066909,9.5076e-11,1
0.0067321,1.147e-05,0.0067321,9.5076e-11,1
0.0067733,1.1611e-05,0.0067733,9.5076e-11,1
0.0067733,1.1611e-05,0.0067733,9.5076e-11,1
0.0068146,1.1752e-05,0.0068146,9.5076e-11,1
0.0068558,1.1895e-05,0.0068558,9.5076e-11,1
0.006897,1.2039e-05,0.006897,9.5076e-11,1
0.0069383,1.2183e-05,0.0069383,9.5076e-11,1
0.0069795,1.2328e-05,0.0069795,9.5076e-11,1
0.0070208,1.2474e-05,0.0070208,9.5076e-11,1
0.007062,1.2621e-05,0.007062,9.5076e-11,1
0.0071032,1.2769e-05,0.0071032,9.5076e-11,1
0.0071445,1.2918e-05,0.0071445,9.5076e-11,1
0.0071857,1.3067e-05,0.0071857,9.5076e-11,1
0.0072269,1.3218e-05,0.0072269,9.5076e-11,1
0.0072682,1.3369e-05,0.0072682,9.5076e-11,1
0.0073094,1.3521e-05,0.0073094,9.5076e-11,1
0.0073506,1.3674e-05,0.0073506,9.5076e-11,1
0.0073506,1.3674e-05,0.0073506,9.5076e-11,1
0.0073919,1.3828e-05,0.0073919,9.5076e-11,1
0.0074331,1.3983e-05,0.0074331,9.5075e-11,1
0.0074743,1.4138e-05,0.0074743,9.5075e-11,1
0.0075156,1.4295e-05,0.0075156,9.5075e-11,1
0.0075568,1.4452e-05,0.0075568,9.5075e-11,1
0.0075981,1.461e-05,0.0075981,9.5075e-11,1
0.0076393,1.4769e-05,0.0076393,9.5075e-11,1
0.0076805,1.4929e-05,0.0076805,9.5075e-11,1
0.0077218,1.509e-05,0.0077218,9.5075e-11,1
0.007763,1.5251e-05,0.007763,9.5075e-11,1
0.0078042,1.5414e-05,0.0078042,9.5075e-11,1
0.0078455,1.5577e-05,0.0078455,9.5075e-11,1
0.0078867,1.5741e-05,0.0078867,9.5075e-11,1
0.0079279,1.5906e-05,0.0079279,9.5075e-11,1
0.0079279,1.5906e-05,0.0079279,9.5075e-11,1
0.0079692,1.6072e-05,0.0079692,9.5075e-11,1
0.0080104,1.6239e-05,0.0080104,9.5075e-11,1
0.0080516,1.6407e-05,0.0080516,9.5075e-11,1
0.0080929,1.6575e-05,0.0080929,9.5075e-11,1
0.0081341,1.6744e-05,0.0081341,9.5075e-11,1
0.0081753,1.6915e-05,0.0081753,9.5074e-11,1
0.0082166,1.7086e-05,0.0082166,9.5074e-11,1
0.0082578,1.7258e-05,0.0082578,9.5074e-11,1
0.0082991,1.743e-05,0.0082991,9.5074e-11,1
0.0083403,1.7604e-05,0.0083403,9.5074e-11,1
0.0083815,1.7779e-05,0.0083815,9.5074e-11,1
0.0084228,1.7954e-05,0.0084228,9.5074e-11,1
0.008464,1.813e-05,0.008464,9.5074e-11,1
0.0085052,1.8307e-05,0.0085052,9.5074e-11,1
0.0085052,1.8307e-05,0.0085052,9.5074e-11,1
0.0085465,1.8485e-05,0.0085465,9.5074e-11,1
0.0085877,1.8664e-05,0.0085877,9.5074e-11,1
0.0086289,1.8844e-05,0.0086289,9.5074e-11,1
0.0086702,1.9024e-05,0.0086702,9.5074e-11,1
0.0087114,1.9206e-05,0.0087114,9.5074e-11,1
0.0087526,1.9388e-05,0.0087526,9.5074e-11,1
0.0087939,1.9571e-05,0.0087939,9.5074e-11,1
0.0088351,1.9755e-05,0.0088351,9.5074e-11,1
0.0088763,1.994e-05,0.0088763,9.5073e-11,1
0.0089176,2.0125e-05,0.0089176,9.5073e-11,1
0.0089588,2.0312e-05,0.0089588,9.5073e-11,1
0.009,2.0499e-05,0.009,9.5073e-11,1
0.0090413,2.0688e-05,0.0090413,9.5073e-11,1
0.0090825,2.0877e-05,0.0090825,9.5073e-11,1
0.0090825,2.0877e-05,0.0090825,9.5073e-11,1
0.0091237,2.1067e-05,0.0091237,9.5073e-11,1
0.009165,2.1258e-05,0.009165,9.5073e-11,1
0.0092062,2.1449e-05,0.0092062,9.5073e-11,1
0.0092474,2.1642e-05,0.0092474,9.5073e-11,1
0.0092887,2.1835e-05,0.0092887,9.5073e-11,1
0.0093299,2.203e-05,0.0093299,9.5073e-11,1
0.0093711,2.2225e-05,0.0093711,9.5073e-11,1
0.0094124,2.2421e-05,0.0094124,9.5073e-11,1
0.0094536,2.2618e-05,0.0094536,9.5073e-11,1
0.0094948,2.2815e-05,0.0094948,9.5073e-11,1
0.0095361,2.3014e-05,0.0095361,9.5072e-11,1
0.0095773,2.3213e-05,0.0095773,9.5072e-11,1
0.0096185,2.3414e-05,0.0096185,9.5072e-11,1
0.0096598,2.3615e-05,0.0096598,9.5072e-11,1
0.0096598,2.3615e-05,0.0096598,9.5072e-11,1
0.010072,2.5674e-05,0.010072,9.5072e-11,1
0.010484,2.7819e-05,0.010484,9.5071e-11,1
0.010897,3.005e-05,0.010897,9.507e-11,1.0001
0.011309,3.2367e-05,0.011309,9.5069e-11,1.0001
0.011721,3.477e-05,0.011721,9.5069e-11,1.0001
0.012134,3.7259e-05,0.012134,9.5068e-11,1.0001
0.012546,3.9834e-05,0.012546,9.5067e-11,1.0001
0.012958,4.2495e-05,0.012958,9.5066e-11,1.0001
0.01337,4.5242e-05,0.01337,9.5065e-11,1.0001
0.013783,4.8074e-05,0.013783,9.5064e-11,1.0001
0.014195,5.0993e-05,0.014195,9.5063e-11,1.0001
0.014607,5.3998e-05,0.014607,9.5062e-11,1.0001
0.015019,5.7088e-05,0.015019,9.5061e-11,1.0001
0.015431,6.0265e-05,0.015431,9.506e-11,1.0001
0.015431,6.0265e-05,0.015431,9.506e-11,1.0001
0.015844,6.3528e-05,0.015844,9.5059e-11,1.0001
0.016256,6.6876e-05,0.016256,9.5058e-11,1.0001
0.016668,7.0311e-05,0.016668,9.5057e-11,1.0001
0.01708,7.3832e-05,0.01708,9.5056e-11,1.0001
0.017492,7.7438e-05,0.017492,9.5054e-11,1.0001
0.017905,8.113e-05,0.017905,9.5053e-11,1.0001
0.018317,8.4908e-05,0.018317,9.5052e-11,1.0001
0.018729,8.8772e-05,0.018729,9.5051e-11,1.0002
0.019141,9.2722e-05,0.019141,9.5049e-11,1.0002
0.019553,9.6757e-05,0.019553,9.5048e-11,1.0002
0.019965,0.00010088,0.019965,9.5047e-11,1.0002
0.020377,0.00010509,0.020377,9.5045e-11,1.0002
0.020789,0.00010938,0.020789,9.5044e-11,1.0002
0.021201,0.00011376,0.021201,9.5042e-11,1.0002
0.021201,0.00011376,0.021201,9.5042e-11,1.0002
0.021613,0.00011822,0.021613,9.5041e-11,1.0002
0.022025,0.00012277,0.022025,9.5039e-11,1.0002
0.022438,0.00012741,0.022438,9.5038e-11,1.0002
0.02285,0.00013213,0.02285,9.5036e-11,1.0002
0.023262,0.00013694,0.023262,9.5035e-11,1.0002
0.023674,0.00014183,0.023674,9.5033e-11,1.0002
0.024086,0.00014681,0.024086,9.5031e-11,1.0003
0.024498,0.00015188,0.024498,9.503e-11,1.0003
0.024909,0.00015703,0.024909,9.5028e-11,1.0003
0.025321,0.00016227,0.025321,9.5026e-11,1.0003
0.025733,0.00016759,0.025733,9.5024e-11,1.0003
0.026145,0.00017299,0.026145,9.5023e-11,1.0003
0.026557,0.00017849,0.026557,9.5021e-11,1.0003
0.026969,0.00018407,0.026969,9.5019e-11,1.0003
0.026969,0.00018407,0.026969,9.5019e-11,1.0003
0.027381,0.00018973,0.027381,9.5017e-11,1.0003
0.027793,0.00019548,0.027793,9.5015e-11,1.0003
0.028204,0.00020132,0.028204,9.5013e-11,1.0004
0.028616,0.00020724,0.028616,9.5011e-11,1.0004
0.029028,0.00021325,0.029028,9.5009e-11,1.0004
0.02944,0.00021934,0.02944,9.5007e-11,1.0004
0.029852,0.00022552,0.029852,9.5005e-11,1.0004
0.030263,0.00023179,0.030263,9.5003e-11,1.0004
0.030675,0.00023814,0.030675,9.5001e-11,1.0004
0.031087,0.00024457,0.031087,9.4999e-11,1.0004
0.031499,0.00025109,0.031499,9.4997e-11,1.0004
0.03191,0.0002577,0.03191,9.4994e-11,1.0005
0.032322,0.00026439,0.032322,9.4992e-11,1.0005
0.032733,0.00027116,0.032733,9.499e-11,1.0005
0.032733,0.00027116,0.032733,9.499e-11,1.0005
0.033145,0.00027803,0.033145,9.4988e-11,1.0005
0.033557,0.00028498,0.033557,9.4985e-11,1.0005
0.033968,0.00029201,0.033968,9.4983e-11,1.0005
0.03438,0.00029913,0.03438,9.4981e-11,1.0005
0.034792,0.00030634,0.034792,9.4978e-11,1.0005
0.035203,0.00031363,0.035203,9.4976e-11,1.0005
0.035615,0.000321,0.035615,9.4973e-11,1.0006
0.036026,0.00032846,0.036026,9.4971e-11,1.0006
0.036438,0.00033601,0.036438,9.4968e-11,1.0006
0.036849,0.00034364,0.036849,9.4966e-11,1.0006
0.03726,0.00035136,0.03726,9.4963e-11,1.0006
0.037672,0.00035916,0.037672,9.4961e-11,1.0006
0.038083,0.00036704,0.038083,9.4958e-11,1.0006
0.038494,0.00037501,0.038494,9.4955e-11,1.0007
0.038494,0.00037501,0.038494,9.4955e-11,1.0007
0.038906,0.00038307,0.038906,9.4953e-11,1.0007
0.039317,0.00039122,0.039317,9.495e-11,1.0007
0.039729,0.00039945,0.039729,9.4947e-11,1.0007
0.04014,0.00040776,0.04014,9.4945e-11,1.0007
0.040551,0.00041616,0.040551,9.4942e-11,1.0007
0.040963,0.00042465,0.040963,9.4939e-11,1.0007
0.041374,0.00043321,0.041374,9.4936e-11,1.0008
0.041785,0.00044187,0.041785,9.4933e-11,1.0008
0.042196,0.00045061,0.042196,9.493e-11,1.0008
0.042607,0.00045943,0.042607,9.4927e-11,1.0008
0.043018,0.00046834,0.043018,9.4925e-11,1.0008
0.043429,0.00047733,0.043429,9.4922e-11,1.0008
0.04384,0.00048641,0.04384,9.4919e-11,1.0009
0.044251,0.00049557,0.044251,9.4916e-11,1.0009
0.044251,0.00049557,0.044251,9.4916e-11,1.0009
0.044663,0.00050482,0.044663,9.4912e-11,1.0009
0.045074,0.00051416,0.045074,9.4909e-11,1.0009
0.045485,0.00052358,0.045485,9.4906e-11,1.0009
0.045896,0.00053309,0.045896,9.4903e-11,1.0009
0.046307,0.00054268,0.046307,9.49e-11,1.0009
0.046718,0.00055235,0.046718,9.4897e-11,1.001
0.047129,0.00056211,0.047129,9.4893e-11,1.001
0.04754,0.00057195,0.04754,9.489e-11,1.001
0.04795,0.00058188,0.04795,9.4887e-11,1.001
0.048361,0.0005919,0.048361,9.4884e-11,1.001
0.048772,0.00060199,0.048772,9.488e-11,1.0011
0.049183,0.00061217,0.049183,9.4877e-11,1.0011
0.049593,0.00062244,0.049593,9.4874e-11,1.0011
0.050004,0.00063279,0.050004,9.487e-11,1.0011
0.050004,0.00063279,0.050004,9.487e-11,1.0011
0.050415,0.00064323,0.050415,9.4867e-11,1.0011
0.050825,0.00065375,0.050825,9.4863e-11,1.0011
0.051236,0.00066436,0.051236,9.486e-11,1.0012
0.051647,0.00067506,0.051647,9.4856e-11,1.0012
0.052058,0.00068583,0.052058,9.4853e-11,1.0012
0.052468,0.0006967,0.052468,9.4849e-11,1.0012
0.052879,0.00070764,0.052879,9.4845e-11,1.0012
0.053289,0.00071867,0.053289,9.4842e-11,1.0013
0.0537,0.00072978,0.0537,9.4838e-11,1.0013
0.05411,0.00074098,0.05411,9.4834e-11,1.0013
0.05452,0.00075226,0.05452,9.4831e-11,1.0013
0.054931,0.00076363,0.054931,9.4827e-11,1.0013
0.055341,0.00077508,0.055341,9.4823e-11,1.0014
0.055751,0.00078661,0.055751,9.4819e-11,1.0014
0.055751,0.00078661,0.055751,9.4819e-11,1.0014
0.056162,0.00079823,0.056162,9.4815e-11,1.0014
0.056572,0.00080994,0.056572,9.4812e-11,1.0014
0.056982,0.00082174,0.056982,9.4808e-11,1.0014
0.057393,0.00083361,0.057393,9.4804e-11,1.0015
0.057803,0.00084557,0.057803,9.48e-11,1.0015
0.058213,0.00085762,0.058213,9.4796e-11,1.0015
0.058623,0.00086975,0.058623,9.4792e-11,1.0015
0.059033,0.00088196,0.059033,9.4788e-11,1.0015
0.059443,0.00089425,0.059443,9.4784e-11,1.0016
0.059853,0.00090663,0.059853,9.478e-11,1.0016
0.060263,0.00091909,0.060263,9.4776e-11,1.0016
0.060673,0.00093163,0.060673,9.4771e-11,1.0016
0.061083,0.00094426,0.061083,9.4767e-11,1.0016
0.061493,0.00095697,0.061493,9.4763e-11,1.0017
0.061493,0.00095697,0.061493,9.4763e-11,1.0017
0.061903,0.00096978,0.061903,9.4759e-11,1.0017
0.062313,0.00098267,0.062313,9.4755e-11,1.0017
0.062723,0.00099564,0.062723,9.475e-11,1.0017
0.063133,0.0010087,0.063133,9.4746e-11,1.0018
0.063543,0.0010218,0.063543,9.4742e-11,1.0018
0.063952,0.0010351,0.063952,9.4737e-11,1.0018
0.064362,0.0010484,0.064362,9.4733e-11,1.0018
0.064772,0.0010617,0.064772,9.4729e-11,1.0019
0.065181,0.0010752,0.065181,9.4724e-11,1.0019
0.065591,0.0010888,0.065591,9.472e-11,1.0019
0.066,0.0011024,0.066,9.4715e-11,1.0019
0.06641,0.0011161,0.06641,9.4711e-11,1.0019
0.066819,0.0011299,0.066819,9.4706e-11,1.002
0.067228,0.0011438,0.067228,9.4702e-11,1.002
0.067228,0.0011438,0.067228,9.4702e-11,1.002
0.067638,0.0011578,0.067638,9.4697e-11,1.002
0.068047,0.0011719,0.068047,9.4692e-11,1.002
0.068457,0.001186,0.068457,9.4688e-11,1.0021
0.068866,0.0012002,0.068866,9.4683e-11,1.0021
0.069276,0.0012145,0.069276,9.4678e-11,1.0021
0.069685,0.0012289,0.069685,9.4674e-11,1.0021
0.070094,0.0012434,0.070094,9.4669e-11,1.0022
0.070503,0.001258,0.070503,9.4664e-11,1.0022
0.070912,0.0012726,0.070912,9.4659e-11,1.0022
0.071322,0.0012873,0.071322,9.4655e-11,1.0022
0.07173,0.0013021,0.07173,9.465e-11,1.0023
0.072139,0.001317,0.072139,9.4645e-11,1.0023
0.072548,0.001332,0.072548,9.464e-11,1.0023
0.072957,0.0013471,0.072957,9.4635e-11,1.0023
0.072957,0.0013471,0.072957,9.4635e-11,1.0023
0.073366,0.0013622,0.073366,9.463e-11,1.0024
0.073775,0.0013774,0.073775,9.4625e-11,1.0024
0.074184,0.0013928,0.074184,9.462e-11,1.0024
0.074593,0.0014081,0.074593,9.4615e-11,1.0025
0.075002,0.0014236,0.075002,9.461e-11,1.0025
0.075411,0.0014392,0.075411,9.4605e-11,1.0025
0.075819,0.0014548,0.075819,9.46e-11,1.0025
0.076228,0.0014706,0.076228,9.4594e-11,1.0026
0.076637,0.0014864,0.076637,9.4589e-11,1.0026
0.077045,0.0015023,0.077045,9.4584e-11,1.0026
0.077454,0.0015182,0.077454,9.4579e-11,1.0026
0.077862,0.0015343,0.077862,9.4574e-11,1.0027
0.07827,0.0015504,0.07827,9.4568e-11,1.0027
0.078678,0.0015666,0.078678,9.4563e-11,1.0027
0.078678,0.0015666,0.078678,9.4563e-11,1.0027
0.079087,0.0015829,0.079087,9.4558e-11,1.0028
0.079496,0.0015993,0.079496,9.4552e-11,1.0028
0.079904,0.0016158,0.079904,9.4547e-11,1.0028
0.080313,0.0016324,0.080313,9.4542e-11,1.0028
0.080721,0.001649,0.080721,9.4536e-11,1.0029
0.081129,0.0016657,0.081129,9.4531e-11,1.0029
0.081537,0.0016825,0.081537,9.4525e-11,1.0029
0.081945,0.0016994,0.081945,9.452e-11,1.003
0.082353,0.0017164,0.082353,9.4514e-11,1.003
0.082761,0.0017334,0.082761,9.4508e-11,1.003
0.083169,0.0017506,0.083169,9.4503e-11,1.0031
0.083577,0.0017678,0.083577,9.4497e-11,1.0031
0.083985,0.0017851,0.083985,9.4492e-11,1.0031
0.084392,0.0018024,0.084392,9.4486e-11,1.0031
0.084392,0.0018024,0.084392,9.4486e-11,1.0031
0.0848,0.0018199,0.0848,9.448e-11,1.0032
0.085208,0.0018375,0.085208,9.4475e-11,1.0032
0.085616,0.0018551,0.085616,9.4469e-11,1.0032
0.086024,0.0018728,0.086024,9.4463e-11,1.0033
0.086432,0.0018906,0.086432,9.4457e-11,1.0033
0.08684,0.0019085,0.08684,9.4451e-11,1.0033
0.087247,0.0019264,0.087247,9.4446e-11,1.0034
0.087655,0.0019445,0.087655,9.444e-11,1.0034
0.088062,0.0019626,0.088062,9.4434e-11,1.0034
0.088469,0.0019808,0.088469,9.4428e-11,1.0034
0.088877,0.0019991,0.088877,9.4422e-11,1.0035
0.089284,0.0020174,0.089284,9.4416e-11,1.0035
0.089691,0.0020359,0.089691,9.441e-11,1.0035
0.090098,0.0020544,0.090098,9.4404e-11,1.0036
0.090098,0.0020544,0.090098,9.4404e-11,1.0036
0.090505,0.002073,0.090505,9.4398e-11,1.0036
0.090913,0.0020917,0.090913,9.4392e-11,1.0036
0.09132,0.0021105,0.09132,9.4386e-11,1.0037
0.091727,0.0021294,0.091727,9.438e-11,1.0037
0.092134,0.0021483,0.092134,9.4373e-11,1.0037
0.092542,0.0021673,0.092542,9.4367e-11,1.0038
0.092948,0.0021864,0.092948,9.4361e-11,1.0038
0.093355,0.0022056,0.093355,9.4355e-11,1.0038
0.093762,0.0022249,0.093762,9.4348e-11,1.0039
0.094169,0.0022442,0.094169,9.4342e-11,1.0039
0.094575,0.0022636,0.094575,9.4336e-11,1.0039
0.094982,0.0022831,0.094982,9.433e-11,1.004
0.095388,0.0023027,0.095388,9.4323e-11,1.004
0.095795,0.0023224,0.095795,9.4317e-11,1.004
0.095795,0.0023224,0.095795,9.4317e-11,1.004
0.099859,0.0025236,0.099859,9.4252e-11,1.0044
0.10391,0.0027328,0.10391,9.4184e-11,1.0047
0.10796,0.0029497,0.10796,9.4114e-11,1.0051
0.112,0.0031744,0.112,9.4042e-11,1.0055
0.11602,0.0034068,0.11602,9.3967e-11,1.0059
0.12004,0.0036468,0.12004,9.3891e-11,1.0063
0.12405,0.0038944,0.12405,9.3812e-11,1.0067
0.12805,0.0041495,0.12805,9.373e-11,1.0072
0.13204,0.004412,0.13204,9.3647e-11,1.0076
0.13601,0.0046818,0.13601,9.3562e-11,1.0081
0.13998,0.004959,0.13998,9.3475e-11,1.0086
0.14394,0.0052434,0.14394,9.3385e-11,1.009
0.14789,0.0055349,0.14789,9.3294e-11,1.0095
0.15182,0.0058336,0.15182,9.3201e-11,1.0101
0.15182,0.0058336,0.15182,9.3201e-11,1.0101
0.15581,0.0061437,0.15581,9.3104e-11,1.0106
0.15978,0.0064608,0.15978,9.3006e-11,1.0111
0.16374,0.0067848,0.16374,9.2906e-11,1.0117
0.16768,0.0071157,0.16768,9.2804e-11,1.0122
0.17161,0.0074532,0.17161,9.27e-11,1.0128
0.17553,0.0077975,0.17553,9.2595e-11,1.0134
0.17943,0.0081483,0.17943,9.2489e-11,1.0139
0.18333,0.0085056,0.18333,9.238e-11,1.0145
0.18721,0.0088693,0.18721,9.227e-11,1.0152
0.19107,0.0092394,0.19107,9.2159e-11,1.0158
0.19492,0.0096157,0.19492,9.2046e-11,1.0164
0.19876,0.0099982,0.19876,9.1932e-11,1.017
0.20259,0.010387,0.20259,9.1817e-11,1.0177
0.2064,0.010782,0.2064,9.17e-11,1.0183
0.2064,0.010782,0.2064,9.17e-11,1.0183
0.21028,0.011191,0.21028,9.158e-11,1.019
0.21414,0.011605,0.21414,9.1458e-11,1.0197
0.21799,0.012026,0.21799,9.1336e-11,1.0204
0.22182,0.012453,0.22182,9.1212e-11,1.0211
0.22564,0.012885,0.22564,9.1087e-11,1.0218
0.22944,0.013323,0.22944,9.0961e-11,1.0225
0.23323,0.013766,0.23323,9.0835e-11,1.0232
0.237,0.014215,0.237,9.0707e-11,1.0239
0.24076,0.014669,0.24076,9.0579e-11,1.0247
0.2445,0.015129,0.2445,9.0449e-11,1.0254
0.24822,0.015593,0.24822,9.0319e-11,1.0262
0.25194,0.016063,0.25194,9.0188e-11,1.0269
0.25563,0.016538,0.25563,9.0056e-11,1.0277
0.25932,0.017018,0.25932,8.9924e-11,1.0284
0.25932,0.017018,0.25932,8.9924e-11,1.0284
0.26307,0.017515,0.26307,8.9787e-11,1.0292
0.26681,0.018016,0.26681,8.965e-11,1.03
0.27054,0.018523,0.27054,8.9513e-11,1.0308
0.27425,0.019034,0.27425,8.9375e-11,1.0316
0.27794,0.01955,0.27794,8.9236e-11,1.0325
0.28161,0.02007,0.28161,8.9097e-11,1.0333
0.28527,0.020595,0.28527,8.8957e-11,1.0341
0.28892,0.021125,0.28892,8.8817e-11,1.0349
0.29254,0.021659,0.29254,8.8677e-11,1.0358
0.29616,0.022197,0.29616,8.8537e-11,1.0366
0.29975,0.022739,0.29975,8.8396e-11,1.0374
0.30333,0.023286,0.30333,8.8254e-11,1.0383
0.3069,0.023836,0.3069,8.8113e-11,1.0391
0.31045,0.024391,0.31045,8.7971e-11,1.04
0.31045,0.024391,0.31045,8.7971e-11,1.04
0.31408,0.024965,0.31408,8.7825e-11,1.0409
0.31769,0.025542,0.31769,8.768e-11,1.0418
0.32128,0.026123,0.32128,8.7534e-11,1.0426
0.32486,0.026708,0.32486,8.7388e-11,1.0435
0.32842,0.027297,0.32842,8.7242e-11,1.0444
0.33197,0.027889,0.33197,8.7096e-11,1.0453
0.33549,0.028485,0.33549,8.6949e-11,1.0462
0.33901,0.029085,0.33901,8.6803e-11,1.0471
0.34251,0.029688,0.34251,8.6657e-11,1.048
0.34599,0.030295,0.34599,8.6511e-11,1.0489
0.34945,0.030905,0.34945,8.6366e-11,1.0498
0.3529,0.031518,0.3529,8.622e-11,1.0508
0.35634,0.032135,0.35634,8.6074e-11,1.0517
0.35976,0.032755,0.35976,8.5929e-11,1.0526
0.35976,0.032755,0.35976,8.5929e-11,1.0526
0.36326,0.033395,0.36326,8.5779e-11,1.0535
0.36673,0.034037,0.36673,8.563e-11,1.0545
0.3702,0.034683,0.3702,8.5482e-11,1.0554
0.37365,0.035332,0.37365,8.5333e-11,1.0564
0.37708,0.035984,0.37708,8.5185e-11,1.0573
0.38049,0.036639,0.38049,8.5037e-11,1.0583
0.38389,0.037296,0.38389,8.489e-11,1.0592
0.38727,0.037957,0.38727,8.4742e-11,1.0602
0.39064,0.03862,0.39064,8.4595e-11,1.0611
0.394,0.039286,0.394,8.4449e-11,1.0621
0.39734,0.039954,0.39734,8.4303e-11,1.063
0.40066,0.040626,0.40066,8.4157e-11,1.064
0.40397,0.041299,0.40397,8.4012e-11,1.0649
0.40726,0.041976,0.40726,8.3867e-11,1.0659
0.40726,0.041976,0.40726,8.3867e-11,1.0659
0.41063,0.042672,0.41063,8.3718e-11,1.0669
0.41398,0.043372,0.41398,8.357e-11,1.0678
0.41731,0.044073,0.41731,8.3423e-11,1.0688
0.42063,0.044777,0.42063,8.3276e-11,1.0698
0.42394,0.045483,0.42394,8.313e-11,1.0708
0.42722,0.046192,0.42722,8.2984e-11,1.0718
0.4305,0.046902,0.4305,8.2839e-11,1.0728
0.43376,0.047615,0.43376,8.2694e-11,1.0737
0.437,0.04833,0.437,8.255e-11,1.0747
0.44023,0.049047,0.44023,8.2406e-11,1.0757
0.44345,0.049766,0.44345,8.2263e-11,1.0767
0.44665,0.050487,0.44665,8.2121e-11,1.0777
0.44983,0.05121,0.44983,8.1979e-11,1.0786
0.45301,0.051935,0.45301,8.1838e-11,1.0796
0.45301,0.051935,0.45301,8.1838e-11,1.0796
0.45625,0.052681,0.45625,8.1694e-11,1.0806
0.45947,0.053429,0.45947,8.155e-11,1.0816
0.46269,0.054178,0.46269,8.1407e-11,1.0826
0.46588,0.054929,0.46588,8.1265e-11,1.0836
0.46906,0.055682,0.46906,8.1123e-11,1.0846
0.47223,0.056437,0.47223,8.0982e-11,1.0856
0.47539,0.057193,0.47539,8.0842e-11,1.0866
0.47852,0.057951,0.47852,8.0703e-11,1.0876
0.48165,0.05871,0.48165,8.0564e-11,1.0886
0.48476,0.059472,0.48476,8.0426e-11,1.0896
0.48786,0.060234,0.48786,8.0289e-11,1.0906
0.49094,0.060998,0.49094,8.0152e-11,1.0916
0.49402,0.061764,0.49402,8.0016e-11,1.0926
0.49707,0.062531,0.49707,7.9881e-11,1.0936
0.49707,0.062531,0.49707,7.9881e-11,1.0936
0.5002,0.063319,0.5002,7.9743e-11,1.0946
0.5033,0.064108,0.5033,7.9606e-11,1.0956
0.5064,0.064899,0.5064,7.9469e-11,1.0966
0.50948,0.06569,0.50948,7.9334e-11,1.0976
0.51254,0.066484,0.51254,7.9199e-11,1.0986
0.5156,0.067278,0.5156,7.9065e-11,1.0996
0.51864,0.068073,0.51864,7.8932e-11,1.1006
0.52166,0.06887,0.52166,7.88e-11,1.1016
0.52468,0.069668,0.52468,7.8668e-11,1.1026
0.52768,0.070467,0.52768,7.8537e-11,1.1036
0.53066,0.071267,0.53066,7.8407e-11,1.1046
0.53364,0.072069,0.53364,7.8278e-11,1.1056
0.5366,0.072871,0.5366,7.815e-11,1.1066
0.53955,0.073674,0.53955,7.8022e-11,1.1076
0.53955,0.073674,0.53955,7.8022e-11,1.1076
0.54256,0.074498,0.54256,7.7892e-11,1.1086
0.54556,0.075323,0.54556,7.7763e-11,1.1096
0.54854,0.076149,0.54854,7.7635e-11,1.1106
0.55151,0.076976,0.55151,7.7507e-11,1.1116
0.55447,0.077804,0.55447,7.7381e-11,1.1126
0.55741,0.078633,0.55741,7.7255e-11,1.1136
0.56034,0.079462,0.56034,7.713e-11,1.1146
0.56326,0.080293,0.56326,7.7006e-11,1.1156
0.56617,0.081124,0.56617,7.6883e-11,1.1166
0.56907,0.081956,0.56907,7.6761e-11,1.1176
0.57195,0.082788,0.57195,7.6639e-11,1.1186
0.57482,0.083622,0.57482,7.6519e-11,1.1195
0.57768,0.084456,0.57768,7.6399e-11,1.1205
0.58053,0.085291,0.58053,7.628e-11,1.1215
0.58053,0.085291,0.58053,7.628e-11,1.1215
0.58343,0.086146,0.58343,7.6159e-11,1.1225
0.58633,0.087002,0.58633,7.6039e-11,1.1235
0.58921,0.087859,0.58921,7.5919e-11,1.1245
0.59207,0.088716,0.59207,7.5801e-11,1.1255
0.59493,0.089574,0.59493,7.5684e-11,1.1265
0.59777,0.090432,0.59777,7.5567e-11,1.1275
0.6006,0.091291,0.6006,7.5451e-11,1.1284
0.60342,0.09215,0.60342,7.5337e-11,1.1294
0.60623,0.09301,0.60623,7.5223e-11,1.1304
0.60903,0.09387,0.60903,7.5109e-11,1.1314
0.61182,0.094731,0.61182,7.4997e-11,1.1324
0.61459,0.095592,0.61459,7.4886e-11,1.1333
0.61735,0.096454,0.61735,7.4775e-11,1.1343
0.62011,0.097316,0.62011,7.4666e-11,1.1353
0.62011,0.097316,0.62011,7.4666e-11,1.1353
0.62291,0.098199,0.62291,7.4554e-11,1.1362
0.62571,0.099082,0.62571,7.4444e-11,1.1372
0.62849,0.099965,0.62849,7.4334e-11,1.1382
0.63126,0.10085,0.63126,7.4226e-11,1.1392
0.63402,0.10173,0.63402,7.4118e-11,1.1401
0.63677,0.10262,0.63677,7.4011e-11,1.1411
0.63951,0.1035,0.63951,7.3905e-11,1.1421
0.64223,0.10438,0.64223,7.38e-11,1.143
0.64495,0.10527,0.64495,7.3695e-11,1.144
0.64765,0.10615,0.64765,7.3592e-11,1.145
0.65035,0.10704,0.65035,7.3489e-11,1.1459
0.65303,0.10793,0.65303,7.3388e-11,1.1469
0.65571,0.10881,0.65571,7.3287e-11,1.1478
0.65837,0.1097,0.65837,7.3187e-11,1.1488
0.65837,0.1097,0.65837,7.3187e-11,1.1488
0.66109,0.1106,0.66109,7.3085e-11,1.1497
0.66379,0.11151,0.66379,7.2985e-11,1.1507
0.66648,0.11242,0.66648,7.2885e-11,1.1516
0.66916,0.11332,0.66916,7.2787e-11,1.1526
0.67183,0.11423,0.67183,7.2689e-11,1.1536
0.67449,0.11513,0.67449,7.2592e-11,1.1545
0.67714,0.11604,0.67714,7.2496e-11,1.1554
0.67978,0.11695,0.67978,7.24e-11,1.1564
0.68241,0.11785,0.68241,7.2306e-11,1.1573
0.68503,0.11876,0.68503,7.2212e-11,1.1583
0.68764,0.11967,0.68764,7.2119e-11,1.1592
0.69024,0.12057,0.69024,7.2027e-11,1.1601
0.69283,0.12148,0.69283,7.1936e-11,1.1611
0.69541,0.12239,0.69541,7.1846e-11,1.162
0.69541,0.12239,0.69541,7.1846e-11,1.162
0.69804,0.12331,0.69804,7.1755e-11,1.1629
0.70065,0.12424,0.70065,7.1664e-11,1.1639
0.70326,0.12516,0.70326,7.1574e-11,1.1648
0.70586,0.12609,0.70586,7.1485e-11,1.1657
0.70844,0.12702,0.70844,7.1397e-11,1.1667
0.71102,0.12794,0.71102,7.131e-11,1.1676
0.71359,0.12887,0.71359,7.1223e-11,1.1685
0.71615,0.12979,0.71615,7.1138e-11,1.1694
0.71869,0.13072,0.71869,7.1053e-11,1.1703
0.72123,0.13164,0.72123,7.0969e-11,1.1713
0.72376,0.13257,0.72376,7.0885e-11,1.1722
0.72628,0.13349,0.72628,7.0803e-11,1.1731
0.7288,0.13442,0.7288,7.0721e-11,1.174
0.7313,0.13534,0.7313,7.064e-11,1.1749
0.7313,0.13534,0.7313,7.064e-11,1.1749
0.73384,0.13629,0.73384,7.0558e-11,1.1758
0.73638,0.13723,0.73638,7.0476e-11,1.1767
0.73891,0.13818,0.73891,7.0396e-11,1.1776
0.74143,0.13912,0.74143,7.0316e-11,1.1785
0.74393,0.14006,0.74393,7.0237e-11,1.1794
0.74643,0.141,0.74643,7.0158e-11,1.1803
0.74892,0.14195,0.74892,7.008e-11,1.1812
0.75141,0.14289,0.75141,7.0003e-11,1.1821
0.75388,0.14383,0.75388,6.9927e-11,1.183
0.75634,0.14477,0.75634,6.9851e-11,1.1839
0.7588,0.14571,0.7588,6.9776e-11,1.1848
0.76124,0.14666,0.76124,6.9702e-11,1.1857
0.76368,0.1476,0.76368,6.9628e-11,1.1865
0.76611,0.14854,0.76611,6.9554e-11,1.1874
0.76611,0.14854,0.76611,6.9554e-11,1.1874
0.76858,0.1495,0.76858,6.948e-11,1.1883
0.77104,0.15046,0.77104,6.9406e-11,1.1892
0.7735,0.15141,0.7735,6.9333e-11,1.1901
0.77594,0.15237,0.77594,6.9261e-11,1.191
0.77837,0.15333,0.77837,6.9188e-11,1.1918
0.7808,0.15429,0.7808,6.9117e-11,1.1927
0.78322,0.15525,0.78322,6.9046e-11,1.1936
0.78563,0.1562,0.78563,6.8975e-11,1.1945
0.78803,0.15716,0.78803,6.8905e-11,1.1953
0.79042,0.15811,0.79042,6.8835e-11,1.1962
0.79281,0.15907,0.79281,6.8766e-11,1.197
0.79519,0.16003,0.79519,6.8696e-11,1.1979
0.79755,0.16098,0.79755,6.8628e-11,1.1988
0.79991,0.16193,0.79991,6.8559e-11,1.1996
0.79991,0.16193,0.79991,6.8559e-11,1.1996
0.80231,0.16291,0.80231,6.849e-11,1.2005
0.8047,0.16388,0.8047,6.842e-11,1.2013
0.80709,0.16485,0.80709,6.8351e-11,1.2022
0.80946,0.16582,0.80946,6.8283e-11,1.203
0.81183,0.16679,0.81183,6.8214e-11,1.2039
0.81419,0.16776,0.81419,6.8146e-11,1.2047
0.81654,0.16873,0.81654,6.8077e-11,1.2056
0.81888,0.1697,0.81888,6.8009e-11,1.2064
0.82121,0.17067,0.82121,6.7941e-11,1.2073
0.82354,0.17164,0.82354,6.7873e-11,1.2081
0.82586,0.17261,0.82586,6.7805e-11,1.2089
0.82817,0.17358,0.82817,6.7736e-11,1.2098
0.83047,0.17454,0.83047,6.7668e-11,1.2106
0.83277,0.17551,0.83277,6.76e-11,1.2114
0.83277,0.17551,0.83277,6.76e-11,1.2114
0.8351,0.17649,0.8351,6.753e-11,1.2123
0.83743,0.17748,0.83743,6.746e-11,1.2131
0.83974,0.17846,0.83974,6.739e-11,1.2139
0.84205,0.17944,0.84205,6.7319e-11,1.2148
0.84435,0.18043,0.84435,6.7249e-11,1.2156
0.84665,0.18141,0.84665,6.7178e-11,1.2164
0.84893,0.18239,0.84893,6.7106e-11,1.2172
0.85121,0.18337,0.85121,6.7035e-11,1.218
0.85348,0.18435,0.85348,6.6963e-11,1.2189
0.85575,0.18533,0.85575,6.689e-11,1.2197
0.858,0.18631,0.858,6.6817e-11,1.2205
0.86025,0.18729,0.86025,6.6744e-11,1.2213
0.86249,0.18826,0.86249,6.667e-11,1.2221
0.86473,0.18924,0.86473,6.6595e-11,1.2229
0.86473,0.18924,0.86473,6.6595e-11,1.2229
0.867,0.19023,0.867,6.6519e-11,1.2237
0.86926,0.19123,0.86926,6.6441e-11,1.2245
0.87152,0.19222,0.87152,6.6364e-11,1.2253
0.87376,0.19321,0.87376,6.6285e-11,1.2261
0.876,0.19421,0.876,6.6206e-11,1.2269
0.87824,0.1952,0.87824,6.6126e-11,1.2277
0.88046,0.19619,0.88046,6.6045e-11,1.2285
0.88268,0.19718,0.88268,6.5964e-11,1.2293
0.88489,0.19817,0.88489,6.5882e-11,1.2301
0.8871,0.19916,0.8871,6.5799e-11,1.2309
0.88929,0.20014,0.88929,6.5715e-11,1.2316
0.89149,0.20113,0.89149,6.5631e-11,1.2324
0.89367,0.20212,0.89367,6.5545e-11,1.2332
0.89585,0.2031,0.89585,6.5459e-11,1.234
0.89585,0.2031,0.89585,6.5459e-11,1.234
0.89806,0.20411,0.89806,6.537e-11,1.2348
0.90026,0.20511,0.90026,6.5281e-11,1.2355
0.90246,0.20611,0.90246,6.5191e-11,1.2363
0.90464,0.20711,0.90464,6.5099e-11,1.2371
0.90683,0.20811,0.90683,6.5007e-11,1.2379
0.909,0.20911,0.909,6.4914e-11,1.2386
0.91117,0.21011,0.91117,6.4821e-11,1.2394
0.91333,0.21111,0.91333,6.4726e-11,1.2402
0.91549,0.21211,0.91549,6.4631e-11,1.2409
0.91764,0.2131,0.91764,6.4535e-11,1.2417
0.91978,0.2141,0.91978,6.4438e-11,1.2425
0.92191,0.2151,0.92191,6.434e-11,1.2432
0.92404,0.21609,0.92404,6.4241e-11,1.244
0.92617,0.21709,0.92617,6.4142e-11,1.2447
0.92617,0.21709,0.92617,6.4142e-11,1.2447
0.92832,0.2181,0.92832,6.404e-11,1.2455
0.93047,0.21911,0.93047,6.3938e-11,1.2462
0.93261,0.22011,0.93261,6.3835e-11,1.247
0.93474,0.22112,0.93474,6.3732e-11,1.2477
0.93687,0.22213,0.93687,6.3627e-11,1.2485
0.93899,0.22314,0.93899,6.3523e-11,1.2492
0.9411,0.22414,0.9411,6.3417e-11,1.25
0.94321,0.22515,0.94321,6.3312e-11,1.2507
0.94531,0.22615,0.94531,6.3205e-11,1.2515
0.94741,0.22716,0.94741,6.3099e-11,1.2522
0.9495,0.22816,0.9495,6.2992e-11,1.2529
0.95158,0.22916,0.95158,6.3007e-11,1.2536
0.95366,0.23016,0.95366,6.302e-11,1.2544
0.95573,0.23117,0.95573,6.3024e-11,1.2551
0.95573,0.23117,0.95573,6.3024e-11,1.2551
0.95783,0.23218,0.95783,6.3019e-11,1.2558
0.95993,0.2332,0.95993,6.3005e-11,1.2566
0.96201,0.23421,0.96201,6.2983e-11,1.2573
0.96409,0.23523,0.96409,6.2952e-11,1.258
0.96617,0.23624,0.96617,6.2912e-11,1.2587
0.96824,0.23726,0.96824,6.2864e-11,1.2595
0.9703,0.23827,0.9703,6.2808e-11,1.2602
0.97236,0.23928,0.97236,6.2744e-11,1.2609
0.97441,0.24029,0.97441,6.2673e-11,1.2616
0.97646,0.2413,0.97646,6.2594e-11,1.2623
0.9785,0.24231,0.9785,6.2508e-11,1.263
0.98053,0.24332,0.98053,6.2415e-11,1.2637
0.98256,0.24432,0.98256,6.2315e-11,1.2645
0.98458,0.24533,0.98458,6.2208e-11,1.2652
0.98458,0.24533,0.98458,6.2208e-11,1.2652
0.98663,0.24635,0.98663,6.2094e-11,1.2659
0.98867,0.24738,0.98867,6.1973e-11,1.2666
0.99071,0.2484,0.99071,6.1846e-11,1.2673
0.99274,0.24942,0.99274,6.1714e-11,1.268
0.99477,0.25043,0.99477,6.1576e-11,1.2687
0.99679,0.25145,0.99679,6.1552e-11,1.2694
0.9988,0.25247,0.9988,6.1567e-11,1.2701
1.0008,0.25349,1.0008,6.1573e-11,1.2708
1.0028,0.2545,1.0028,6.1572e-11,1.2715
1.0048,0.25552,1.0048,6.1563e-11,1.2721
1.0068,0.25653,1.0068,6.1547e-11,1.2728
1.0088,0.25754,1.0088,6.1525e-11,1.2735
1.0108,0.25856,1.0108,6.1495e-11,1.2742
1.0127,0.25957,1.0127,6.1459e-11,1.2749
1.0127,0.25957,1.0127,6.1459e-11,1.2749
1.0147,0.2606,1.0147,6.1416e-11,1.2756
1.0167,0.26162,1.0167,6.1366e-11,1.2762
1.0187,0.26265,1.0187,6.1311e-11,1.2769
1.0207,0.26367,1.0207,6.125e-11,1.2776
1.0227,0.26469,1.0227,6.1183e-11,1.2783
1.0247,0.26572,1.0247,6.111e-11,1.279
1.0266,0.26674,1.0266,6.1033e-11,1.2796
1.0286,0.26776,1.0286,6.0951e-11,1.2803
1.0306,0.26878,1.0306,6.0864e-11,1.281
1.0325,0.2698,1.0325,6.0772e-11,1.2816
1.0345,0.27082,1.0345,6.0676e-11,1.2823
1.0364,0.27183,1.0364,6.0576e-11,1.283
1.0383,0.27285,1.0383,6.0472e-11,1.2836
1.0403,0.27387,1.0403,6.0365e-11,1.2843
1.0403,0.27387,1.0403,6.0365e-11,1.2843
1.0422,0.2749,1.0422,6.0252e-11,1.2849
1.0442,0.27593,1.0442,6.0136e-11,1.2856
1.0461,0.27696,1.0461,6.0016e-11,1.2863
1.0481,0.27798,1.0481,5.9894e-11,1.2869
1.05,0.27901,1.05,5.9769e-11,1.2876
1.0519,0.28004,1.0519,5.964e-11,1.2882
1.0538,0.28106,1.0538,5.951e-11,1.2889
1.0558,0.28209,1.0558,5.9377e-11,1.2895
1.0577,0.28311,1.0577,5.9241e-11,1.2902
1.0596,0.28413,1.0596,5.9104e-11,1.2908
1.0615,0.28515,1.0615,5.8964e-11,1.2915
1.0634,0.28617,1.0634,5.8823e-11,1.2921
1.0653,0.28719,1.0653,5.868e-11,1.2927
1.0672,0.28821,1.0672,5.8536e-11,1.2934
1.0672,0.28821,1.0672,5.8536e-11,1.2934
1.0691,0.28925,1.0691,5.8388e-11,1.294
1.071,0.29028,1.071,5.8238e-11,1.2946
1.0729,0.29131,1.0729,5.8088e-11,1.2953
1.0748,0.29234,1.0748,5.7936e-11,1.2959
1.0767,0.29337,1.0767,5.7783e-11,1.2966
1.0786,0.2944,1.0786,5.763e-11,1.2972
1.0804,0.29543,1.0804,5.7475e-11,1.2978
1.0823,0.29645,1.0823,5.732e-11,1.2984
1.0842,0.29748,1.0842,5.7164e-11,1.2991
1.0861,0.29851,1.0861,5.7008e-11,1.2997
1.0879,0.29953,1.0879,5.6851e-11,1.3003
1.0898,0.30056,1.0898,5.6694e-11,1.3009
1.0916,0.30158,1.0916,5.6537e-11,1.3015
1.0935,0.3026,1.0935,5.6379e-11,1.3022
1.0935,0.3026,1.0935,5.6379e-11,1.3022
1.0953,0.30364,1.0953,5.622e-11,1.3028
1.0972,0.30467,1.0972,5.606e-11,1.3034
1.0991,0.3057,1.0991,5.59e-11,1.304
1.1009,0.30674,1.1009,5.574e-11,1.3046
1.1028,0.30777,1.1028,5.558e-11,1.3052
1.1046,0.3088,1.1046,5.5421e-11,1.3059
1.1065,0.30983,1.1065,5.5312e-11,1.3065
1.1083,0.31086,1.1083,5.524e-11,1.3071
1.1101,0.31189,1.1101,5.5169e-11,1.3077
1.112,0.31291,1.112,5.5099e-11,1.3083
1.1138,0.31394,1.1138,5.5029e-11,1.3089
1.1156,0.31497,1.1156,5.496e-11,1.3095
1.1174,0.31599,1.1174,5.4891e-11,1.3101
1.1192,0.31702,1.1192,5.4823e-11,1.3107
1.1192,0.31702,1.1192,5.4823e-11,1.3107
1.121,0.31805,1.121,5.4755e-11,1.3113
1.1229,0.31909,1.1229,5.4687e-11,1.3119
1.1247,0.32013,1.1247,5.462e-11,1.3125
1.1265,0.32116,1.1265,5.4554e-11,1.3131
1.1283,0.32219,1.1283,5.4488e-11,1.3137
1.1301,0.32323,1.1301,5.4422e-11,1.3142
1.1319,0.32426,1.1319,5.4357e-11,1.3148
1.1337,0.32529,1.1337,5.4293e-11,1.3154
1.1355,0.32632,1.1355,5.4229e-11,1.316
1.1373,0.32735,1.1373,5.4166e-11,1.3166
1.1391,0.32838,1.1391,5.4103e-11,1.3172
1.1409,0.3294,1.1409,5.4041e-11,1.3177
1.1427,0.33043,1.1427,5.3979e-11,1.3183
1.1444,0.33146,1.1444,5.3918e-11,1.3189
1.1444,0.33146,1.1444,5.3918e-11,1.3189
1.1462,0.33249,1.1462,5.3856e-11,1.3195
1.148,0.33353,1.148,5.3795e-11,1.3201
1.1498,0.33457,1.1498,5.3734e-11,1.3206
1.1516,0.3356,1.1516,5.3674e-11,1.3212
1.1533,0.33664,1.1533,5.3614e-11,1.3218
1.1551,0.33767,1.1551,5.3555e-11,1.3224
1.1569,0.3387,1.1569,5.3497e-11,1.3229
1.1586,0.33974,1.1586,5.344e-11,1.3235
1.1604,0.34077,1.1604,5.3383e-11,1.3241
1.1621,0.3418,1.1621,5.3326e-11,1.3246
1.1639,0.34283,1.1639,5.327e-11,1.3252
1.1656,0.34386,1.1656,5.3214e-11,1.3258
1.1674,0.34488,1.1674,5.3159e-11,1.3263
1.1691,0.34591,1.1691,5.3104e-11,1.3269
1.1691,0.34591,1.1691,5.3104e-11,1.3269
1.1709,0.34695,1.1709,5.3048e-11,1.3274
1.1726,0.34799,1.1726,5.2994e-11,1.328
1.1744,0.34902,1.1744,5.2939e-11,1.3286
1.1761,0.35006,1.1761,5.2885e-11,1.3291
1.1778,0.35109,1.1778,5.2831e-11,1.3297
1.1796,0.35213,1.1796,5.2778e-11,1.3302
1.1813,0.35316,1.1813,5.2725e-11,1.3308
1.183,0.3542,1.183,5.2673e-11,1.3313
1.1848,0.35523,1.1848,5.262e-11,1.3319
1.1865,0.35626,1.1865,5.2568e-11,1.3324
1.1882,0.35729,1.1882,5.2517e-11,1.333
1.1899,0.35832,1.1899,5.2466e-11,1.3335
1.1916,0.35935,1.1916,5.2415e-11,1.334
1.1933,0.36037,1.1933,5.2364e-11,1.3346


==> data_QM_case1_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.34375,-0.03125
-0.34026,-0.030752
-0.33677,-0.030258
-0.3333,-0.029768
-0.32985,-0.029282
-0.3264,-0.0288
-0.32297,-0.028322
-0.31954,-0.027848
-0.31613,-0.027378
-0.31274,-0.026912
-0.30935,-0.02645
-0.30598,-0.025992
-0.30261,-0.025538
-0.29926,-0.025088
-0.29593,-0.024642
-0.2926,-0.0242
-0.28929,-0.023762
-0.28598,-0.023328
-0.28269,-0.022898
-0.27942,-0.022472
-0.27615,-0.02205
-0.2729,-0.021632
-0.26965,-0.021218
-0.26642,-0.020808
-0.26321,-0.020402
-0.26,-0.02
-0.25681,-0.019602
-0.25362,-0.019208
-0.25045,-0.018818
-0.2473,-0.018432
-0.24415,-0.01805
-0.24102,-0.017672
-0.23789,-0.017298
-0.23478,-0.016928
-0.23169,-0.016562
-0.2286,-0.0162
-0.22553,-0.015842
-0.22246,-0.015488
-0.21941,-0.015138
-0.21638,-0.014792
-0.21335,-0.01445
-0.21034,-0.014112
-0.20733,-0.013778
-0.20434,-0.013448
-0.20137,-0.013122
-0.1984,-0.0128
-0.19545,-0.012482
-0.1925,-0.012168
-0.18957,-0.011858
-0.18666,-0.011552
-0.18375,-0.01125
-0.18086,-0.010952
-0.17797,-0.010658
-0.1751,-0.010368
-0.17225,-0.010082
-0.1694,-0.0098
-0.16657,-0.009522
-0.16374,-0.009248
-0.16093,-0.008978
-0.15814,-0.008712
-0.15535,-0.00845
-0.15258,-0.008192
-0.14981,-0.007938
-0.14706,-0.007688
-0.14433,-0.007442
-0.1416,-0.0072
-0.13889,-0.006962
-0.13618,-0.006728
-0.13349,-0.006498
-0.13082,-0.006272
-0.12815,-0.00605
-0.1255,-0.005832
-0.12285,-0.005618
-0.12022,-0.005408
-0.11761,-0.005202
-0.115,-0.005
-0.11241,-0.004802
-0.10982,-0.004608
-0.10725,-0.004418
-0.1047,-0.004232
-0.10215,-0.00405
-0.099616,-0.003872
-0.097094,-0.003698
-0.094584,-0.003528
-0.092086,-0.003362
-0.0896,-0.0032
-0.087126,-0.003042
-0.084664,-0.002888
-0.082214,-0.002738
-0.079776,-0.002592
-0.07735,-0.00245
-0.074936,-0.002312
-0.072534,-0.002178
-0.070144,-0.002048
-0.067766,-0.001922
-0.0654,-0.0018
-0.063046,-0.001682
-0.060704,-0.001568
-0.058374,-0.001458
-0.056056,-0.001352
-0.05375,-0.00125
-0.051456,-0.001152
-0.049174,-0.001058
-0.046904,-0.000968
-0.044646,-0.000882
-0.0424,-0.0008
-0.040166,-0.000722
-0.037944,-0.000648
-0.035734,-0.000578
-0.033536,-0.000512
-0.03135,-0.00045
-0.029176,-0.000392
-0.027014,-0.000338
-0.024864,-0.000288
-0.022726,-0.000242
-0.0206,-0.0002
-0.018486,-0.000162
-0.016384,-0.000128
-0.014294,-9.8e-05
-0.012216,-7.2e-05
-0.01015,-5e-05
-0.008096,-3.2e-05
-0.006054,-1.8e-05
-0.004024,-8e-06
-0.002006,-2e-06
0,-0
0.001994,-2e-06
0.003976,-8e-06
0.005946,-1.8e-05
0.007904,-3.2e-05
0.00985,-5e-05
0.011784,-7.2e-05
0.013706,-9.8e-05
0.015616,-0.000128
0.017514,-0.000162
0.0194,-0.0002
0.021274,-0.000242
0.023136,-0.000288
0.024986,-0.000338
0.026824,-0.000392
0.02865,-0.00045
0.030464,-0.000512
0.032266,-0.000578
0.034056,-0.000648
0.035834,-0.000722
0.0376,-0.0008
0.039354,-0.000882
0.041096,-0.000968
0.042826,-0.001058
0.044544,-0.001152
0.04625,-0.00125
0.047944,-0.001352
0.049626,-0.001458
0.051296,-0.001568
0.052954,-0.001682
0.0546,-0.0018
0.056234,-0.001922
0.057856,-0.002048
0.059466,-0.002178
0.061064,-0.002312
0.06265,-0.00245
0.064224,-0.002592
0.065786,-0.002738
0.067336,-0.002888
0.068874,-0.003042
0.0704,-0.0032
0.071914,-0.003362
0.073416,-0.003528
0.074906,-0.003698
0.076384,-0.003872
0.07785,-0.00405
0.079304,-0.004232
0.080746,-0.004418
0.082176,-0.004608
0.083594,-0.004802
0.085,-0.005
0.086394,-0.005202
0.087776,-0.005408
0.089146,-0.005618
0.090504,-0.005832
0.09185,-0.00605
0.093184,-0.006272
0.094506,-0.006498
0.095816,-0.006728
0.097114,-0.006962
0.0984,-0.0072
0.099674,-0.007442
0.10094,-0.007688
0.10219,-0.007938
0.10342,-0.008192
0.10465,-0.00845
0.10586,-0.008712
0.10707,-0.008978
0.10826,-0.009248
0.10943,-0.009522
0.1106,-0.0098
0.11175,-0.010082
0.1129,-0.010368
0.11403,-0.010658
0.11514,-0.010952
0.11625,-0.01125
0.11734,-0.011552
0.11843,-0.011858
0.1195,-0.012168
0.12055,-0.012482
0.1216,-0.0128
0.12263,-0.013122
0.12366,-0.013448
0.12467,-0.013778
0.12566,-0.014112
0.12665,-0.01445
0.12762,-0.014792
0.12859,-0.015138
0.12954,-0.015488
0.13047,-0.015842
0.1314,-0.0162
0.13231,-0.016562
0.13322,-0.016928
0.13411,-0.017298
0.13498,-0.017672
0.13585,-0.01805
0.1367,-0.018432
0.13755,-0.018818
0.13838,-0.019208
0.13919,-0.019602
0.14,-0.02
0.14079,-0.020402
0.14158,-0.020808
0.14235,-0.021218
0.1431,-0.021632
0.14385,-0.02205
0.14458,-0.022472
0.14531,-0.022898
0.14602,-0.023328
0.14671,-0.023762
0.1474,-0.0242
0.14807,-0.024642
0.14874,-0.025088
0.14939,-0.025538
0.15002,-0.025992
0.15065,-0.02645
0.15126,-0.026912
0.15187,-0.027378
0.15246,-0.027848
0.15303,-0.028322
0.1536,-0.0288
0.15415,-0.029282
0.1547,-0.029768
0.15523,-0.030258
0.15574,-0.030752
0.15625,-0.03125
0.15674,-0.031752
0.15723,-0.032258
0.1577,-0.032768
0.15815,-0.033282
0.1586,-0.0338
0.15903,-0.034322
0.15946,-0.034848
0.15987,-0.035378
0.16026,-0.035912
0.16065,-0.03645
0.16102,-0.036992
0.16139,-0.037538
0.16174,-0.038088
0.16207,-0.038642
0.1624,-0.0392
0.16271,-0.039762
0.16302,-0.040328
0.16331,-0.040898
0.16358,-0.041472
0.16385,-0.04205
0.1641,-0.042632
0.16435,-0.043218
0.16458,-0.043808
0.16479,-0.044402
0.165,-0.045
0.16519,-0.045602
0.16538,-0.046208
0.16555,-0.046818
0.1657,-0.047432
0.16585,-0.04805
0.16598,-0.048672
0.16611,-0.049298
0.16622,-0.049928
0.16631,-0.050562
0.1664,-0.0512
0.16647,-0.051842
0.16654,-0.052488
0.16659,-0.053138
0.16662,-0.053792
0.16665,-0.05445
0.16666,-0.055112
0.16667,-0.055778
0.16666,-0.056448
0.16663,-0.057122
0.1666,-0.0578
0.16655,-0.058482
0.1665,-0.059168
0.16643,-0.059858
0.16634,-0.060552
0.16625,-0.06125
0.16614,-0.061952
0.16603,-0.062658
0.1659,-0.063368
0.16575,-0.064082
0.1656,-0.0648
0.16543,-0.065522
0.16526,-0.066248
0.16507,-0.066978
0.16486,-0.067712
0.16465,-0.06845
0.16442,-0.069192
0.16419,-0.069938
0.16394,-0.070688
0.16367,-0.071442
0.1634,-0.0722
0.16311,-0.072962
0.16282,-0.073728
0.16251,-0.074498
0.16218,-0.075272
0.16185,-0.07605
0.1615,-0.076832
0.16115,-0.077618
0.16078,-0.078408
0.16039,-0.079202
0.16,-0.08
0.15959,-0.080802
0.15918,-0.081608
0.15875,-0.082418
0.1583,-0.083232
0.15785,-0.08405
0.15738,-0.084872
0.15691,-0.085698
0.15642,-0.086528
0.15591,-0.087362
0.1554,-0.0882
0.15487,-0.089042
0.15434,-0.089888
0.15379,-0.090738
0.15322,-0.091592
0.15265,-0.09245
0.15206,-0.093312
0.15147,-0.094178
0.15086,-0.095048
0.15023,-0.095922
0.1496,-0.0968
0.14895,-0.097682
0.1483,-0.098568
0.14763,-0.099458
0.14694,-0.10035
0.14625,-0.10125
0.14554,-0.10215
0.14483,-0.10306
0.1441,-0.10397
0.14335,-0.10488
0.1426,-0.1058
0.14183,-0.10672
0.14106,-0.10765
0.14027,-0.10858
0.13946,-0.10951
0.13865,-0.11045
0.13782,-0.11139
0.13699,-0.11234
0.13614,-0.11329
0.13527,-0.11424
0.1344,-0.1152
0.13351,-0.11616
0.13262,-0.11713
0.13171,-0.1181
0.13078,-0.11907
0.12985,-0.12005
0.1289,-0.12103
0.12795,-0.12202
0.12698,-0.12301
0.12599,-0.124
0.125,-0.125
0.12399,-0.126
0.12298,-0.12701
0.12195,-0.12802
0.1209,-0.12903
0.11985,-0.13005
0.11878,-0.13107
0.11771,-0.1321
0.11662,-0.13313
0.11551,-0.13416
0.1144,-0.1352
0.11327,-0.13624
0.11214,-0.13729
0.11099,-0.13834
0.10982,-0.13939
0.10865,-0.14045
0.10746,-0.14151
0.10627,-0.14258
0.10506,-0.14365
0.10383,-0.14472
0.1026,-0.1458
0.10135,-0.14688
0.1001,-0.14797
0.098826,-0.14906
0.097544,-0.15015
0.09625,-0.15125
0.094944,-0.15235
0.093626,-0.15346
0.092296,-0.15457
0.090954,-0.15568
0.0896,-0.1568
0.088234,-0.15792
0.086856,-0.15905
0.085466,-0.16018
0.084064,-0.16131
0.08265,-0.16245
0.081224,-0.16359
0.079786,-0.16474
0.078336,-0.16589
0.076874,-0.16704
0.0754,-0.1682
0.073914,-0.16936
0.072416,-0.17053
0.070906,-0.1717
0.069384,-0.17287
0.06785,-0.17405
0.066304,-0.17523
0.064746,-0.17642
0.063176,-0.17761
0.061594,-0.1788
0.06,-0.18


==> data_QM_case1_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.00099998,2.5049e-07,0.00099999,2.1154e-16,1
0.0010412,2.716e-07,0.0010412,2.1154e-16,1
0.0010825,2.9357e-07,0.0010825,2.1154e-16,1
0.0011237,3.1639e-07,0.0011237,2.1154e-16,1
0.0011649,3.4006e-07,0.0011649,2.1154e-16,1
0.0012062,3.646e-07,0.0012062,2.1154e-16,1
0.0012474,3.8998e-07,0.0012474,2.1154e-16,1
0.0012887,4.1623e-07,0.0012887,2.1154e-16,1
0.0013299,4.4333e-07,0.0013299,2.1154e-16,1
0.0013711,4.7129e-07,0.0013711,2.1154e-16,1
0.0014124,5.0011e-07,0.0014124,2.1154e-16,1
0.0014536,5.2978e-07,0.0014536,2.1154e-16,1
0.0014948,5.6032e-07,0.0014949,2.1154e-16,1
0.0015361,5.9171e-07,0.0015361,2.1154e-16,1
0.0015773,6.2395e-07,0.0015773,2.1154e-16,1
0.0015773,6.2395e-07,0.0015773,2.1154e-16,1
0.0016186,6.5706e-07,0.0016186,2.1154e-16,1
0.0016598,6.9103e-07,0.0016598,2.1154e-16,1
0.001701,7.2585e-07,0.001701,2.1154e-16,1
0.0017423,7.6153e-07,0.0017423,2.1154e-16,1
0.0017835,7.9807e-07,0.0017835,2.1154e-16,1
0.0018247,8.3548e-07,0.0018248,2.1154e-16,1
0.001866,8.7374e-07,0.001866,2.1154e-16,1
0.0019072,9.1286e-07,0.0019072,2.1154e-16,1
0.0019485,9.5284e-07,0.0019485,2.1154e-16,1
0.0019897,9.9368e-07,0.0019897,2.1154e-16,1
0.0020309,1.0354e-06,0.002031,2.1154e-16,1
0.0020722,1.0779e-06,0.0020722,2.1154e-16,1
0.0021134,1.1214e-06,0.0021134,2.1154e-16,1
0.0021546,1.1656e-06,0.0021547,2.1154e-16,1
0.0021546,1.1656e-06,0.0021547,2.1154e-16,1
0.0021959,1.2108e-06,0.0021959,2.1154e-16,1
0.0022371,1.2568e-06,0.0022371,2.1154e-16,0.99999
0.0022783,1.3037e-06,0.0022784,2.1154e-16,0.99999
0.0023196,1.3514e-06,0.0023196,2.1154e-16,0.99999
0.0023608,1.4e-06,0.0023609,2.1154e-16,0.99999
0.002402,1.4494e-06,0.0024021,2.1154e-16,0.99999
0.0024433,1.4998e-06,0.0024433,2.1154e-16,0.99999
0.0024845,1.5509e-06,0.0024846,2.1154e-16,0.99999
0.0025258,1.603e-06,0.0025258,2.1154e-16,0.99999
0.002567,1.6559e-06,0.002567,2.1154e-16,0.99999
0.0026082,1.7096e-06,0.0026083,2.1154e-16,0.99999
0.0026495,1.7643e-06,0.0026495,2.1154e-16,0.99999
0.0026907,1.8198e-06,0.0026908,2.1154e-16,0.99999
0.0027319,1.8761e-06,0.002732,2.1154e-16,0.99999
0.0027319,1.8761e-06,0.002732,2.1154e-16,0.99999
0.0027732,1.9334e-06,0.0027732,2.1154e-16,0.99999
0.0028144,1.9914e-06,0.0028145,2.1154e-16,0.99999
0.0028556,2.0504e-06,0.0028557,2.1154e-16,0.99999
0.0028969,2.1102e-06,0.0028969,2.1154e-16,0.99999
0.0029381,2.1709e-06,0.0029382,2.1154e-16,0.99999
0.0029793,2.2324e-06,0.0029794,2.1154e-16,0.99999
0.0030206,2.2949e-06,0.0030206,2.1154e-16,0.99999
0.0030618,2.3581e-06,0.0030619,2.1154e-16,0.99999
0.003103,2.4223e-06,0.0031031,2.1154e-16,0.99999
0.0031443,2.4873e-06,0.0031444,2.1154e-16,0.99999
0.0031855,2.5532e-06,0.0031856,2.1154e-16,0.99999
0.0032267,2.6199e-06,0.0032268,2.1154e-16,0.99999
0.003268,2.6875e-06,0.0032681,2.1154e-16,0.99999
0.0033092,2.756e-06,0.0033093,2.1154e-16,0.99999
0.0033092,2.756e-06,0.0033093,2.1154e-16,0.99999
0.0033504,2.8253e-06,0.0033505,2.1154e-16,0.99999
0.0033917,2.8955e-06,0.0033918,2.1154e-16,0.99999
0.0034329,2.9666e-06,0.003433,2.1154e-16,0.99999
0.0034741,3.0386e-06,0.0034742,2.1154e-16,0.99999
0.0035153,3.1114e-06,0.0035155,2.1154e-16,0.99999
0.0035566,3.185e-06,0.0035567,2.1154e-16,0.99999
0.0035978,3.2596e-06,0.0035979,2.1154e-16,0.99999
0.003639,3.335e-06,0.0036392,2.1154e-16,0.99999
0.0036803,3.4113e-06,0.0036804,2.1154e-16,0.99999
0.0037215,3.4885e-06,0.0037217,2.1154e-16,0.99999
0.0037627,3.5665e-06,0.0037629,2.1154e-16,0.99999
0.003804,3.6454e-06,0.0038041,2.1154e-16,0.99999
0.0038452,3.7251e-06,0.0038454,2.1154e-16,0.99999
0.0038864,3.8058e-06,0.0038866,2.1154e-16,0.99998
0.0038864,3.8058e-06,0.0038866,2.1154e-16,0.99998
0.0039276,3.8873e-06,0.0039278,2.1154e-16,0.99998
0.0039689,3.9696e-06,0.0039691,2.1154e-16,0.99998
0.0040101,4.0529e-06,0.0040103,2.1154e-16,0.99998
0.0040513,4.137e-06,0.0040515,2.1154e-16,0.99998
0.0040926,4.222e-06,0.0040928,2.1154e-16,0.99998
0.0041338,4.3078e-06,0.004134,2.1154e-16,0.99998
0.004175,4.3945e-06,0.0041752,2.1154e-16,0.99998
0.0042162,4.4821e-06,0.0042165,2.1154e-16,0.99998
0.0042575,4.5706e-06,0.0042577,2.1154e-16,0.99998
0.0042987,4.6599e-06,0.0042989,2.1154e-16,0.99998
0.0043399,4.7501e-06,0.0043402,2.1154e-16,0.99998
0.0043811,4.8412e-06,0.0043814,2.1154e-16,0.99998
0.0044224,4.9332e-06,0.0044226,2.1154e-16,0.99998
0.0044636,5.026e-06,0.0044639,2.1154e-16,0.99998
0.0044636,5.026e-06,0.0044639,2.1154e-16,0.99998
0.0045048,5.1197e-06,0.0045051,2.1154e-16,0.99998
0.0045461,5.2143e-06,0.0045463,2.1154e-16,0.99998
0.0045873,5.3097e-06,0.0045876,2.1154e-16,0.99998
0.0046285,5.406e-06,0.0046288,2.1154e-16,0.99998
0.0046697,5.5032e-06,0.00467,2.1154e-16,0.99998
0.0047109,5.6013e-06,0.0047113,2.1154e-16,0.99998
0.0047522,5.7002e-06,0.0047525,2.1154e-16,0.99998
0.0047934,5.8e-06,0.0047937,2.1154e-16,0.99998
0.0048346,5.9007e-06,0.004835,2.1154e-16,0.99998
0.0048758,6.0023e-06,0.0048762,2.1154e-16,0.99998
0.0049171,6.1047e-06,0.0049174,2.1154e-16,0.99998
0.0049583,6.208e-06,0.0049587,2.1154e-16,0.99998
0.0049995,6.3122e-06,0.0049999,2.1154e-16,0.99997
0.0050407,6.4173e-06,0.0050411,2.1154e-16,0.99997
0.0050407,6.4173e-06,0.0050411,2.1154e-16,0.99997
0.005082,6.5232e-06,0.0050823,2.1154e-16,0.99997
0.0051232,6.63e-06,0.0051236,2.1154e-16,0.99997
0.0051644,6.7377e-06,0.0051648,2.1154e-16,0.99997
0.0052056,6.8463e-06,0.005206,2.1154e-16,0.99997
0.0052468,6.9557e-06,0.0052473,2.1154e-16,0.99997
0.0052881,7.066e-06,0.0052885,2.1154e-16,0.99997
0.0053293,7.1772e-06,0.0053297,2.1154e-16,0.99997
0.0053705,7.2893e-06,0.005371,2.1154e-16,0.99997
0.0054117,7.4023e-06,0.0054122,2.1155e-16,0.99997
0.0054529,7.5161e-06,0.0054534,2.1155e-16,0.99997
0.0054942,7.6308e-06,0.0054947,2.1155e-16,0.99997
0.0055354,7.7464e-06,0.0055359,2.1155e-16,0.99997
0.0055766,7.8628e-06,0.0055771,2.1155e-16,0.99997
0.0056178,7.9801e-06,0.0056183,2.1155e-16,0.99997
0.0056178,7.9801e-06,0.0056183,2.1155e-16,0.99997
0.005659,8.0984e-06,0.0056596,2.1155e-16,0.99997
0.0057002,8.2175e-06,0.0057008,2.1155e-16,0.99997
0.0057415,8.3374e-06,0.005742,2.1155e-16,0.99997
0.0057827,8.4583e-06,0.0057833,2.1155e-16,0.99997
0.0058239,8.58e-06,0.0058245,2.1155e-16,0.99997
0.0058651,8.7026e-06,0.0058657,2.1155e-16,0.99997
0.0059063,8.8261e-06,0.005907,2.1155e-16,0.99997
0.0059475,8.9505e-06,0.0059482,2.1155e-16,0.99996
0.0059888,9.0757e-06,0.0059894,2.1155e-16,0.99996
0.00603,9.2018e-06,0.0060306,2.1155e-16,0.99996
0.0060712,9.3288e-06,0.0060719,2.1155e-16,0.99996
0.0061124,9.4567e-06,0.0061131,2.1155e-16,0.99996
0.0061536,9.5855e-06,0.0061543,2.1155e-16,0.99996
0.0061948,9.7151e-06,0.0061955,2.1155e-16,0.99996
0.0061948,9.7151e-06,0.0061955,2.1155e-16,0.99996
0.006236,9.8457e-06,0.0062368,2.1155e-16,0.99996
0.0062773,9.9771e-06,0.006278,2.1155e-16,0.99996
0.0063185,1.0109e-05,0.0063192,2.1155e-16,0.99996
0.0063597,1.0243e-05,0.0063605,2.1155e-16,0.99996
0.0064009,1.0377e-05,0.0064017,2.1155e-16,0.99996
0.0064421,1.0512e-05,0.0064429,2.1155e-16,0.99996
0.0064833,1.0647e-05,0.0064841,2.1155e-16,0.99996
0.0065245,1.0784e-05,0.0065254,2.1155e-16,0.99996
0.0065657,1.0922e-05,0.0065666,2.1155e-16,0.99996
0.0066069,1.106e-05,0.0066078,2.1155e-16,0.99996
0.0066482,1.1199e-05,0.006649,2.1155e-16,0.99996
0.0066894,1.134e-05,0.0066903,2.1155e-16,0.99996
0.0067306,1.1481e-05,0.0067315,2.1155e-16,0.99995
0.0067718,1.1623e-05,0.0067727,2.1155e-16,0.99995
0.0067718,1.1623e-05,0.0067727,2.1155e-16,0.99995
0.006813,1.1766e-05,0.0068139,2.1155e-16,0.99995
0.0068542,1.1909e-05,0.0068552,2.1155e-16,0.99995
0.0068954,1.2054e-05,0.0068964,2.1155e-16,0.99995
0.0069366,1.22e-05,0.0069376,2.1155e-16,0.99995
0.0069778,1.2346e-05,0.0069788,2.1155e-16,0.99995
0.007019,1.2493e-05,0.0070201,2.1155e-16,0.99995
0.0070602,1.2642e-05,0.0070613,2.1155e-16,0.99995
0.0071014,1.2791e-05,0.0071025,2.1155e-16,0.99995
0.0071426,1.2941e-05,0.0071437,2.1155e-16,0.99995
0.0071838,1.3091e-05,0.007185,2.1155e-16,0.99995
0.0072251,1.3243e-05,0.0072262,2.1155e-16,0.99995
0.0072663,1.3396e-05,0.0072674,2.1155e-16,0.99995
0.0073075,1.3549e-05,0.0073086,2.1155e-16,0.99995
0.0073487,1.3704e-05,0.0073499,2.1155e-16,0.99995
0.0073487,1.3704e-05,0.0073499,2.1155e-16,0.99995
0.0073899,1.3859e-05,0.0073911,2.1155e-16,0.99995
0.0074311,1.4015e-05,0.0074323,2.1155e-16,0.99994
0.0074723,1.4172e-05,0.0074735,2.1155e-16,0.99994
0.0075135,1.433e-05,0.0075147,2.1155e-16,0.99994
0.0075547,1.4489e-05,0.007556,2.1155e-16,0.99994
0.0075959,1.4649e-05,0.0075972,2.1155e-16,0.99994
0.0076371,1.4809e-05,0.0076384,2.1156e-16,0.99994
0.0076783,1.4971e-05,0.0076796,2.1156e-16,0.99994
0.0077195,1.5133e-05,0.0077209,2.1156e-16,0.99994
0.0077607,1.5296e-05,0.0077621,2.1156e-16,0.99994
0.0078019,1.5461e-05,0.0078033,2.1156e-16,0.99994
0.0078431,1.5626e-05,0.0078445,2.1156e-16,0.99994
0.0078843,1.5792e-05,0.0078857,2.1156e-16,0.99994
0.0079255,1.5958e-05,0.007927,2.1156e-16,0.99994
0.0079255,1.5958e-05,0.007927,2.1156e-16,0.99994
0.0079667,1.6126e-05,0.0079682,2.1156e-16,0.99994
0.0080079,1.6295e-05,0.0080094,2.1156e-16,0.99994
0.008049,1.6464e-05,0.0080506,2.1156e-16,0.99994
0.0080902,1.6635e-05,0.0080918,2.1156e-16,0.99993
0.0081314,1.6806e-05,0.0081331,2.1156e-16,0.99993
0.0081726,1.6978e-05,0.0081743,2.1156e-16,0.99993
0.0082138,1.7151e-05,0.0082155,2.1156e-16,0.99993
0.008255,1.7325e-05,0.0082567,2.1156e-16,0.99993
0.0082962,1.75e-05,0.0082979,2.1156e-16,0.99993
0.0083374,1.7676e-05,0.0083391,2.1156e-16,0.99993
0.0083786,1.7852e-05,0.0083804,2.1156e-16,0.99993
0.0084198,1.803e-05,0.0084216,2.1156e-16,0.99993
0.008461,1.8208e-05,0.0084628,2.1156e-16,0.99993
0.0085022,1.8388e-05,0.008504,2.1156e-16,0.99993
0.0085022,1.8388e-05,0.008504,2.1156e-16,0.99993
0.0085434,1.8568e-05,0.0085452,2.1156e-16,0.99993
0.0085845,1.8749e-05,0.0085865,2.1156e-16,0.99993
0.0086257,1.8931e-05,0.0086277,2.1156e-16,0.99993
0.0086669,1.9114e-05,0.0086689,2.1156e-16,0.99992
0.0087081,1.9298e-05,0.0087101,2.1156e-16,0.99992
0.0087493,1.9482e-05,0.0087513,2.1156e-16,0.99992
0.0087905,1.9668e-05,0.0087925,2.1156e-16,0.99992
0.0088317,1.9854e-05,0.0088337,2.1156e-16,0.99992
0.0088729,2.0042e-05,0.008875,2.1156e-16,0.99992
0.0089141,2.023e-05,0.0089162,2.1156e-16,0.99992
0.0089552,2.0419e-05,0.0089574,2.1156e-16,0.99992
0.0089964,2.0609e-05,0.0089986,2.1156e-16,0.99992
0.0090376,2.08e-05,0.0090398,2.1156e-16,0.99992
0.0090788,2.0992e-05,0.009081,2.1156e-16,0.99992
0.0090788,2.0992e-05,0.009081,2.1156e-16,0.99992
0.00912,2.1184e-05,0.0091223,2.1156e-16,0.99992
0.0091612,2.1378e-05,0.0091635,2.1156e-16,0.99992
0.0092023,2.1573e-05,0.0092047,2.1156e-16,0.99992
0.0092435,2.1768e-05,0.0092459,2.1156e-16,0.99991
0.0092847,2.1964e-05,0.0092871,2.1156e-16,0.99991
0.0093259,2.2162e-05,0.0093283,2.1156e-16,0.99991
0.0093671,2.236e-05,0.0093695,2.1157e-16,0.99991
0.0094082,2.2559e-05,0.0094107,2.1157e-16,0.99991
0.0094494,2.2758e-05,0.009452,2.1157e-16,0.99991
0.0094906,2.2959e-05,0.0094932,2.1157e-16,0.99991
0.0095318,2.3161e-05,0.0095344,2.1157e-16,0.99991
0.009573,2.3364e-05,0.0095756,2.1157e-16,0.99991
0.0096141,2.3567e-05,0.0096168,2.1157e-16,0.99991
0.0096553,2.3771e-05,0.009658,2.1157e-16,0.99991
0.0096553,2.3771e-05,0.009658,2.1157e-16,0.99991
0.010067,2.5865e-05,0.01007,2.1157e-16,0.9999
0.010479,2.8048e-05,0.010482,2.1157e-16,0.99989
0.01089,3.0321e-05,0.010894,2.1158e-16,0.99988
0.011302,3.2684e-05,0.011306,2.1158e-16,0.99987
0.011713,3.5138e-05,0.011718,2.1158e-16,0.99986
0.012125,3.7683e-05,0.01213,2.1159e-16,0.99985
0.012536,4.0319e-05,0.012542,2.1159e-16,0.99984
0.012947,4.3046e-05,0.012954,2.1159e-16,0.99983
0.013359,4.5864e-05,0.013366,2.116e-16,0.99982
0.01377,4.8774e-05,0.013778,2.116e-16,0.99981
0.014181,5.1775e-05,0.014189,2.116e-16,0.9998
0.014592,5.4869e-05,0.014601,2.1161e-16,0.99979
0.015003,5.8054e-05,0.015013,2.1161e-16,0.99977
0.015414,6.1332e-05,0.015425,2.1162e-16,0.99976
0.015414,6.1332e-05,0.015425,2.1162e-16,0.99976
0.015824,6.4702e-05,0.015836,2.1162e-16,0.99975
0.016235,6.8165e-05,0.016248,2.1163e-16,0.99973
0.016646,7.172e-05,0.016659,2.1163e-16,0.99972
0.017056,7.5368e-05,0.017071,2.1164e-16,0.99971
0.017466,7.9109e-05,0.017482,2.1164e-16,0.99969
0.017877,8.2944e-05,0.017894,2.1165e-16,0.99968
0.018287,8.6871e-05,0.018305,2.1165e-16,0.99966
0.018697,9.0893e-05,0.018716,2.1166e-16,0.99965
0.019107,9.5008e-05,0.019128,2.1166e-16,0.99963
0.019516,9.9217e-05,0.019539,2.1167e-16,0.99961
0.019926,0.00010352,0.01995,2.1167e-16,0.9996
0.020336,0.00010792,0.020361,2.1168e-16,0.99958
0.020745,0.00011241,0.020772,2.1168e-16,0.99956
0.021155,0.000117,0.021183,2.1169e-16,0.99955
0.021155,0.000117,0.021183,2.1169e-16,0.99955
0.021564,0.00012168,0.021594,2.117e-16,0.99953
0.021973,0.00012646,0.022005,2.117e-16,0.99951
0.022382,0.00013133,0.022416,2.1171e-16,0.99949
0.022791,0.0001363,0.022827,2.1172e-16,0.99947
0.0232,0.00014136,0.023238,2.1172e-16,0.99945
0.023608,0.00014652,0.023648,2.1173e-16,0.99943
0.024017,0.00015178,0.024059,2.1174e-16,0.99941
0.024425,0.00015713,0.024469,2.1174e-16,0.99939
0.024833,0.00016258,0.02488,2.1175e-16,0.99937
0.025242,0.00016812,0.02529,2.1176e-16,0.99935
0.025649,0.00017376,0.025701,2.1176e-16,0.99933
0.026057,0.0001795,0.026111,2.1177e-16,0.99931
0.026465,0.00018533,0.026521,2.1178e-16,0.99929
0.026872,0.00019127,0.026931,2.1179e-16,0.99926
0.026872,0.00019127,0.026931,2.1179e-16,0.99926
0.02728,0.0001973,0.027341,2.118e-16,0.99924
0.027687,0.00020343,0.027751,2.118e-16,0.99922
0.028094,0.00020965,0.028161,2.1181e-16,0.99919
0.028501,0.00021598,0.028571,2.1182e-16,0.99917
0.028908,0.0002224,0.028981,2.1183e-16,0.99914
0.029314,0.00022892,0.029391,2.1184e-16,0.99912
0.029721,0.00023553,0.029801,2.1185e-16,0.99909
0.030127,0.00024225,0.03021,2.1185e-16,0.99907
0.030533,0.00024906,0.03062,2.1186e-16,0.99904
0.030939,0.00025597,0.031029,2.1187e-16,0.99902
0.031344,0.00026298,0.031438,2.1188e-16,0.99899
0.03175,0.00027009,0.031848,2.1189e-16,0.99896
0.032155,0.0002773,0.032257,2.119e-16,0.99894
0.03256,0.00028461,0.032666,2.1191e-16,0.99891
0.03256,0.00028461,0.032666,2.1191e-16,0.99891
0.032965,0.00029202,0.033075,2.1192e-16,0.99888
0.03337,0.00029953,0.033484,2.1193e-16,0.99885
0.033775,0.00030714,0.033893,2.1194e-16,0.99882
0.03418,0.00031485,0.034302,2.1195e-16,0.99879
0.034584,0.00032266,0.034711,2.1196e-16,0.99876
0.034988,0.00033057,0.035119,2.1197e-16,0.99873
0.035392,0.00033858,0.035528,2.1198e-16,0.9987
0.035796,0.00034669,0.035936,2.1199e-16,0.99867
0.036199,0.0003549,0.036344,2.12e-16,0.99864
0.036602,0.00036321,0.036753,2.1201e-16,0.99861
0.037005,0.00037162,0.037161,2.1202e-16,0.99858
0.037408,0.00038013,0.037569,2.1203e-16,0.99854
0.037811,0.00038874,0.037977,2.1205e-16,0.99851
0.038213,0.00039745,0.038384,2.1206e-16,0.99848
0.038213,0.00039745,0.038384,2.1206e-16,0.99848
0.038615,0.00040627,0.038792,2.1207e-16,0.99844
0.039018,0.0004152,0.0392,2.1208e-16,0.99841
0.03942,0.00042422,0.039608,2.1209e-16,0.99838
0.039821,0.00043335,0.040016,2.121e-16,0.99834
0.040223,0.00044258,0.040423,2.1212e-16,0.9983
0.040624,0.00045191,0.040831,2.1213e-16,0.99827
0.041025,0.00046135,0.041238,2.1214e-16,0.99823
0.041426,0.00047089,0.041645,2.1215e-16,0.9982
0.041826,0.00048053,0.042052,2.1217e-16,0.99816
0.042226,0.00049027,0.042459,2.1218e-16,0.99812
0.042626,0.00050011,0.042865,2.1219e-16,0.99809
0.043026,0.00051006,0.043272,2.1221e-16,0.99805
0.043425,0.00052011,0.043678,2.1222e-16,0.99801
0.043824,0.00053026,0.044085,2.1223e-16,0.99797
0.043824,0.00053026,0.044085,2.1223e-16,0.99797
0.044223,0.00054053,0.044491,2.1225e-16,0.99793
0.044623,0.0005509,0.044898,2.1226e-16,0.99789
0.045021,0.00056138,0.045304,2.1227e-16,0.99785
0.04542,0.00057196,0.045711,2.1229e-16,0.99781
0.045818,0.00058264,0.046117,2.123e-16,0.99777
0.046216,0.00059342,0.046523,2.1232e-16,0.99773
0.046613,0.00060431,0.046928,2.1233e-16,0.99769
0.047011,0.0006153,0.047334,2.1234e-16,0.99764
0.047408,0.0006264,0.047739,2.1236e-16,0.9976
0.047804,0.00063759,0.048145,2.1237e-16,0.99756
0.048201,0.0006489,0.04855,2.1239e-16,0.99751
0.048597,0.0006603,0.048955,2.124e-16,0.99747
0.048993,0.00067182,0.04936,2.1242e-16,0.99743
0.049388,0.00068343,0.049764,2.1243e-16,0.99738
0.049388,0.00068343,0.049764,2.1243e-16,0.99738
0.049784,0.00069517,0.05017,2.1245e-16,0.99734
0.05018,0.00070702,0.050575,2.1247e-16,0.99729
0.050575,0.00071897,0.05098,2.1248e-16,0.99724
0.05097,0.00073102,0.051384,2.125e-16,0.9972
0.051364,0.00074318,0.051789,2.1251e-16,0.99715
0.051758,0.00075544,0.052193,2.1253e-16,0.9971
0.052152,0.00076781,0.052597,2.1255e-16,0.99705
0.052546,0.00078029,0.053001,2.1256e-16,0.99701
0.052939,0.00079286,0.053405,2.1258e-16,0.99696
0.053332,0.00080555,0.053809,2.126e-16,0.99691
0.053724,0.00081834,0.054212,2.1262e-16,0.99686
0.054116,0.00083123,0.054616,2.1263e-16,0.99681
0.054508,0.00084423,0.055019,2.1265e-16,0.99676
0.0549,0.00085733,0.055422,2.1267e-16,0.99671
0.0549,0.00085733,0.055422,2.1267e-16,0.99671
0.055292,0.00087058,0.055825,2.1269e-16,0.99665
0.055683,0.00088392,0.056229,2.127e-16,0.9966
0.056074,0.00089738,0.056632,2.1272e-16,0.99655
0.056465,0.00091093,0.057035,2.1274e-16,0.9965
0.056856,0.0009246,0.057438,2.1276e-16,0.99644
0.057246,0.00093838,0.057841,2.1278e-16,0.99639
0.057636,0.00095226,0.058243,2.128e-16,0.99633
0.058025,0.00096625,0.058645,2.1282e-16,0.99628
0.058414,0.00098035,0.059047,2.1283e-16,0.99622
0.058803,0.00099455,0.059449,2.1285e-16,0.99617
0.059191,0.0010089,0.059851,2.1287e-16,0.99611
0.059579,0.0010233,0.060252,2.1289e-16,0.99605
0.059966,0.0010378,0.060653,2.1291e-16,0.996
0.060353,0.0010524,0.061054,2.1293e-16,0.99594
0.060353,0.0010524,0.061054,2.1293e-16,0.99594
0.060741,0.0010672,0.061456,2.1295e-16,0.99588
0.061128,0.0010821,0.061858,2.1297e-16,0.99582
0.061515,0.0010971,0.06226,2.1299e-16,0.99576
0.061902,0.0011122,0.062661,2.1301e-16,0.9957
0.062288,0.0011274,0.063062,2.1304e-16,0.99564
0.062673,0.0011427,0.063463,2.1306e-16,0.99558
0.063059,0.0011582,0.063863,2.1308e-16,0.99552
0.063443,0.0011737,0.064264,2.131e-16,0.99546
0.063828,0.0011893,0.064664,2.1312e-16,0.99539
0.064212,0.0012051,0.065064,2.1314e-16,0.99533
0.064595,0.0012209,0.065463,2.1317e-16,0.99527
0.064978,0.0012369,0.065863,2.1319e-16,0.9952
0.065361,0.001253,0.066262,2.1321e-16,0.99514
0.065743,0.0012691,0.066661,2.1323e-16,0.99507
0.065743,0.0012691,0.066661,2.1323e-16,0.99507
0.066127,0.0012855,0.067061,2.1326e-16,0.99501
0.066509,0.0013019,0.067461,2.1328e-16,0.99494
0.066891,0.0013185,0.067861,2.133e-16,0.99488
0.067273,0.0013352,0.06826,2.1332e-16,0.99481
0.067655,0.0013519,0.068659,2.1335e-16,0.99474
0.068035,0.0013688,0.069058,2.1337e-16,0.99467
0.068416,0.0013858,0.069457,2.134e-16,0.9946
0.068796,0.0014029,0.069855,2.1342e-16,0.99453
0.069175,0.0014201,0.070253,2.1344e-16,0.99446
0.069554,0.0014374,0.070651,2.1347e-16,0.99439
0.069933,0.0014548,0.071049,2.1349e-16,0.99432
0.070311,0.0014724,0.071446,2.1352e-16,0.99425
0.070688,0.00149,0.071843,2.1354e-16,0.99418
0.071066,0.0015078,0.07224,2.1357e-16,0.9941
0.071066,0.0015078,0.07224,2.1357e-16,0.9941
0.071444,0.0015257,0.072639,2.1359e-16,0.99403
0.071821,0.0015438,0.073037,2.1362e-16,0.99396
0.072199,0.0015619,0.073434,2.1365e-16,0.99388
0.072575,0.0015802,0.073832,2.1367e-16,0.9938
0.072952,0.0015985,0.074229,2.137e-16,0.99373
0.073327,0.001617,0.074626,2.1373e-16,0.99365
0.073703,0.0016356,0.075022,2.1375e-16,0.99357
0.074077,0.0016543,0.075419,2.1378e-16,0.9935
0.074452,0.0016731,0.075815,2.1381e-16,0.99342
0.074825,0.001692,0.076211,2.1384e-16,0.99334
0.075198,0.0017111,0.076606,2.1386e-16,0.99326
0.075571,0.0017302,0.077001,2.1389e-16,0.99318
0.075943,0.0017495,0.077396,2.1392e-16,0.9931
0.076315,0.0017688,0.077791,2.1395e-16,0.99302
0.076315,0.0017688,0.077791,2.1395e-16,0.99302
0.076688,0.0017884,0.078188,2.1398e-16,0.99294
0.07706,0.0018081,0.078584,2.1401e-16,0.99285
0.077432,0.0018279,0.07898,2.1403e-16,0.99277
0.077804,0.0018478,0.079375,2.1406e-16,0.99268
0.078175,0.0018678,0.07977,2.1409e-16,0.9926
0.078545,0.0018879,0.080165,2.1412e-16,0.99251
0.078915,0.0019082,0.08056,2.1415e-16,0.99243
0.079284,0.0019285,0.080954,2.1418e-16,0.99234
0.079652,0.001949,0.081348,2.1421e-16,0.99225
0.08002,0.0019696,0.081742,2.1425e-16,0.99216
0.080388,0.0019902,0.082135,2.1428e-16,0.99208
0.080755,0.002011,0.082528,2.1431e-16,0.99199
0.081121,0.0020319,0.082921,2.1434e-16,0.9919
0.081487,0.0020529,0.083313,2.1437e-16,0.99181
0.081487,0.0020529,0.083313,2.1437e-16,0.99181
0.081855,0.0020742,0.083708,2.144e-16,0.99171
0.082222,0.0020955,0.084102,2.1444e-16,0.99162
0.082588,0.002117,0.084496,2.1447e-16,0.99153
0.082954,0.0021386,0.084889,2.145e-16,0.99143
0.083319,0.0021603,0.085283,2.1453e-16,0.99134
0.083683,0.0021821,0.085675,2.1457e-16,0.99124
0.084047,0.002204,0.086068,2.146e-16,0.99115
0.084411,0.002226,0.08646,2.1464e-16,0.99105
0.084774,0.0022481,0.086852,2.1467e-16,0.99095
0.085136,0.0022704,0.087243,2.147e-16,0.99085
0.085497,0.0022927,0.087635,2.1474e-16,0.99076
0.085858,0.0023152,0.088026,2.1477e-16,0.99066
0.086219,0.0023378,0.088416,2.1481e-16,0.99056
0.086578,0.0023604,0.088806,2.1484e-16,0.99045
0.086578,0.0023604,0.088806,2.1484e-16,0.99045
0.08694,0.0023834,0.089199,2.1488e-16,0.99035
0.087301,0.0024065,0.089591,2.1492e-16,0.99025
0.087662,0.0024297,0.089983,2.1495e-16,0.99014
0.088022,0.002453,0.090375,2.1499e-16,0.99004
0.088381,0.0024764,0.090766,2.1503e-16,0.98993
0.088739,0.0024999,0.091157,2.1506e-16,0.98983
0.089097,0.0025235,0.091548,2.151e-16,0.98972
0.089455,0.0025472,0.091938,2.1514e-16,0.98961
0.089811,0.0025711,0.092327,2.1518e-16,0.9895
0.090167,0.0025951,0.092717,2.1522e-16,0.98939
0.090522,0.0026191,0.093106,2.1526e-16,0.98928
0.090877,0.0026433,0.093494,2.153e-16,0.98917
0.091231,0.0026676,0.093883,2.1533e-16,0.98906
0.091584,0.002692,0.094271,2.1537e-16,0.98895
0.091584,0.002692,0.094271,2.1537e-16,0.98895
0.095111,0.0029443,0.098162,2.1579e-16,0.98777
0.098567,0.0032077,0.10201,2.1624e-16,0.9865
0.10195,0.0034823,0.10582,2.1673e-16,0.98513
0.10527,0.0037681,0.1096,2.1725e-16,0.98367
0.10851,0.0040652,0.11333,2.1782e-16,0.98209
0.11168,0.0043737,0.11703,2.1843e-16,0.98039
0.11477,0.0046938,0.12069,2.1909e-16,0.97856
0.1178,0.0050255,0.12431,2.1981e-16,0.97658
0.12074,0.005369,0.1279,2.2059e-16,0.97444
0.12362,0.0057244,0.13145,2.2145e-16,0.97213
0.12641,0.006092,0.13497,2.2238e-16,0.96961
0.12913,0.0064718,0.13845,2.234e-16,0.96687
0.13176,0.0068642,0.1419,2.2453e-16,0.96389
0.13432,0.0072694,0.14531,2.2577e-16,0.96062
0.13432,0.0072694,0.14531,2.2577e-16,0.96062
0.13662,0.0076583,0.14845,2.2705e-16,0.95729
0.13874,0.0080408,0.15143,2.284e-16,0.95382
0.14071,0.0084157,0.15424,2.2982e-16,0.9502
0.14253,0.0087829,0.1569,2.3131e-16,0.94643
0.1442,0.009141,0.15941,2.3287e-16,0.94253
0.14573,0.0094893,0.16178,2.3451e-16,0.93849
0.14714,0.009828,0.164,2.3623e-16,0.93431
0.14844,0.010156,0.1661,2.3802e-16,0.92999
0.14962,0.010473,0.16808,2.399e-16,0.92555
0.15071,0.01078,0.16993,2.4185e-16,0.92097
0.1517,0.011074,0.17168,2.4389e-16,0.91627
0.1526,0.011358,0.17331,2.4602e-16,0.91145
0.15342,0.01163,0.17485,2.4823e-16,0.9065
0.15418,0.011892,0.17629,2.5053e-16,0.90144
0.15418,0.011892,0.17629,2.5053e-16,0.90144
0.15475,0.012099,0.17741,2.5251e-16,0.89716
0.15527,0.012297,0.17846,2.5452e-16,0.89287
0.15574,0.012483,0.17943,2.5655e-16,0.88858
0.15617,0.01266,0.18035,2.5862e-16,0.88429
0.15656,0.012828,0.1812,2.6073e-16,0.87998
0.15693,0.012987,0.182,2.6287e-16,0.87566
0.15726,0.013139,0.18275,2.6505e-16,0.87133
0.15756,0.013283,0.18346,2.6727e-16,0.86699
0.15784,0.01342,0.18412,2.6954e-16,0.86262
0.1581,0.01355,0.18475,2.7185e-16,0.85824
0.15834,0.013675,0.18533,2.742e-16,0.85383
0.15856,0.013793,0.18589,2.7661e-16,0.84941
0.15876,0.013905,0.18641,2.7907e-16,0.84495
0.15895,0.014012,0.1869,2.8159e-16,0.84047
0.15895,0.014012,0.1869,2.8159e-16,0.84047
0.15915,0.014127,0.18742,2.8452e-16,0.83535
0.15933,0.014235,0.18791,2.8751e-16,0.83022
0.15949,0.014337,0.18837,2.9085e-16,0.82506
0.15964,0.014432,0.18879,2.9443e-16,0.81988
0.15977,0.014522,0.18919,2.9812e-16,0.81467
0.1599,0.014607,0.18956,3.0194e-16,0.80943
0.16001,0.014686,0.1899,3.0588e-16,0.80415
0.16012,0.014761,0.19023,3.0995e-16,0.79884
0.16021,0.014831,0.19053,3.1417e-16,0.79349
0.1603,0.014896,0.19081,3.1856e-16,0.78809
0.16038,0.014958,0.19107,3.2311e-16,0.78265
0.16045,0.015015,0.19131,3.2786e-16,0.77715
0.16052,0.015069,0.19154,3.328e-16,0.77159
0.16058,0.015119,0.19175,3.3797e-16,0.76598
0.16058,0.015119,0.19175,3.3797e-16,0.76598
0.16063,0.015161,0.19192,3.4282e-16,0.76089
0.16068,0.015201,0.19209,3.4784e-16,0.75577
0.16072,0.015237,0.19224,3.5305e-16,0.75064
0.16076,0.015271,0.19238,3.5847e-16,0.74548
0.1608,0.015303,0.19251,3.6412e-16,0.74029
0.16083,0.015332,0.19263,3.7002e-16,0.73506
0.16086,0.015359,0.19274,3.7618e-16,0.72979
0.16089,0.015384,0.19284,3.8265e-16,0.72449
0.16092,0.015408,0.19294,3.8943e-16,0.71913
0.16094,0.015429,0.19303,3.9656e-16,0.71373
0.16096,0.015449,0.19311,4.0508e-16,0.70826
0.16098,0.015468,0.19318,4.1788e-16,0.70274
0.161,0.015484,0.19325,4.3212e-16,0.69715
0.16102,0.0155,0.19331,4.481e-16,0.69148
0.16102,0.0155,0.19331,4.481e-16,0.69148
0.16103,0.015512,0.19336,4.6376e-16,0.68647
0.16104,0.015524,0.19341,4.8105e-16,0.68145
0.16105,0.015534,0.19345,5.0021e-16,0.6764
0.16106,0.015543,0.19349,5.2141e-16,0.67133
0.16107,0.015552,0.19352,5.4476e-16,0.66623
0.16108,0.01556,0.19355,5.7016e-16,0.66109
0.16109,0.015568,0.19358,5.9706e-16,0.6559
0.16109,0.015574,0.19361,6.3032e-16,0.65068
0.1611,0.01558,0.19363,6.673e-16,0.64539
0.16111,0.015585,0.19366,7.0127e-16,0.64005
0.16111,0.01559,0.19368,7.2693e-16,0.63464
0.16111,0.015595,0.19369,7.5688e-16,0.62915
0.16112,0.015598,0.19371,7.9516e-16,0.62358
0.16112,0.015602,0.19372,9.4242e-16,0.61791
0.16112,0.015602,0.19372,9.4242e-16,0.61791
0.16112,0.015605,0.19373,9.24e-16,0.61305
0.16113,0.015607,0.19374,8.9208e-16,0.60818
0.16113,0.01561,0.19375,8.5274e-16,0.60328
0.16113,0.015611,0.19376,8.1273e-16,0.59836
0.16113,0.015613,0.19377,7.7497e-16,0.5934
0.16113,0.015614,0.19377,6.9768e-16,0.5884
0.16114,0.015616,0.19378,1.1512e-15,0.58335
0.16114,0.015617,0.19378,1.9028e-14,0.57825
0.16114,0.015618,0.19379,2.1195e-13,0.57308
0.16114,0.015619,0.19379,1.8107e-12,0.56783
0.16114,0.015619,0.1938,1.2556e-11,0.5625
0.16114,0.015621,0.1938,7.3355e-11,0.55708
0.16114,0.015621,0.1938,3.7123e-10,0.55154
0.16114,0.015622,0.1938,1.6632e-09,0.54588
0.16114,0.015622,0.1938,1.6632e-09,0.54588
0.16114,0.015622,0.1938,1.6155e-09,0.54321
0.16114,0.015623,0.1938,1.5704e-09,0.54054
0.16114,0.015623,0.19381,1.5273e-09,0.53786
0.16114,0.015622,0.19381,1.4864e-09,0.53518
0.16114,0.015623,0.19381,1.4474e-09,0.53248
0.16114,0.015623,0.19381,1.4101e-09,0.52978
0.16114,0.015623,0.19381,1.3744e-09,0.52707
0.16114,0.015623,0.19381,1.3404e-09,0.52434
0.16114,0.015624,0.19381,1.3077e-09,0.5216
0.16114,0.015624,0.19381,1.2763e-09,0.51885
0.16114,0.015623,0.19381,1.246e-09,0.51608
0.16114,0.015624,0.19381,1.217e-09,0.51328
0.16114,0.015624,0.19381,1.1891e-09,0.51047
0.16114,0.015623,0.19381,1.1621e-09,0.50762
0.16114,0.015623,0.19381,1.1621e-09,0.50762
0.16114,0.015624,0.19381,1.1433e-09,0.50557
0.16114,0.015625,0.19381,1.125e-09,0.50352
0.16114,0.015624,0.19381,1.1073e-09,0.50146
0.16114,0.015623,0.19381,1.0901e-09,0.4994
0.16114,0.015624,0.19381,1.0734e-09,0.49733
0.16114,0.015625,0.19381,1.0572e-09,0.49527
0.16115,0.015625,0.19381,1.0414e-09,0.49319
0.16115,0.015624,0.19381,1.0259e-09,0.49111
0.16115,0.015624,0.19381,1.0109e-09,0.48902
0.16115,0.015625,0.19381,9.9619e-10,0.48692
0.16115,0.015625,0.19381,9.8183e-10,0.48482
0.16115,0.015624,0.19381,9.6778e-10,0.4827
0.16115,0.015624,0.19381,9.5408e-10,0.48057
0.16115,0.015625,0.19381,9.4072e-10,0.47843
0.16115,0.015625,0.19381,9.4072e-10,0.47843
0.16115,0.015625,0.19381,9.3994e-10,0.4783
0.16115,0.015625,0.19381,9.3917e-10,0.47817
0.16115,0.015625,0.19381,9.384e-10,0.47805
0.16115,0.015625,0.19381,9.3764e-10,0.47792
0.16115,0.015625,0.19381,9.3687e-10,0.4778
0.16115,0.015625,0.19381,9.361e-10,0.47767
0.16115,0.015625,0.19381,9.3534e-10,0.47755
0.16115,0.015625,0.19381,9.3458e-10,0.47742
0.16115,0.015625,0.19381,9.3381e-10,0.4773
0.16115,0.015625,0.19381,9.3305e-10,0.47717
0.16115,0.015625,0.19381,9.3229e-10,0.47705
0.16115,0.015625,0.19381,9.3153e-10,0.47692
0.16115,0.015625,0.19381,9.3078e-10,0.47679
0.16115,0.015625,0.19381,9.3002e-10,0.47667


==> data_QM_case2_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,1.2654e-07,0.001,9.1136e-11,1
0.0010412,1.3719e-07,0.0010412,9.1136e-11,1
0.0010825,1.4827e-07,0.0010825,9.1136e-11,1
0.0011237,1.5979e-07,0.0011237,9.1136e-11,1
0.001165,1.7173e-07,0.001165,9.1136e-11,1
0.0012062,1.841e-07,0.0012062,9.1136e-11,1
0.0012474,1.9691e-07,0.0012474,9.1136e-11,1
0.0012887,2.1014e-07,0.0012887,9.1136e-11,1
0.0013299,2.238e-07,0.0013299,9.1136e-11,1
0.0013712,2.379e-07,0.0013712,9.1136e-11,1
0.0014124,2.5242e-07,0.0014124,9.1136e-11,1
0.0014536,2.6738e-07,0.0014536,9.1136e-11,1
0.0014949,2.8277e-07,0.0014949,9.1136e-11,1
0.0015361,2.9858e-07,0.0015361,9.1136e-11,1
0.0015773,3.1483e-07,0.0015773,9.1136e-11,1
0.0015773,3.1483e-07,0.0015773,9.1136e-11,1
0.0016186,3.3151e-07,0.0016186,9.1136e-11,1
0.0016598,3.4862e-07,0.0016598,9.1136e-11,1
0.0017011,3.6615e-07,0.0017011,9.1136e-11,1
0.0017423,3.8412e-07,0.0017423,9.1136e-11,1
0.0017835,4.0252e-07,0.0017835,9.1136e-11,1
0.0018248,4.2135e-07,0.0018248,9.1136e-11,1
0.001866,4.4061e-07,0.001866,9.1136e-11,1
0.0019073,4.603e-07,0.0019073,9.1136e-11,1
0.0019485,4.8042e-07,0.0019485,9.1136e-11,1
0.0019897,5.0097e-07,0.0019897,9.1136e-11,1
0.002031,5.2195e-07,0.002031,9.1136e-11,1
0.0020722,5.4337e-07,0.0020722,9.1136e-11,1
0.0021135,5.6521e-07,0.0021135,9.1136e-11,1
0.0021547,5.8748e-07,0.0021547,9.1136e-11,1
0.0021547,5.8748e-07,0.0021547,9.1136e-11,1
0.0021959,6.1018e-07,0.0021959,9.1136e-11,1
0.0022372,6.3332e-07,0.0022372,9.1136e-11,1
0.0022784,6.5688e-07,0.0022784,9.1136e-11,1
0.0023196,6.8087e-07,0.0023196,9.1136e-11,1
0.0023609,7.053e-07,0.0023609,9.1136e-11,1
0.0024021,7.3015e-07,0.0024021,9.1136e-11,1
0.0024434,7.5544e-07,0.0024434,9.1136e-11,1
0.0024846,7.8115e-07,0.0024846,9.1135e-11,1
0.0025258,8.073e-07,0.0025258,9.1135e-11,1
0.0025671,8.3388e-07,0.0025671,9.1135e-11,1
0.0026083,8.6088e-07,0.0026083,9.1135e-11,1
0.0026496,8.8832e-07,0.0026496,9.1135e-11,1
0.0026908,9.1619e-07,0.0026908,9.1135e-11,1
0.002732,9.4448e-07,0.002732,9.1135e-11,1
0.002732,9.4448e-07,0.002732,9.1135e-11,1
0.0027733,9.7321e-07,0.0027733,9.1135e-11,1
0.0028145,1.0024e-06,0.0028145,9.1135e-11,1
0.0028558,1.032e-06,0.0028558,9.1135e-11,1
0.002897,1.062e-06,0.002897,9.1135e-11,1
0.0029382,1.0924e-06,0.0029382,9.1135e-11,1
0.0029795,1.1233e-06,0.0029795,9.1135e-11,1
0.0030207,1.1546e-06,0.0030207,9.1135e-11,1
0.0030619,1.1864e-06,0.0030619,9.1135e-11,1
0.0031032,1.2185e-06,0.0031032,9.1135e-11,1
0.0031444,1.2511e-06,0.0031444,9.1135e-11,1
0.0031857,1.2842e-06,0.0031857,9.1135e-11,1
0.0032269,1.3176e-06,0.0032269,9.1135e-11,1
0.0032681,1.3515e-06,0.0032681,9.1135e-11,1
0.0033094,1.3858e-06,0.0033094,9.1135e-11,1
0.0033094,1.3858e-06,0.0033094,9.1135e-11,1
0.0033506,1.4206e-06,0.0033506,9.1135e-11,1
0.0033919,1.4558e-06,0.0033919,9.1135e-11,1
0.0034331,1.4914e-06,0.0034331,9.1135e-11,1
0.0034743,1.5274e-06,0.0034743,9.1135e-11,1
0.0035156,1.5639e-06,0.0035156,9.1135e-11,1
0.0035568,1.6008e-06,0.0035568,9.1135e-11,1
0.003598,1.6382e-06,0.003598,9.1135e-11,1
0.0036393,1.6759e-06,0.0036393,9.1135e-11,1
0.0036805,1.7141e-06,0.0036805,9.1135e-11,1
0.0037218,1.7527e-06,0.0037218,9.1135e-11,1
0.003763,1.7918e-06,0.003763,9.1135e-11,1
0.0038042,1.8313e-06,0.0038042,9.1135e-11,1
0.0038455,1.8712e-06,0.0038455,9.1134e-11,1
0.0038867,1.9115e-06,0.0038867,9.1134e-11,1
0.0038867,1.9115e-06,0.0038867,9.1134e-11,1
0.0039279,1.9523e-06,0.0039279,9.1134e-11,1
0.0039692,1.9935e-06,0.0039692,9.1134e-11,1
0.0040104,2.0352e-06,0.0040104,9.1134e-11,1
0.0040517,2.0772e-06,0.0040517,9.1134e-11,1
0.0040929,2.1197e-06,0.0040929,9.1134e-11,1
0.0041341,2.1627e-06,0.0041341,9.1134e-11,1
0.0041754,2.206e-06,0.0041754,9.1134e-11,1
0.0042166,2.2498e-06,0.0042166,9.1134e-11,1
0.0042578,2.294e-06,0.0042578,9.1134e-11,1
0.0042991,2.3387e-06,0.0042991,9.1134e-11,1
0.0043403,2.3838e-06,0.0043403,9.1134e-11,1
0.0043816,2.4293e-06,0.0043816,9.1134e-11,1
0.0044228,2.4752e-06,0.0044228,9.1134e-11,1
0.004464,2.5216e-06,0.004464,9.1134e-11,1
0.004464,2.5216e-06,0.004464,9.1134e-11,1
0.0045053,2.5684e-06,0.0045053,9.1134e-11,1
0.0045465,2.6156e-06,0.0045465,9.1134e-11,1
0.0045877,2.6633e-06,0.0045877,9.1134e-11,1
0.004629,2.7114e-06,0.004629,9.1134e-11,1
0.0046702,2.7599e-06,0.0046702,9.1134e-11,1
0.0047115,2.8089e-06,0.0047115,9.1134e-11,1
0.0047527,2.8583e-06,0.0047527,9.1134e-11,1
0.0047939,2.9081e-06,0.0047939,9.1134e-11,1
0.0048352,2.9583e-06,0.0048352,9.1133e-11,1
0.0048764,3.009e-06,0.0048764,9.1133e-11,1
0.0049176,3.0601e-06,0.0049176,9.1133e-11,1
0.0049589,3.1116e-06,0.0049589,9.1133e-11,1
0.0050001,3.1636e-06,0.0050001,9.1133e-11,1
0.0050414,3.216e-06,0.0050414,9.1133e-11,1
0.0050414,3.216e-06,0.0050414,9.1133e-11,1
0.0050826,3.2688e-06,0.0050826,9.1133e-11,1
0.0051238,3.3221e-06,0.0051238,9.1133e-11,1
0.0051651,3.3758e-06,0.0051651,9.1133e-11,1
0.0052063,3.4299e-06,0.0052063,9.1133e-11,1
0.0052475,3.4844e-06,0.0052475,9.1133e-11,1
0.0052888,3.5394e-06,0.0052888,9.1133e-11,1
0.00533,3.5948e-06,0.00533,9.1133e-11,1
0.0053713,3.6507e-06,0.0053713,9.1133e-11,1
0.0054125,3.7069e-06,0.0054125,9.1133e-11,1
0.0054537,3.7636e-06,0.0054537,9.1133e-11,1
0.005495,3.8208e-06,0.005495,9.1133e-11,1
0.0055362,3.8783e-06,0.0055362,9.1133e-11,1
0.0055774,3.9363e-06,0.0055774,9.1133e-11,1
0.0056187,3.9947e-06,0.0056187,9.1133e-11,1
0.0056187,3.9947e-06,0.0056187,9.1133e-11,1
0.0056599,4.0536e-06,0.0056599,9.1132e-11,1
0.0057011,4.1129e-06,0.0057011,9.1132e-11,1
0.0057424,4.1726e-06,0.0057424,9.1132e-11,1
0.0057836,4.2327e-06,0.0057836,9.1132e-11,1
0.0058249,4.2933e-06,0.0058249,9.1132e-11,1
0.0058661,4.3543e-06,0.0058661,9.1132e-11,1
0.0059073,4.4157e-06,0.0059073,9.1132e-11,1
0.0059486,4.4776e-06,0.0059486,9.1132e-11,1
0.0059898,4.5399e-06,0.0059898,9.1132e-11,1
0.006031,4.6026e-06,0.006031,9.1132e-11,1
0.0060723,4.6658e-06,0.0060723,9.1132e-11,1
0.0061135,4.7294e-06,0.0061135,9.1132e-11,1
0.0061547,4.7934e-06,0.0061547,9.1132e-11,1
0.006196,4.8578e-06,0.006196,9.1132e-11,1
0.006196,4.8578e-06,0.006196,9.1132e-11,1
0.0062372,4.9227e-06,0.0062372,9.1132e-11,1
0.0062784,4.988e-06,0.0062784,9.1132e-11,1
0.0063197,5.0537e-06,0.0063197,9.1132e-11,1
0.0063609,5.1199e-06,0.0063609,9.1131e-11,1
0.0064022,5.1865e-06,0.0064022,9.1131e-11,1
0.0064434,5.2535e-06,0.0064434,9.1131e-11,1
0.0064846,5.321e-06,0.0064846,9.1131e-11,1
0.0065259,5.3889e-06,0.0065259,9.1131e-11,1
0.0065671,5.4572e-06,0.0065671,9.1131e-11,1
0.0066083,5.5259e-06,0.0066083,9.1131e-11,1
0.0066496,5.5951e-06,0.0066496,9.1131e-11,1
0.0066908,5.6647e-06,0.0066908,9.1131e-11,1
0.006732,5.7348e-06,0.006732,9.1131e-11,1
0.0067733,5.8052e-06,0.0067733,9.1131e-11,1
0.0067733,5.8052e-06,0.0067733,9.1131e-11,1
0.0068145,5.8761e-06,0.0068145,9.1131e-11,1
0.0068557,5.9474e-06,0.0068557,9.1131e-11,1
0.006897,6.0192e-06,0.006897,9.1131e-11,1
0.0069382,6.0914e-06,0.0069382,9.1131e-11,1
0.0069794,6.164e-06,0.0069794,9.113e-11,1
0.0070207,6.2371e-06,0.0070207,9.113e-11,1
0.0070619,6.3105e-06,0.0070619,9.113e-11,1
0.0071032,6.3845e-06,0.0071032,9.113e-11,1
0.0071444,6.4588e-06,0.0071444,9.113e-11,1
0.0071856,6.5336e-06,0.0071856,9.113e-11,1
0.0072269,6.6088e-06,0.0072269,9.113e-11,1
0.0072681,6.6844e-06,0.0072681,9.113e-11,1
0.0073093,6.7605e-06,0.0073093,9.113e-11,1
0.0073506,6.8369e-06,0.0073506,9.113e-11,1
0.0073506,6.8369e-06,0.0073506,9.113e-11,1
0.0073918,6.9139e-06,0.0073918,9.113e-11,1
0.007433,6.9912e-06,0.007433,9.113e-11,1
0.0074743,7.069e-06,0.0074743,9.113e-11,1
0.0075155,7.1472e-06,0.0075155,9.113e-11,1
0.0075567,7.2259e-06,0.0075567,9.113e-11,1
0.007598,7.3049e-06,0.007598,9.1129e-11,1
0.0076392,7.3844e-06,0.0076392,9.1129e-11,1
0.0076804,7.4644e-06,0.0076804,9.1129e-11,1
0.0077217,7.5447e-06,0.0077217,9.1129e-11,1
0.0077629,7.6255e-06,0.0077629,9.1129e-11,1
0.0078041,7.7067e-06,0.0078041,9.1129e-11,1
0.0078454,7.7884e-06,0.0078454,9.1129e-11,1
0.0078866,7.8705e-06,0.0078866,9.1129e-11,1
0.0079278,7.953e-06,0.0079278,9.1129e-11,1
0.0079278,7.953e-06,0.0079278,9.1129e-11,1
0.0079691,8.0359e-06,0.0079691,9.1129e-11,1
0.0080103,8.1193e-06,0.0080103,9.1129e-11,1
0.0080515,8.2031e-06,0.0080515,9.1129e-11,1
0.0080928,8.2874e-06,0.0080928,9.1129e-11,1
0.008134,8.372e-06,0.008134,9.1128e-11,1
0.0081752,8.4571e-06,0.0081752,9.1128e-11,1
0.0082165,8.5426e-06,0.0082165,9.1128e-11,1
0.0082577,8.6286e-06,0.0082577,9.1128e-11,1
0.0082989,8.715e-06,0.0082989,9.1128e-11,1
0.0083402,8.8018e-06,0.0083402,9.1128e-11,1
0.0083814,8.889e-06,0.0083814,9.1128e-11,1
0.0084226,8.9767e-06,0.0084226,9.1128e-11,1
0.0084639,9.0648e-06,0.0084639,9.1128e-11,1
0.0085051,9.1534e-06,0.0085051,9.1128e-11,1
0.0085051,9.1534e-06,0.0085051,9.1128e-11,1
0.0085463,9.2423e-06,0.0085463,9.1128e-11,1
0.0085876,9.3317e-06,0.0085876,9.1128e-11,1
0.0086288,9.4216e-06,0.0086288,9.1127e-11,1
0.00867,9.5118e-06,0.00867,9.1127e-11,1
0.0087113,9.6025e-06,0.0087113,9.1127e-11,1
0.0087525,9.6936e-06,0.0087525,9.1127e-11,1
0.0087937,9.7852e-06,0.0087937,9.1127e-11,1
0.008835,9.8771e-06,0.008835,9.1127e-11,1
0.0088762,9.9695e-06,0.0088762,9.1127e-11,1
0.0089174,1.0062e-05,0.0089174,9.1127e-11,1
0.0089587,1.0156e-05,0.0089587,9.1127e-11,1.0001
0.0089999,1.0249e-05,0.0089999,9.1127e-11,1.0001
0.0090411,1.0343e-05,0.0090411,9.1127e-11,1.0001
0.0090824,1.0438e-05,0.0090824,9.1127e-11,1.0001
0.0090824,1.0438e-05,0.0090824,9.1127e-11,1.0001
0.0091236,1.0533e-05,0.0091236,9.1126e-11,1.0001
0.0091648,1.0628e-05,0.0091648,9.1126e-11,1.0001
0.0092061,1.0724e-05,0.0092061,9.1126e-11,1.0001
0.0092473,1.0821e-05,0.0092473,9.1126e-11,1.0001
0.0092885,1.0917e-05,0.0092885,9.1126e-11,1.0001
0.0093297,1.1014e-05,0.0093297,9.1126e-11,1.0001
0.009371,1.1112e-05,0.009371,9.1126e-11,1.0001
0.0094122,1.121e-05,0.0094122,9.1126e-11,1.0001
0.0094534,1.1308e-05,0.0094534,9.1126e-11,1.0001
0.0094947,1.1407e-05,0.0094947,9.1126e-11,1.0001
0.0095359,1.1507e-05,0.0095359,9.1126e-11,1.0001
0.0095771,1.1606e-05,0.0095771,9.1125e-11,1.0001
0.0096184,1.1706e-05,0.0096184,9.1125e-11,1.0001
0.0096596,1.1807e-05,0.0096596,9.1125e-11,1.0001
0.0096596,1.1807e-05,0.0096596,9.1125e-11,1.0001
0.010072,1.2836e-05,0.010072,9.1124e-11,1.0001
0.010484,1.3909e-05,0.010484,9.1123e-11,1.0001
0.010896,1.5024e-05,0.010896,9.1122e-11,1.0001
0.011309,1.6183e-05,0.011309,9.1121e-11,1.0001
0.011721,1.7384e-05,0.011721,9.112e-11,1.0001
0.012133,1.8628e-05,0.012133,9.1119e-11,1.0001
0.012545,1.9916e-05,0.012545,9.1118e-11,1.0001
0.012958,2.1246e-05,0.012958,9.1116e-11,1.0001
0.01337,2.2619e-05,0.01337,9.1115e-11,1.0001
0.013782,2.4035e-05,0.013782,9.1114e-11,1.0001
0.014194,2.5494e-05,0.014194,9.1113e-11,1.0001
0.014606,2.6996e-05,0.014606,9.1111e-11,1.0001
0.015018,2.8541e-05,0.015018,9.111e-11,1.0001
0.015431,3.0129e-05,0.015431,9.1108e-11,1.0002
0.015431,3.0129e-05,0.015431,9.1108e-11,1.0002
0.015843,3.176e-05,0.015843,9.1107e-11,1.0002
0.016255,3.3434e-05,0.016255,9.1105e-11,1.0002
0.016667,3.5151e-05,0.016667,9.1104e-11,1.0002
0.017079,3.6911e-05,0.017079,9.1102e-11,1.0002
0.017491,3.8714e-05,0.017491,9.11e-11,1.0002
0.017903,4.0559e-05,0.017903,9.1099e-11,1.0002
0.018315,4.2448e-05,0.018315,9.1097e-11,1.0002
0.018727,4.4379e-05,0.018727,9.1095e-11,1.0002
0.019139,4.6353e-05,0.019139,9.1093e-11,1.0002
0.019551,4.837e-05,0.019551,9.1091e-11,1.0002
0.019963,5.043e-05,0.019963,9.1089e-11,1.0003
0.020375,5.2532e-05,0.020375,9.1087e-11,1.0003
0.020787,5.4678e-05,0.020787,9.1085e-11,1.0003
0.021199,5.6866e-05,0.021199,9.1083e-11,1.0003
0.021199,5.6866e-05,0.021199,9.1083e-11,1.0003
0.021611,5.9098e-05,0.021611,9.1081e-11,1.0003
0.022023,6.1373e-05,0.022023,9.1079e-11,1.0003
0.022435,6.369e-05,0.022435,9.1077e-11,1.0003
0.022847,6.605e-05,0.022847,9.1075e-11,1.0003
0.023259,6.8453e-05,0.023259,9.1073e-11,1.0003
0.023671,7.0899e-05,0.023671,9.107e-11,1.0004
0.024082,7.3387e-05,0.024082,9.1068e-11,1.0004
0.024494,7.5918e-05,0.024494,9.1066e-11,1.0004
0.024906,7.8492e-05,0.024906,9.1063e-11,1.0004
0.025318,8.1109e-05,0.025318,9.1061e-11,1.0004
0.025729,8.3768e-05,0.025729,9.1058e-11,1.0004
0.026141,8.647e-05,0.026141,9.1056e-11,1.0004
0.026553,8.9215e-05,0.026553,9.1053e-11,1.0004
0.026964,9.2002e-05,0.026964,9.1051e-11,1.0005
0.026964,9.2002e-05,0.026964,9.1051e-11,1.0005
0.027376,9.4833e-05,0.027376,9.1048e-11,1.0005
0.027788,9.7707e-05,0.027788,9.1046e-11,1.0005
0.028199,0.00010062,0.028199,9.1043e-11,1.0005
0.028611,0.00010358,0.028611,9.104e-11,1.0005
0.029023,0.00010658,0.029023,9.1037e-11,1.0005
0.029434,0.00010963,0.029434,9.1034e-11,1.0005
0.029846,0.00011272,0.029846,9.1032e-11,1.0006
0.030257,0.00011585,0.030257,9.1029e-11,1.0006
0.030669,0.00011902,0.030669,9.1026e-11,1.0006
0.03108,0.00012223,0.03108,9.1023e-11,1.0006
0.031491,0.00012549,0.031491,9.102e-11,1.0006
0.031903,0.00012879,0.031903,9.1017e-11,1.0006
0.032314,0.00013213,0.032314,9.1014e-11,1.0007
0.032725,0.00013552,0.032725,9.101e-11,1.0007
0.032725,0.00013552,0.032725,9.101e-11,1.0007
0.033137,0.00013894,0.033137,9.1007e-11,1.0007
0.033548,0.00014242,0.033548,9.1004e-11,1.0007
0.03396,0.00014593,0.03396,9.1001e-11,1.0007
0.034371,0.00014949,0.034371,9.0998e-11,1.0007
0.034782,0.00015309,0.034782,9.0994e-11,1.0008
0.035193,0.00015673,0.035193,9.0991e-11,1.0008
0.035605,0.00016041,0.035605,9.0987e-11,1.0008
0.036016,0.00016414,0.036016,9.0984e-11,1.0008
0.036427,0.00016791,0.036427,9.098e-11,1.0008
0.036838,0.00017172,0.036838,9.0977e-11,1.0009
0.037249,0.00017557,0.037249,9.0973e-11,1.0009
0.03766,0.00017946,0.03766,9.097e-11,1.0009
0.038071,0.0001834,0.038071,9.0966e-11,1.0009
0.038482,0.00018738,0.038482,9.0962e-11,1.0009
0.038482,0.00018738,0.038482,9.0962e-11,1.0009
0.038893,0.00019141,0.038893,9.0959e-11,1.001
0.039304,0.00019548,0.039304,9.0955e-11,1.001
0.039715,0.00019958,0.039715,9.0951e-11,1.001
0.040126,0.00020374,0.040126,9.0947e-11,1.001
0.040537,0.00020793,0.040537,9.0943e-11,1.001
0.040948,0.00021217,0.040948,9.094e-11,1.0011
0.041358,0.00021645,0.041358,9.0936e-11,1.0011
0.041769,0.00022077,0.041769,9.0932e-11,1.0011
0.04218,0.00022513,0.04218,9.0928e-11,1.0011
0.04259,0.00022953,0.04259,9.0924e-11,1.0012
0.043001,0.00023398,0.043001,9.0919e-11,1.0012
0.043412,0.00023847,0.043412,9.0915e-11,1.0012
0.043822,0.000243,0.043822,9.0911e-11,1.0012
0.044232,0.00024757,0.044232,9.0907e-11,1.0012
0.044232,0.00024757,0.044232,9.0907e-11,1.0012
0.044643,0.00025219,0.044643,9.0903e-11,1.0013
0.045054,0.00025685,0.045054,9.0898e-11,1.0013
0.045464,0.00026156,0.045464,9.0894e-11,1.0013
0.045875,0.0002663,0.045875,9.089e-11,1.0013
0.046285,0.00027109,0.046285,9.0885e-11,1.0014
0.046696,0.00027592,0.046696,9.0881e-11,1.0014
0.047106,0.00028079,0.047106,9.0876e-11,1.0014
0.047516,0.0002857,0.047516,9.0872e-11,1.0014
0.047927,0.00029065,0.047927,9.0867e-11,1.0015
0.048337,0.00029565,0.048337,9.0862e-11,1.0015
0.048747,0.00030069,0.048747,9.0858e-11,1.0015
0.049157,0.00030577,0.049157,9.0853e-11,1.0015
0.049567,0.00031089,0.049567,9.0848e-11,1.0016
0.049977,0.00031605,0.049977,9.0844e-11,1.0016
0.049977,0.00031605,0.049977,9.0844e-11,1.0016
0.050387,0.00032126,0.050387,9.0839e-11,1.0016
0.050797,0.00032651,0.050797,9.0834e-11,1.0016
0.051207,0.00033181,0.051207,9.0829e-11,1.0017
0.051617,0.00033714,0.051617,9.0824e-11,1.0017
0.052027,0.00034252,0.052027,9.0819e-11,1.0017
0.052437,0.00034794,0.052437,9.0814e-11,1.0017
0.052847,0.0003534,0.052847,9.0809e-11,1.0018
0.053257,0.0003589,0.053257,9.0804e-11,1.0018
0.053667,0.00036444,0.053667,9.0799e-11,1.0018
0.054076,0.00037003,0.054076,9.0794e-11,1.0019
0.054486,0.00037565,0.054486,9.0789e-11,1.0019
0.054895,0.00038132,0.054895,9.0784e-11,1.0019
0.055305,0.00038703,0.055305,9.0778e-11,1.0019
0.055714,0.00039278,0.055714,9.0773e-11,1.002
0.055714,0.00039278,0.055714,9.0773e-11,1.002
0.056124,0.00039858,0.056124,9.0768e-11,1.002
0.056534,0.00040442,0.056534,9.0762e-11,1.002
0.056943,0.0004103,0.056943,9.0757e-11,1.0021
0.057353,0.00041623,0.057353,9.0751e-11,1.0021
0.057762,0.00042219,0.057762,9.0746e-11,1.0021
0.058171,0.0004282,0.058171,9.074e-11,1.0021
0.058581,0.00043424,0.058581,9.0735e-11,1.0022
0.05899,0.00044033,0.05899,9.0729e-11,1.0022
0.059399,0.00044646,0.059399,9.0724e-11,1.0022
0.059808,0.00045263,0.059808,9.0718e-11,1.0023
0.060217,0.00045884,0.060217,9.0712e-11,1.0023
0.060626,0.00046509,0.060626,9.0707e-11,1.0023
0.061035,0.00047139,0.061035,9.0701e-11,1.0024
0.061444,0.00047772,0.061444,9.0695e-11,1.0024
0.061444,0.00047772,0.061444,9.0695e-11,1.0024
0.061853,0.00048411,0.061853,9.0689e-11,1.0024
0.062262,0.00049053,0.062262,9.0683e-11,1.0025
0.062671,0.000497,0.062671,9.0677e-11,1.0025
0.06308,0.0005035,0.06308,9.0671e-11,1.0025
0.063489,0.00051005,0.063489,9.0665e-11,1.0026
0.063898,0.00051664,0.063898,9.0659e-11,1.0026
0.064306,0.00052327,0.064306,9.0653e-11,1.0026
0.064715,0.00052994,0.064715,9.0647e-11,1.0027
0.065123,0.00053665,0.065123,9.0641e-11,1.0027
0.065532,0.00054341,0.065532,9.0635e-11,1.0027
0.06594,0.0005502,0.06594,9.0629e-11,1.0028
0.066348,0.00055703,0.066348,9.0622e-11,1.0028
0.066757,0.00056391,0.066757,9.0616e-11,1.0028
0.067165,0.00057083,0.067165,9.061e-11,1.0029
0.067165,0.00057083,0.067165,9.061e-11,1.0029
0.067573,0.00057779,0.067573,9.0603e-11,1.0029
0.067982,0.0005848,0.067982,9.0597e-11,1.0029
0.06839,0.00059185,0.06839,9.059e-11,1.003
0.068798,0.00059893,0.068798,9.0584e-11,1.003
0.069207,0.00060606,0.069207,9.0577e-11,1.003
0.069615,0.00061323,0.069615,9.0571e-11,1.0031
0.070023,0.00062044,0.070023,9.0564e-11,1.0031
0.070431,0.00062769,0.070431,9.0558e-11,1.0031
0.070839,0.00063498,0.070839,9.0551e-11,1.0032
0.071246,0.00064231,0.071246,9.0544e-11,1.0032
0.071654,0.00064968,0.071654,9.0538e-11,1.0033
0.072062,0.0006571,0.072062,9.0531e-11,1.0033
0.072469,0.00066455,0.072469,9.0524e-11,1.0033
0.072876,0.00067204,0.072876,9.0517e-11,1.0034
0.072876,0.00067204,0.072876,9.0517e-11,1.0034
0.073284,0.00067958,0.073284,9.051e-11,1.0034
0.073692,0.00068717,0.073692,9.0503e-11,1.0034
0.0741,0.00069479,0.0741,9.0496e-11,1.0035
0.074507,0.00070246,0.074507,9.0489e-11,1.0035
0.074915,0.00071016,0.074915,9.0482e-11,1.0036
0.075322,0.00071791,0.075322,9.0475e-11,1.0036
0.07573,0.0007257,0.07573,9.0468e-11,1.0036
0.076137,0.00073352,0.076137,9.0461e-11,1.0037
0.076544,0.00074139,0.076544,9.0454e-11,1.0037
0.076951,0.00074929,0.076951,9.0447e-11,1.0038
0.077358,0.00075724,0.077358,9.0439e-11,1.0038
0.077765,0.00076522,0.077765,9.0432e-11,1.0038
0.078172,0.00077325,0.078172,9.0425e-11,1.0039
0.078578,0.00078132,0.078578,9.0417e-11,1.0039
0.078578,0.00078132,0.078578,9.0417e-11,1.0039
0.078985,0.00078943,0.078985,9.041e-11,1.004
0.079393,0.00079759,0.079393,9.0403e-11,1.004
0.0798,0.00080579,0.0798,9.0395e-11,1.004
0.080206,0.00081403,0.080206,9.0388e-11,1.0041
0.080613,0.00082231,0.080613,9.038e-11,1.0041
0.08102,0.00083062,0.08102,9.0373e-11,1.0042
0.081426,0.00083898,0.081426,9.0365e-11,1.0042
0.081833,0.00084738,0.081833,9.0357e-11,1.0042
0.082239,0.00085581,0.082239,9.035e-11,1.0043
0.082646,0.00086429,0.082646,9.0342e-11,1.0043
0.083052,0.00087281,0.083052,9.0334e-11,1.0044
0.083458,0.00088136,0.083458,9.0327e-11,1.0044
0.083864,0.00088996,0.083864,9.0319e-11,1.0045
0.084269,0.00089859,0.084269,9.0311e-11,1.0045
0.084269,0.00089859,0.084269,9.0311e-11,1.0045
0.084676,0.00090728,0.084676,9.0303e-11,1.0045
0.085082,0.00091601,0.085082,9.0295e-11,1.0046
0.085488,0.00092478,0.085488,9.0287e-11,1.0046
0.085895,0.00093358,0.085895,9.0279e-11,1.0047
0.086301,0.00094243,0.086301,9.0271e-11,1.0047
0.086706,0.00095131,0.086706,9.0263e-11,1.0048
0.087112,0.00096024,0.087112,9.0255e-11,1.0048
0.087518,0.0009692,0.087518,9.0247e-11,1.0048
0.087923,0.00097821,0.087923,9.0239e-11,1.0049
0.088329,0.00098725,0.088329,9.0231e-11,1.0049
0.088734,0.00099633,0.088734,9.0222e-11,1.005
0.089139,0.0010054,0.089139,9.0214e-11,1.005
0.089544,0.0010146,0.089544,9.0206e-11,1.0051
0.089949,0.0010238,0.089949,9.0197e-11,1.0051
0.089949,0.0010238,0.089949,9.0197e-11,1.0051
0.090355,0.0010331,0.090355,9.0189e-11,1.0052
0.090761,0.0010424,0.090761,9.0181e-11,1.0052
0.091166,0.0010517,0.091166,9.0172e-11,1.0053
0.091571,0.0010611,0.091571,9.0164e-11,1.0053
0.091976,0.0010705,0.091976,9.0155e-11,1.0054
0.092381,0.0010799,0.092381,9.0147e-11,1.0054
0.092786,0.0010894,0.092786,9.0138e-11,1.0054
0.093191,0.0010989,0.093191,9.013e-11,1.0055
0.093596,0.0011085,0.093596,9.0121e-11,1.0055
0.094,0.0011181,0.094,9.0112e-11,1.0056
0.094405,0.0011277,0.094405,9.0104e-11,1.0056
0.094809,0.0011374,0.094809,9.0095e-11,1.0057
0.095213,0.0011471,0.095213,9.0086e-11,1.0057
0.095617,0.0011569,0.095617,9.0077e-11,1.0058
0.095617,0.0011569,0.095617,9.0077e-11,1.0058
0.099659,0.0012568,0.099659,8.9987e-11,1.0063
0.10369,0.0013605,0.10369,8.9894e-11,1.0068
0.10771,0.0014679,0.10771,8.9798e-11,1.0073
0.11171,0.0015791,0.11171,8.9699e-11,1.0079
0.1157,0.001694,0.1157,8.9597e-11,1.0084
0.11968,0.0018125,0.11968,8.9491e-11,1.009
0.12365,0.0019346,0.12365,8.9384e-11,1.0096
0.1276,0.0020603,0.1276,8.9273e-11,1.0103
0.13154,0.0021895,0.13154,8.9159e-11,1.0109
0.13547,0.0023222,0.13547,8.9043e-11,1.0116
0.13938,0.0024584,0.13938,8.8924e-11,1.0122
0.14328,0.0025979,0.14328,8.8803e-11,1.0129
0.14717,0.0027408,0.14717,8.8679e-11,1.0136
0.15105,0.002887,0.15105,8.8553e-11,1.0143
0.15105,0.002887,0.15105,8.8553e-11,1.0143
0.15498,0.0030392,0.15498,8.8422e-11,1.0151
0.15889,0.0031947,0.15889,8.8289e-11,1.0158
0.16279,0.0033534,0.16279,8.8154e-11,1.0166
0.16667,0.0035152,0.16667,8.8017e-11,1.0174
0.17054,0.0036801,0.17054,8.7877e-11,1.0182
0.17438,0.003848,0.17438,8.7736e-11,1.019
0.17821,0.0040189,0.17821,8.7593e-11,1.0199
0.18203,0.0041927,0.18203,8.7448e-11,1.0207
0.18582,0.0043694,0.18582,8.7301e-11,1.0216
0.1896,0.004549,0.1896,8.7153e-11,1.0224
0.19337,0.0047314,0.19337,8.7003e-11,1.0233
0.19711,0.0049165,0.19711,8.6852e-11,1.0242
0.20084,0.0051043,0.20084,8.6699e-11,1.0251
0.20456,0.0052948,0.20456,8.6544e-11,1.0261
0.20456,0.0052948,0.20456,8.6544e-11,1.0261
0.20835,0.0054929,0.20835,8.6385e-11,1.027
0.21212,0.0056935,0.21212,8.6224e-11,1.028
0.21587,0.0058967,0.21587,8.6062e-11,1.0289
0.2196,0.0061023,0.2196,8.5898e-11,1.0299
0.22332,0.0063104,0.22332,8.5734e-11,1.0309
0.22701,0.006521,0.22701,8.5569e-11,1.0319
0.23069,0.0067338,0.23069,8.5403e-11,1.033
0.23434,0.006949,0.23434,8.5236e-11,1.034
0.23798,0.0071665,0.23798,8.5068e-11,1.035
0.2416,0.0073862,0.2416,8.4899e-11,1.0361
0.2452,0.0076081,0.2452,8.473e-11,1.0371
0.24879,0.0078321,0.24879,8.456e-11,1.0382
0.25235,0.0080582,0.25235,8.4389e-11,1.0392
0.2559,0.0082864,0.2559,8.4218e-11,1.0403
0.2559,0.0082864,0.2559,8.4218e-11,1.0403
0.25953,0.0085231,0.25953,8.4042e-11,1.0414
0.26314,0.0087619,0.26314,8.3865e-11,1.0426
0.26673,0.0090026,0.26673,8.3687e-11,1.0437
0.2703,0.0092452,0.2703,8.351e-11,1.0448
0.27385,0.0094896,0.27385,8.3332e-11,1.046
0.27738,0.0097359,0.27738,8.3154e-11,1.0471
0.28089,0.009984,0.28089,8.2976e-11,1.0483
0.28439,0.010234,0.28439,8.2798e-11,1.0495
0.28786,0.010485,0.28786,8.262e-11,1.0506
0.29132,0.010739,0.29132,8.2441e-11,1.0518
0.29475,0.010994,0.29475,8.2263e-11,1.053
0.29817,0.01125,0.29817,8.2085e-11,1.0542
0.30157,0.011508,0.30157,8.1907e-11,1.0554
0.30496,0.011768,0.30496,8.1729e-11,1.0566
0.30496,0.011768,0.30496,8.1729e-11,1.0566
0.30842,0.012036,0.30842,8.1546e-11,1.0578
0.31186,0.012306,0.31186,8.1363e-11,1.059
0.31528,0.012578,0.31528,8.1181e-11,1.0603
0.31868,0.012851,0.31868,8.0999e-11,1.0615
0.32207,0.013125,0.32207,8.0817e-11,1.0628
0.32543,0.013401,0.32543,8.0636e-11,1.064
0.32878,0.013678,0.32878,8.0456e-11,1.0653
0.3321,0.013956,0.3321,8.0275e-11,1.0666
0.33541,0.014236,0.33541,8.0096e-11,1.0678
0.33871,0.014517,0.33871,7.9916e-11,1.0691
0.34198,0.014799,0.34198,7.9738e-11,1.0704
0.34523,0.015082,0.34523,7.956e-11,1.0717
0.34847,0.015366,0.34847,7.9382e-11,1.0729
0.35169,0.015651,0.35169,7.9206e-11,1.0742
0.35169,0.015651,0.35169,7.9206e-11,1.0742
0.35499,0.015946,0.35499,7.9025e-11,1.0755
0.35826,0.016241,0.35826,7.8844e-11,1.0769
0.36152,0.016538,0.36152,7.8665e-11,1.0782
0.36475,0.016835,0.36475,7.8486e-11,1.0795
0.36797,0.017134,0.36797,7.8309e-11,1.0808
0.37117,0.017433,0.37117,7.8132e-11,1.0822
0.37436,0.017733,0.37436,7.7956e-11,1.0835
0.37752,0.018035,0.37752,7.7781e-11,1.0848
0.38067,0.018337,0.38067,7.7606e-11,1.0862
0.3838,0.01864,0.3838,7.7433e-11,1.0875
0.38692,0.018944,0.38692,7.7261e-11,1.0888
0.39002,0.019248,0.39002,7.7089e-11,1.0902
0.3931,0.019554,0.3931,7.6919e-11,1.0915
0.39617,0.01986,0.39617,7.675e-11,1.0928
0.39617,0.01986,0.39617,7.675e-11,1.0928
0.39929,0.020175,0.39929,7.6577e-11,1.0942
0.40241,0.02049,0.40241,7.6405e-11,1.0956
0.4055,0.020807,0.4055,7.6235e-11,1.097
0.40858,0.021124,0.40858,7.6065e-11,1.0983
0.41164,0.021442,0.41164,7.5897e-11,1.0997
0.41468,0.02176,0.41468,7.573e-11,1.1011
0.41771,0.022079,0.41771,7.5564e-11,1.1025
0.42072,0.022398,0.42072,7.54e-11,1.1038
0.42372,0.022719,0.42372,7.5236e-11,1.1052
0.4267,0.023039,0.4267,7.5074e-11,1.1066
0.42966,0.02336,0.42966,7.4913e-11,1.108
0.43261,0.023682,0.43261,7.4753e-11,1.1093
0.43555,0.024004,0.43555,7.4595e-11,1.1107
0.43847,0.024327,0.43847,7.4437e-11,1.1121
0.43847,0.024327,0.43847,7.4437e-11,1.1121
0.44144,0.024658,0.44144,7.4277e-11,1.1135
0.4444,0.02499,0.4444,7.4119e-11,1.1149
0.44734,0.025322,0.44734,7.3962e-11,1.1163
0.45027,0.025655,0.45027,7.3806e-11,1.1177
0.45318,0.025988,0.45318,7.3652e-11,1.1191
0.45608,0.026321,0.45608,7.3499e-11,1.1205
0.45896,0.026655,0.45896,7.3347e-11,1.1219
0.46183,0.026989,0.46183,7.3197e-11,1.1233
0.46468,0.027323,0.46468,7.3048e-11,1.1247
0.46752,0.027658,0.46752,7.2901e-11,1.1261
0.47034,0.027993,0.47034,7.2755e-11,1.1275
0.47315,0.028328,0.47315,7.2611e-11,1.1289
0.47594,0.028664,0.47594,7.2468e-11,1.1303
0.47872,0.028999,0.47872,7.2326e-11,1.1317
0.47872,0.028999,0.47872,7.2326e-11,1.1317
0.48155,0.029343,0.48155,7.2183e-11,1.1331
0.48437,0.029688,0.48437,7.2041e-11,1.1345
0.48717,0.030032,0.48717,7.19e-11,1.1359
0.48996,0.030376,0.48996,7.1762e-11,1.1373
0.49273,0.030721,0.49273,7.1624e-11,1.1387
0.49549,0.031066,0.49549,7.1488e-11,1.1401
0.49823,0.031411,0.49823,7.1354e-11,1.1415
0.50097,0.031757,0.50097,7.1221e-11,1.143
0.50368,0.032102,0.50368,7.109e-11,1.1444
0.50639,0.032448,0.50639,7.096e-11,1.1458
0.50908,0.032794,0.50908,7.0832e-11,1.1472
0.51176,0.03314,0.51176,7.0705e-11,1.1486
0.51442,0.033486,0.51442,7.058e-11,1.1499
0.51708,0.033832,0.51708,7.0456e-11,1.1513
0.51708,0.033832,0.51708,7.0456e-11,1.1513
0.51977,0.034186,0.51977,7.0331e-11,1.1528
0.52246,0.03454,0.52246,7.0208e-11,1.1542
0.52513,0.034894,0.52513,7.0086e-11,1.1556
0.52778,0.035248,0.52778,6.9966e-11,1.157
0.53043,0.035602,0.53043,6.9847e-11,1.1584
0.53306,0.035956,0.53306,6.973e-11,1.1598
0.53568,0.03631,0.53568,6.9614e-11,1.1612
0.53829,0.036665,0.53829,6.9499e-11,1.1626
0.54088,0.037019,0.54088,6.9386e-11,1.164
0.54346,0.037373,0.54346,6.9275e-11,1.1654
0.54603,0.037727,0.54603,6.9165e-11,1.1668
0.54859,0.038082,0.54859,6.9056e-11,1.1682
0.55114,0.038436,0.55114,6.8948e-11,1.1696
0.55367,0.03879,0.55367,6.8842e-11,1.171
0.55367,0.03879,0.55367,6.8842e-11,1.171
0.55624,0.039152,0.55624,6.8734e-11,1.1724
0.55881,0.039513,0.55881,6.8628e-11,1.1738
0.56136,0.039875,0.56136,6.8523e-11,1.1752
0.56389,0.040236,0.56389,6.8419e-11,1.1766
0.56642,0.040598,0.56642,6.8317e-11,1.178
0.56894,0.040959,0.56894,6.8215e-11,1.1794
0.57144,0.04132,0.57144,6.8114e-11,1.1808
0.57393,0.041681,0.57393,6.8014e-11,1.1822
0.57641,0.042042,0.57641,6.7915e-11,1.1836
0.57888,0.042403,0.57888,6.7816e-11,1.185
0.58134,0.042764,0.58134,6.7718e-11,1.1864
0.58378,0.043125,0.58378,6.7621e-11,1.1877
0.58622,0.043485,0.58622,6.7523e-11,1.1891
0.58865,0.043846,0.58865,6.7426e-11,1.1905
0.58865,0.043846,0.58865,6.7426e-11,1.1905
0.59111,0.044213,0.59111,6.7328e-11,1.1919
0.59356,0.044581,0.59356,6.7229e-11,1.1933
0.596,0.044948,0.596,6.713e-11,1.1947
0.59843,0.045315,0.59843,6.7031e-11,1.1961
0.60084,0.045682,0.60084,6.6932e-11,1.1974
0.60325,0.046049,0.60325,6.6831e-11,1.1988
0.60565,0.046415,0.60565,6.6731e-11,1.2002
0.60803,0.046782,0.60803,6.6629e-11,1.2016
0.61041,0.047148,0.61041,6.6526e-11,1.2029
0.61277,0.047514,0.61277,6.6421e-11,1.2043
0.61513,0.04788,0.61513,6.6315e-11,1.2057
0.61747,0.048246,0.61747,6.6207e-11,1.207
0.61981,0.048611,0.61981,6.6098e-11,1.2084
0.62214,0.048977,0.62214,6.5986e-11,1.2097
0.62214,0.048977,0.62214,6.5986e-11,1.2097
0.62449,0.049349,0.62449,6.5869e-11,1.2111
0.62684,0.049721,0.62684,6.575e-11,1.2125
0.62918,0.050092,0.62918,6.5628e-11,1.2139
0.63151,0.050464,0.63151,6.5502e-11,1.2152
0.63383,0.050835,0.63383,6.5374e-11,1.2166
0.63614,0.051206,0.63614,6.5241e-11,1.218
0.63843,0.051577,0.63843,6.5105e-11,1.2193
0.64072,0.051947,0.64072,6.4964e-11,1.2207
0.643,0.052318,0.643,6.4819e-11,1.222
0.64527,0.052688,0.64527,6.467e-11,1.2234
0.64753,0.053058,0.64753,6.4516e-11,1.2247
0.64979,0.053427,0.64979,6.4357e-11,1.2261
0.65203,0.053796,0.65203,6.4193e-11,1.2274
0.65426,0.054166,0.65426,6.4024e-11,1.2287
0.65426,0.054166,0.65426,6.4024e-11,1.2287
0.65653,0.054541,0.65653,6.3847e-11,1.2301
0.65878,0.054916,0.65878,6.3664e-11,1.2314
0.66103,0.055291,0.66103,6.3475e-11,1.2328
0.66326,0.055666,0.66326,6.3281e-11,1.2341
0.66549,0.056041,0.66549,6.3082e-11,1.2355
0.66771,0.056415,0.66771,6.2877e-11,1.2368
0.66992,0.056789,0.66992,6.2667e-11,1.2381
0.67212,0.057162,0.67212,6.2452e-11,1.2395
0.67431,0.057536,0.67431,6.2231e-11,1.2408
0.67649,0.057909,0.67649,6.2006e-11,1.2421
0.67867,0.058282,0.67867,6.1776e-11,1.2434
0.68083,0.058654,0.68083,6.1542e-11,1.2448
0.68299,0.059027,0.68299,6.1303e-11,1.2461
0.68514,0.059399,0.68514,6.1061e-11,1.2474
0.68514,0.059399,0.68514,6.1061e-11,1.2474
0.68731,0.059777,0.68731,6.0811e-11,1.2487
0.68948,0.060155,0.68948,6.0557e-11,1.25
0.69164,0.060532,0.69164,6.0301e-11,1.2514
0.69379,0.060909,0.69379,6.0042e-11,1.2527
0.69594,0.061286,0.69594,5.9782e-11,1.254
0.69807,0.061663,0.69807,5.9519e-11,1.2553
0.7002,0.062039,0.7002,5.9256e-11,1.2566
0.70232,0.062415,0.70232,5.8991e-11,1.2579
0.70443,0.062791,0.70443,5.8727e-11,1.2592
0.70653,0.063166,0.70653,5.8462e-11,1.2605
0.70863,0.063541,0.70863,5.8197e-11,1.2618
0.71071,0.063916,0.71071,5.7934e-11,1.2631
0.71279,0.06429,0.71279,5.7671e-11,1.2644
0.71486,0.064665,0.71486,5.741e-11,1.2657
0.71486,0.064665,0.71486,5.741e-11,1.2657
0.71696,0.065045,0.71696,5.7146e-11,1.267
0.71905,0.065424,0.71905,5.6885e-11,1.2683
0.72113,0.065804,0.72113,5.6626e-11,1.2696
0.72321,0.066183,0.72321,5.637e-11,1.2709
0.72527,0.066562,0.72527,5.6116e-11,1.2722
0.72733,0.06694,0.72733,5.5866e-11,1.2735
0.72938,0.067318,0.72938,5.5619e-11,1.2748
0.73143,0.067696,0.73143,5.5376e-11,1.276
0.73346,0.068073,0.73346,5.5136e-11,1.2773
0.73549,0.06845,0.73549,5.49e-11,1.2786
0.73751,0.068827,0.73751,5.4668e-11,1.2799
0.73953,0.069203,0.73953,5.4439e-11,1.2811
0.74153,0.069579,0.74153,5.4215e-11,1.2824
0.74353,0.069955,0.74353,5.3995e-11,1.2837
0.74353,0.069955,0.74353,5.3995e-11,1.2837
0.74556,0.070337,0.74556,5.3775e-11,1.2849
0.74757,0.070718,0.74757,5.3559e-11,1.2862
0.74958,0.071098,0.74958,5.3348e-11,1.2875
0.75159,0.071479,0.75159,5.3141e-11,1.2887
0.75358,0.071859,0.75358,5.2938e-11,1.29
0.75557,0.072239,0.75557,5.2739e-11,1.2913
0.75755,0.072618,0.75755,5.2543e-11,1.2925
0.75952,0.072997,0.75952,5.2352e-11,1.2938
0.76149,0.073376,0.76149,5.2165e-11,1.295
0.76345,0.073754,0.76345,5.1982e-11,1.2963
0.7654,0.074132,0.7654,5.1802e-11,1.2975
0.76735,0.074509,0.76735,5.1626e-11,1.2988
0.76929,0.074886,0.76929,5.1453e-11,1.3
0.77122,0.075263,0.77122,5.1284e-11,1.3013
0.77122,0.075263,0.77122,5.1284e-11,1.3013
0.77318,0.075646,0.77318,5.1116e-11,1.3025
0.77513,0.076028,0.77513,5.0951e-11,1.3038
0.77708,0.076409,0.77708,5.079e-11,1.305
0.77901,0.076791,0.77901,5.0631e-11,1.3062
0.78094,0.077172,0.78094,5.0476e-11,1.3075
0.78286,0.077552,0.78286,5.0324e-11,1.3087
0.78478,0.077933,0.78478,5.0175e-11,1.3099
0.78669,0.078312,0.78669,5.0028e-11,1.3112
0.7886,0.078692,0.7886,4.9885e-11,1.3124
0.79049,0.079071,0.79049,4.9744e-11,1.3136
0.79238,0.07945,0.79238,4.9605e-11,1.3148
0.79427,0.079828,0.79427,4.9469e-11,1.3161
0.79615,0.080206,0.79615,4.9336e-11,1.3173
0.79802,0.080584,0.79802,4.9205e-11,1.3185
0.79802,0.080584,0.79802,4.9205e-11,1.3185
0.79991,0.080967,0.79991,4.9074e-11,1.3197
0.8018,0.081349,0.8018,4.8945e-11,1.3209
0.80368,0.081732,0.80368,4.8819e-11,1.3221
0.80556,0.082114,0.80556,4.8694e-11,1.3234
0.80743,0.082495,0.80743,4.8572e-11,1.3246
0.80929,0.082876,0.80929,4.8451e-11,1.3258
0.81115,0.083257,0.81115,4.8333e-11,1.327
0.813,0.083637,0.813,4.8216e-11,1.3282
0.81484,0.084017,0.81484,4.8101e-11,1.3294
0.81668,0.084397,0.81668,4.7988e-11,1.3306
0.81851,0.084776,0.81851,4.7876e-11,1.3318
0.82034,0.085155,0.82034,4.7766e-11,1.333
0.82216,0.085534,0.82216,4.7657e-11,1.3342
0.82398,0.085912,0.82398,4.755e-11,1.3354
0.82398,0.085912,0.82398,4.755e-11,1.3354
0.82581,0.086295,0.82581,4.7443e-11,1.3366
0.82764,0.086678,0.82764,4.7338e-11,1.3377
0.82947,0.087061,0.82947,4.7233e-11,1.3389
0.83129,0.087443,0.83129,4.713e-11,1.3401
0.8331,0.087825,0.8331,4.7028e-11,1.3413
0.83491,0.088206,0.83491,4.6928e-11,1.3425
0.83671,0.088587,0.83671,4.6829e-11,1.3437
0.83851,0.088968,0.83851,4.6731e-11,1.3449
0.8403,0.089348,0.8403,4.6634e-11,1.346
0.84208,0.089728,0.84208,4.6538e-11,1.3472
0.84386,0.090108,0.84386,4.6443e-11,1.3484
0.84563,0.090487,0.84563,4.6349e-11,1.3495
0.8474,0.090866,0.8474,4.6257e-11,1.3507
0.84916,0.091244,0.84916,4.6165e-11,1.3519
0.84916,0.091244,0.84916,4.6165e-11,1.3519
0.85095,0.091628,0.85095,4.6073e-11,1.353
0.85272,0.092011,0.85272,4.5982e-11,1.3542
0.8545,0.092393,0.8545,4.5892e-11,1.3554
0.85626,0.092776,0.85626,4.5802e-11,1.3565
0.85802,0.093158,0.85802,4.5714e-11,1.3577
0.85978,0.093539,0.85978,4.5626e-11,1.3589
0.86153,0.09392,0.86153,4.554e-11,1.36
0.86327,0.094301,0.86327,4.5454e-11,1.3612
0.86501,0.094682,0.86501,4.5368e-11,1.3623
0.86675,0.095062,0.86675,4.5284e-11,1.3635
0.86847,0.095441,0.86847,4.52e-11,1.3646
0.8702,0.09582,0.8702,4.5118e-11,1.3658
0.87192,0.096199,0.87192,4.5035e-11,1.3669
0.87363,0.096578,0.87363,4.4954e-11,1.368
0.87363,0.096578,0.87363,4.4954e-11,1.368
0.87536,0.096961,0.87536,4.4872e-11,1.3692
0.87709,0.097344,0.87709,4.4791e-11,1.3703
0.87881,0.097727,0.87881,4.471e-11,1.3715
0.88053,0.098109,0.88053,4.463e-11,1.3726
0.88224,0.098491,0.88224,4.4551e-11,1.3738
0.88395,0.098873,0.88395,4.4472e-11,1.3749
0.88565,0.099254,0.88565,4.4394e-11,1.376
0.88735,0.099634,0.88735,4.4316e-11,1.3772
0.88904,0.10001,0.88904,4.4239e-11,1.3783
0.89073,0.10039,0.89073,4.4163e-11,1.3794
0.89241,0.10077,0.89241,4.4087e-11,1.3805
0.89409,0.10115,0.89409,4.4012e-11,1.3816
0.89576,0.10153,0.89576,4.3937e-11,1.3828
0.89743,0.10191,0.89743,4.3863e-11,1.3839
0.89743,0.10191,0.89743,4.3863e-11,1.3839
0.89911,0.10229,0.89911,4.3788e-11,1.385
0.90079,0.10268,0.90079,4.3714e-11,1.3861
0.90247,0.10306,0.90247,4.364e-11,1.3872
0.90414,0.10344,0.90414,4.3567e-11,1.3884
0.90581,0.10382,0.90581,4.3494e-11,1.3895
0.90747,0.1042,0.90747,4.3422e-11,1.3906
0.90913,0.10459,0.90913,4.335e-11,1.3917
0.91078,0.10497,0.91078,4.3279e-11,1.3928
0.91243,0.10535,0.91243,4.3208e-11,1.3939
0.91407,0.10573,0.91407,4.3138e-11,1.395
0.91571,0.10611,0.91571,4.3068e-11,1.3961
0.91734,0.10648,0.91734,4.2998e-11,1.3972
0.91897,0.10686,0.91897,4.2929e-11,1.3983
0.9206,0.10724,0.9206,4.286e-11,1.3994
0.9206,0.10724,0.9206,4.286e-11,1.3994
0.92224,0.10762,0.92224,4.2791e-11,1.4005
0.92388,0.10801,0.92388,4.2722e-11,1.4016
0.92551,0.10839,0.92551,4.2654e-11,1.4027
0.92714,0.10877,0.92714,4.2586e-11,1.4038
0.92876,0.10915,0.92876,4.2519e-11,1.4049
0.93038,0.10953,0.93038,4.2452e-11,1.4059
0.932,0.10991,0.932,4.2385e-11,1.407
0.93361,0.11029,0.93361,4.2318e-11,1.4081
0.93522,0.11067,0.93522,4.2252e-11,1.4092
0.93682,0.11105,0.93682,4.2187e-11,1.4103
0.93841,0.11143,0.93841,4.2121e-11,1.4113
0.94001,0.11181,0.94001,4.2057e-11,1.4124
0.9416,0.11219,0.9416,4.1992e-11,1.4135
0.94318,0.11257,0.94318,4.1928e-11,1.4146
0.94318,0.11257,0.94318,4.1928e-11,1.4146
0.94478,0.11295,0.94478,4.1863e-11,1.4156
0.94638,0.11333,0.94638,4.1799e-11,1.4167
0.94797,0.11371,0.94797,4.1735e-11,1.4178
0.94956,0.1141,0.94956,4.1671e-11,1.4189
0.95115,0.11448,0.95115,4.1608e-11,1.4199
0.95273,0.11486,0.95273,4.1545e-11,1.421
0.9543,0.11524,0.9543,4.1482e-11,1.4221
0.95587,0.11562,0.95587,4.142e-11,1.4231
0.95744,0.116,0.95744,4.1358e-11,1.4242
0.959,0.11638,0.959,4.1297e-11,1.4252
0.96056,0.11675,0.96056,4.1235e-11,1.4263
0.96212,0.11713,0.96212,4.1174e-11,1.4273
0.96367,0.11751,0.96367,4.1114e-11,1.4284
0.96522,0.11789,0.96522,4.1053e-11,1.4294
0.96522,0.11789,0.96522,4.1053e-11,1.4294
0.96678,0.11827,0.96678,4.0992e-11,1.4305
0.96834,0.11865,0.96834,4.0932e-11,1.4315
0.96989,0.11903,0.96989,4.0871e-11,1.4326
0.97144,0.11941,0.97144,4.0811e-11,1.4336
0.97299,0.1198,0.97299,4.0752e-11,1.4347
0.97453,0.12018,0.97453,4.0692e-11,1.4357
0.97607,0.12056,0.97607,4.0633e-11,1.4368
0.97761,0.12093,0.97761,4.0575e-11,1.4378
0.97914,0.12131,0.97914,4.0516e-11,1.4389
0.98067,0.12169,0.98067,4.0458e-11,1.4399
0.98219,0.12207,0.98219,4.04e-11,1.4409
0.98371,0.12245,0.98371,4.0342e-11,1.442
0.98522,0.12283,0.98522,4.0285e-11,1.443
0.98673,0.1232,0.98673,4.0228e-11,1.444
0.98673,0.1232,0.98673,4.0228e-11,1.444
0.98826,0.12358,0.98826,4.017e-11,1.445
0.98978,0.12397,0.98978,4.0113e-11,1.4461
0.9913,0.12435,0.9913,4.0056e-11,1.4471
0.99282,0.12473,0.99282,3.9999e-11,1.4481
0.99433,0.12511,0.99433,3.9943e-11,1.4492
0.99584,0.12549,0.99584,3.9887e-11,1.4502
0.99734,0.12587,0.99734,3.9831e-11,1.4512
0.99884,0.12625,0.99884,3.9775e-11,1.4522
1.0003,0.12662,1.0003,3.972e-11,1.4532
1.0018,0.127,1.0018,3.9665e-11,1.4543
1.0033,0.12738,1.0033,3.961e-11,1.4553
1.0048,0.12776,1.0048,3.9555e-11,1.4563
1.0063,0.12813,1.0063,3.9501e-11,1.4573
1.0078,0.12851,1.0078,3.9447e-11,1.4583
1.0078,0.12851,1.0078,3.9447e-11,1.4583
1.0093,0.12889,1.0093,3.9392e-11,1.4593
1.0107,0.12927,1.0107,3.9338e-11,1.4603
1.0122,0.12965,1.0122,3.9284e-11,1.4613
1.0137,0.13003,1.0137,3.923e-11,1.4623
1.0152,0.13041,1.0152,3.9176e-11,1.4633
1.0167,0.13079,1.0167,3.9123e-11,1.4644
1.0181,0.13117,1.0181,3.907e-11,1.4654
1.0196,0.13155,1.0196,3.9017e-11,1.4664
1.0211,0.13193,1.0211,3.8964e-11,1.4673
1.0225,0.1323,1.0225,3.8912e-11,1.4683
1.024,0.13268,1.024,3.886e-11,1.4693
1.0254,0.13306,1.0254,3.8808e-11,1.4703
1.0269,0.13344,1.0269,3.8756e-11,1.4713
1.0283,0.13381,1.0283,3.8704e-11,1.4723
1.0283,0.13381,1.0283,3.8704e-11,1.4723
1.0298,0.13419,1.0298,3.8653e-11,1.4733
1.0313,0.13457,1.0313,3.8601e-11,1.4743
1.0327,0.13495,1.0327,3.8549e-11,1.4753
1.0342,0.13533,1.0342,3.8498e-11,1.4763
1.0356,0.13571,1.0356,3.8447e-11,1.4773
1.0371,0.13609,1.0371,3.8396e-11,1.4782
1.0385,0.13647,1.0385,3.8346e-11,1.4792
1.0399,0.13685,1.0399,3.8296e-11,1.4802
1.0414,0.13722,1.0414,3.8245e-11,1.4812
1.0428,0.1376,1.0428,3.8196e-11,1.4822
1.0442,0.13798,1.0442,3.8146e-11,1.4831
1.0456,0.13835,1.0456,3.8096e-11,1.4841
1.0471,0.13873,1.0471,3.8047e-11,1.4851
1.0485,0.1391,1.0485,3.7998e-11,1.486
1.0485,0.1391,1.0485,3.7998e-11,1.486
1.0499,0.13948,1.0499,3.7949e-11,1.487
1.0513,0.13986,1.0513,3.7899e-11,1.488
1.0528,0.14024,1.0528,3.785e-11,1.489
1.0542,0.14062,1.0542,3.7802e-11,1.4899
1.0556,0.141,1.0556,3.7753e-11,1.4909
1.057,0.14138,1.057,3.7705e-11,1.4919
1.0584,0.14176,1.0584,3.7656e-11,1.4928
1.0598,0.14213,1.0598,3.7608e-11,1.4938
1.0612,0.14251,1.0612,3.7561e-11,1.4947
1.0626,0.14289,1.0626,3.7513e-11,1.4957
1.064,0.14326,1.064,3.7466e-11,1.4967
1.0654,0.14364,1.0654,3.7418e-11,1.4976
1.0668,0.14401,1.0668,3.7371e-11,1.4986
1.0682,0.14439,1.0682,3.7325e-11,1.4995


==> data_QM_case2_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.34375,-0.03125
-0.34026,-0.030752
-0.33677,-0.030258
-0.3333,-0.029768
-0.32985,-0.029282
-0.3264,-0.0288
-0.32297,-0.028322
-0.31954,-0.027848
-0.31613,-0.027378
-0.31274,-0.026912
-0.30935,-0.02645
-0.30598,-0.025992
-0.30261,-0.025538
-0.29926,-0.025088
-0.29593,-0.024642
-0.2926,-0.0242
-0.28929,-0.023762
-0.28598,-0.023328
-0.28269,-0.022898
-0.27942,-0.022472
-0.27615,-0.02205
-0.2729,-0.021632
-0.26965,-0.021218
-0.26642,-0.020808
-0.26321,-0.020402
-0.26,-0.02
-0.25681,-0.019602
-0.25362,-0.019208
-0.25045,-0.018818
-0.2473,-0.018432
-0.24415,-0.01805
-0.24102,-0.017672
-0.23789,-0.017298
-0.23478,-0.016928
-0.23169,-0.016562
-0.2286,-0.0162
-0.22553,-0.015842
-0.22246,-0.015488
-0.21941,-0.015138
-0.21638,-0.014792
-0.21335,-0.01445
-0.21034,-0.014112
-0.20733,-0.013778
-0.20434,-0.013448
-0.20137,-0.013122
-0.1984,-0.0128
-0.19545,-0.012482
-0.1925,-0.012168
-0.18957,-0.011858
-0.18666,-0.011552
-0.18375,-0.01125
-0.18086,-0.010952
-0.17797,-0.010658
-0.1751,-0.010368
-0.17225,-0.010082
-0.1694,-0.0098
-0.16657,-0.009522
-0.16374,-0.009248
-0.16093,-0.008978
-0.15814,-0.008712
-0.15535,-0.00845
-0.15258,-0.008192
-0.14981,-0.007938
-0.14706,-0.007688
-0.14433,-0.007442
-0.1416,-0.0072
-0.13889,-0.006962
-0.13618,-0.006728
-0.13349,-0.006498
-0.13082,-0.006272
-0.12815,-0.00605
-0.1255,-0.005832
-0.12285,-0.005618
-0.12022,-0.005408
-0.11761,-0.005202
-0.115,-0.005
-0.11241,-0.004802
-0.10982,-0.004608
-0.10725,-0.004418
-0.1047,-0.004232
-0.10215,-0.00405
-0.099616,-0.003872
-0.097094,-0.003698
-0.094584,-0.003528
-0.092086,-0.003362
-0.0896,-0.0032
-0.087126,-0.003042
-0.084664,-0.002888
-0.082214,-0.002738
-0.079776,-0.002592
-0.07735,-0.00245
-0.074936,-0.002312
-0.072534,-0.002178
-0.070144,-0.002048
-0.067766,-0.001922
-0.0654,-0.0018
-0.063046,-0.001682
-0.060704,-0.001568
-0.058374,-0.001458
-0.056056,-0.001352
-0.05375,-0.00125
-0.051456,-0.001152
-0.049174,-0.001058
-0.046904,-0.000968
-0.044646,-0.000882
-0.0424,-0.0008
-0.040166,-0.000722
-0.037944,-0.000648
-0.035734,-0.000578
-0.033536,-0.000512
-0.03135,-0.00045
-0.029176,-0.000392
-0.027014,-0.000338
-0.024864,-0.000288
-0.022726,-0.000242
-0.0206,-0.0002
-0.018486,-0.000162
-0.016384,-0.000128
-0.014294,-9.8e-05
-0.012216,-7.2e-05
-0.01015,-5e-05
-0.008096,-3.2e-05
-0.006054,-1.8e-05
-0.004024,-8e-06
-0.002006,-2e-06
0,-0
0.001994,-2e-06
0.003976,-8e-06
0.005946,-1.8e-05
0.007904,-3.2e-05
0.00985,-5e-05
0.011784,-7.2e-05
0.013706,-9.8e-05
0.015616,-0.000128
0.017514,-0.000162
0.0194,-0.0002
0.021274,-0.000242
0.023136,-0.000288
0.024986,-0.000338
0.026824,-0.000392
0.02865,-0.00045
0.030464,-0.000512
0.032266,-0.000578
0.034056,-0.000648
0.035834,-0.000722
0.0376,-0.0008
0.039354,-0.000882
0.041096,-0.000968
0.042826,-0.001058
0.044544,-0.001152
0.04625,-0.00125
0.047944,-0.001352
0.049626,-0.001458
0.051296,-0.001568
0.052954,-0.001682
0.0546,-0.0018
0.056234,-0.001922
0.057856,-0.002048
0.059466,-0.002178
0.061064,-0.002312
0.06265,-0.00245
0.064224,-0.002592
0.065786,-0.002738
0.067336,-0.002888
0.068874,-0.003042
0.0704,-0.0032
0.071914,-0.003362
0.073416,-0.003528
0.074906,-0.003698
0.076384,-0.003872
0.07785,-0.00405
0.079304,-0.004232
0.080746,-0.004418
0.082176,-0.004608
0.083594,-0.004802
0.085,-0.005
0.086394,-0.005202
0.087776,-0.005408
0.089146,-0.005618
0.090504,-0.005832
0.09185,-0.00605
0.093184,-0.006272
0.094506,-0.006498
0.095816,-0.006728
0.097114,-0.006962
0.0984,-0.0072
0.099674,-0.007442
0.10094,-0.007688
0.10219,-0.007938
0.10342,-0.008192
0.10465,-0.00845
0.10586,-0.008712
0.10707,-0.008978
0.10826,-0.009248
0.10943,-0.009522
0.1106,-0.0098
0.11175,-0.010082
0.1129,-0.010368
0.11403,-0.010658
0.11514,-0.010952
0.11625,-0.01125
0.11734,-0.011552
0.11843,-0.011858
0.1195,-0.012168
0.12055,-0.012482
0.1216,-0.0128
0.12263,-0.013122
0.12366,-0.013448
0.12467,-0.013778
0.12566,-0.014112
0.12665,-0.01445
0.12762,-0.014792
0.12859,-0.015138
0.12954,-0.015488
0.13047,-0.015842
0.1314,-0.0162
0.13231,-0.016562
0.13322,-0.016928
0.13411,-0.017298
0.13498,-0.017672
0.13585,-0.01805
0.1367,-0.018432
0.13755,-0.018818
0.13838,-0.019208
0.13919,-0.019602
0.14,-0.02
0.14079,-0.020402
0.14158,-0.020808
0.14235,-0.021218
0.1431,-0.021632
0.14385,-0.02205
0.14458,-0.022472
0.14531,-0.022898
0.14602,-0.023328
0.14671,-0.023762
0.1474,-0.0242
0.14807,-0.024642
0.14874,-0.025088
0.14939,-0.025538
0.15002,-0.025992
0.15065,-0.02645
0.15126,-0.026912
0.15187,-0.027378
0.15246,-0.027848
0.15303,-0.028322
0.1536,-0.0288
0.15415,-0.029282
0.1547,-0.029768
0.15523,-0.030258
0.15574,-0.030752
0.15625,-0.03125
0.15674,-0.031752
0.15723,-0.032258
0.1577,-0.032768
0.15815,-0.033282
0.1586,-0.0338
0.15903,-0.034322
0.15946,-0.034848
0.15987,-0.035378
0.16026,-0.035912
0.16065,-0.03645
0.16102,-0.036992
0.16139,-0.037538
0.16174,-0.038088
0.16207,-0.038642
0.1624,-0.0392
0.16271,-0.039762
0.16302,-0.040328
0.16331,-0.040898
0.16358,-0.041472
0.16385,-0.04205
0.1641,-0.042632
0.16435,-0.043218
0.16458,-0.043808
0.16479,-0.044402
0.165,-0.045
0.16519,-0.045602
0.16538,-0.046208
0.16555,-0.046818
0.1657,-0.047432
0.16585,-0.04805
0.16598,-0.048672
0.16611,-0.049298
0.16622,-0.049928
0.16631,-0.050562
0.1664,-0.0512
0.16647,-0.051842
0.16654,-0.052488
0.16659,-0.053138
0.16662,-0.053792
0.16665,-0.05445
0.16666,-0.055112
0.16667,-0.055778
0.16666,-0.056448
0.16663,-0.057122
0.1666,-0.0578
0.16655,-0.058482
0.1665,-0.059168
0.16643,-0.059858
0.16634,-0.060552
0.16625,-0.06125
0.16614,-0.061952
0.16603,-0.062658
0.1659,-0.063368
0.16575,-0.064082
0.1656,-0.0648
0.16543,-0.065522
0.16526,-0.066248
0.16507,-0.066978
0.16486,-0.067712
0.16465,-0.06845
0.16442,-0.069192
0.16419,-0.069938
0.16394,-0.070688
0.16367,-0.071442
0.1634,-0.0722
0.16311,-0.072962
0.16282,-0.073728
0.16251,-0.074498
0.16218,-0.075272
0.16185,-0.07605
0.1615,-0.076832
0.16115,-0.077618
0.16078,-0.078408
0.16039,-0.079202
0.16,-0.08
0.15959,-0.080802
0.15918,-0.081608
0.15875,-0.082418
0.1583,-0.083232
0.15785,-0.08405
0.15738,-0.084872
0.15691,-0.085698
0.15642,-0.086528
0.15591,-0.087362
0.1554,-0.0882
0.15487,-0.089042
0.15434,-0.089888
0.15379,-0.090738
0.15322,-0.091592
0.15265,-0.09245
0.15206,-0.093312
0.15147,-0.094178
0.15086,-0.095048
0.15023,-0.095922
0.1496,-0.0968
0.14895,-0.097682
0.1483,-0.098568
0.14763,-0.099458
0.14694,-0.10035
0.14625,-0.10125
0.14554,-0.10215
0.14483,-0.10306
0.1441,-0.10397
0.14335,-0.10488
0.1426,-0.1058
0.14183,-0.10672
0.14106,-0.10765
0.14027,-0.10858
0.13946,-0.10951
0.13865,-0.11045
0.13782,-0.11139
0.13699,-0.11234
0.13614,-0.11329
0.13527,-0.11424
0.1344,-0.1152
0.13351,-0.11616
0.13262,-0.11713
0.13171,-0.1181
0.13078,-0.11907
0.12985,-0.12005
0.1289,-0.12103
0.12795,-0.12202
0.12698,-0.12301
0.12599,-0.124
0.125,-0.125
0.12399,-0.126
0.12298,-0.12701
0.12195,-0.12802
0.1209,-0.12903
0.11985,-0.13005
0.11878,-0.13107
0.11771,-0.1321
0.11662,-0.13313
0.11551,-0.13416
0.1144,-0.1352
0.11327,-0.13624
0.11214,-0.13729
0.11099,-0.13834
0.10982,-0.13939
0.10865,-0.14045
0.10746,-0.14151
0.10627,-0.14258
0.10506,-0.14365
0.10383,-0.14472
0.1026,-0.1458
0.10135,-0.14688
0.1001,-0.14797
0.098826,-0.14906
0.097544,-0.15015
0.09625,-0.15125
0.094944,-0.15235
0.093626,-0.15346
0.092296,-0.15457
0.090954,-0.15568
0.0896,-0.1568
0.088234,-0.15792
0.086856,-0.15905
0.085466,-0.16018
0.084064,-0.16131
0.08265,-0.16245
0.081224,-0.16359
0.079786,-0.16474
0.078336,-0.16589
0.076874,-0.16704
0.0754,-0.1682
0.073914,-0.16936
0.072416,-0.17053
0.070906,-0.1717
0.069384,-0.17287
0.06785,-0.17405
0.066304,-0.17523
0.064746,-0.17642
0.063176,-0.17761
0.061594,-0.1788
0.06,-0.18


==> data_QM_case2_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.00099998,2.5049e-07,0.00099999,2.0627e-16,1
0.0010412,2.716e-07,0.0010412,2.0627e-16,1
0.0010825,2.9357e-07,0.0010825,2.0627e-16,1
0.0011237,3.1639e-07,0.0011237,2.0627e-16,1
0.0011649,3.4006e-07,0.0011649,2.0627e-16,1
0.0012062,3.646e-07,0.0012062,2.0627e-16,1
0.0012474,3.8998e-07,0.0012474,2.0627e-16,1
0.0012887,4.1623e-07,0.0012887,2.0627e-16,1
0.0013299,4.4333e-07,0.0013299,2.0627e-16,1
0.0013711,4.7129e-07,0.0013711,2.0627e-16,1
0.0014124,5.0011e-07,0.0014124,2.0627e-16,1
0.0014536,5.2978e-07,0.0014536,2.0627e-16,1
0.0014948,5.6032e-07,0.0014949,2.0627e-16,1
0.0015361,5.9171e-07,0.0015361,2.0627e-16,1
0.0015773,6.2395e-07,0.0015773,2.0627e-16,1
0.0015773,6.2395e-07,0.0015773,2.0627e-16,1
0.0016186,6.5706e-07,0.0016186,2.0627e-16,1
0.0016598,6.9103e-07,0.0016598,2.0627e-16,1
0.001701,7.2585e-07,0.001701,2.0627e-16,1
0.0017423,7.6153e-07,0.0017423,2.0627e-16,1
0.0017835,7.9807e-07,0.0017835,2.0627e-16,1
0.0018247,8.3548e-07,0.0018248,2.0627e-16,1
0.001866,8.7374e-07,0.001866,2.0627e-16,1
0.0019072,9.1286e-07,0.0019072,2.0627e-16,1
0.0019485,9.5284e-07,0.0019485,2.0627e-16,1
0.0019897,9.9368e-07,0.0019897,2.0627e-16,1
0.0020309,1.0354e-06,0.002031,2.0627e-16,1
0.0020722,1.0779e-06,0.0020722,2.0627e-16,1
0.0021134,1.1214e-06,0.0021134,2.0627e-16,1
0.0021546,1.1656e-06,0.0021547,2.0627e-16,1
0.0021546,1.1656e-06,0.0021547,2.0627e-16,1
0.0021959,1.2108e-06,0.0021959,2.0627e-16,1
0.0022371,1.2568e-06,0.0022371,2.0627e-16,0.99999
0.0022783,1.3037e-06,0.0022784,2.0627e-16,0.99999
0.0023196,1.3514e-06,0.0023196,2.0627e-16,0.99999
0.0023608,1.4e-06,0.0023609,2.0627e-16,0.99999
0.002402,1.4494e-06,0.0024021,2.0627e-16,0.99999
0.0024433,1.4998e-06,0.0024433,2.0627e-16,0.99999
0.0024845,1.5509e-06,0.0024846,2.0627e-16,0.99999
0.0025258,1.603e-06,0.0025258,2.0627e-16,0.99999
0.002567,1.6559e-06,0.002567,2.0627e-16,0.99999
0.0026082,1.7096e-06,0.0026083,2.0627e-16,0.99999
0.0026495,1.7643e-06,0.0026495,2.0627e-16,0.99999
0.0026907,1.8198e-06,0.0026908,2.0627e-16,0.99999
0.0027319,1.8761e-06,0.002732,2.0627e-16,0.99999
0.0027319,1.8761e-06,0.002732,2.0627e-16,0.99999
0.0027732,1.9334e-06,0.0027732,2.0627e-16,0.99999
0.0028144,1.9914e-06,0.0028145,2.0627e-16,0.99999
0.0028556,2.0504e-06,0.0028557,2.0627e-16,0.99999
0.0028969,2.1102e-06,0.0028969,2.0627e-16,0.99999
0.0029381,2.1709e-06,0.0029382,2.0627e-16,0.99999
0.0029793,2.2324e-06,0.0029794,2.0627e-16,0.99999
0.0030206,2.2949e-06,0.0030206,2.0627e-16,0.99999
0.0030618,2.3581e-06,0.0030619,2.0627e-16,0.99999
0.003103,2.4223e-06,0.0031031,2.0627e-16,0.99999
0.0031443,2.4873e-06,0.0031444,2.0627e-16,0.99999
0.0031855,2.5532e-06,0.0031856,2.0627e-16,0.99999
0.0032267,2.6199e-06,0.0032268,2.0627e-16,0.99999
0.003268,2.6875e-06,0.0032681,2.0627e-16,0.99999
0.0033092,2.756e-06,0.0033093,2.0627e-16,0.99999
0.0033092,2.756e-06,0.0033093,2.0627e-16,0.99999
0.0033504,2.8253e-06,0.0033505,2.0627e-16,0.99999
0.0033917,2.8955e-06,0.0033918,2.0627e-16,0.99999
0.0034329,2.9666e-06,0.003433,2.0627e-16,0.99999
0.0034741,3.0386e-06,0.0034742,2.0627e-16,0.99999
0.0035153,3.1114e-06,0.0035155,2.0627e-16,0.99999
0.0035566,3.185e-06,0.0035567,2.0627e-16,0.99999
0.0035978,3.2596e-06,0.0035979,2.0628e-16,0.99999
0.003639,3.335e-06,0.0036392,2.0628e-16,0.99999
0.0036803,3.4113e-06,0.0036804,2.0628e-16,0.99999
0.0037215,3.4885e-06,0.0037217,2.0628e-16,0.99999
0.0037627,3.5665e-06,0.0037629,2.0628e-16,0.99999
0.003804,3.6454e-06,0.0038041,2.0628e-16,0.99999
0.0038452,3.7251e-06,0.0038454,2.0628e-16,0.99999
0.0038864,3.8058e-06,0.0038866,2.0628e-16,0.99998
0.0038864,3.8058e-06,0.0038866,2.0628e-16,0.99998
0.0039276,3.8873e-06,0.0039278,2.0628e-16,0.99998
0.0039689,3.9696e-06,0.0039691,2.0628e-16,0.99998
0.0040101,4.0529e-06,0.0040103,2.0628e-16,0.99998
0.0040513,4.137e-06,0.0040515,2.0628e-16,0.99998
0.0040926,4.222e-06,0.0040928,2.0628e-16,0.99998
0.0041338,4.3078e-06,0.004134,2.0628e-16,0.99998
0.004175,4.3945e-06,0.0041752,2.0628e-16,0.99998
0.0042162,4.4821e-06,0.0042165,2.0628e-16,0.99998
0.0042575,4.5706e-06,0.0042577,2.0628e-16,0.99998
0.0042987,4.6599e-06,0.0042989,2.0628e-16,0.99998
0.0043399,4.7501e-06,0.0043402,2.0628e-16,0.99998
0.0043811,4.8412e-06,0.0043814,2.0628e-16,0.99998
0.0044224,4.9332e-06,0.0044226,2.0628e-16,0.99998
0.0044636,5.026e-06,0.0044639,2.0628e-16,0.99998
0.0044636,5.026e-06,0.0044639,2.0628e-16,0.99998
0.0045048,5.1197e-06,0.0045051,2.0628e-16,0.99998
0.0045461,5.2143e-06,0.0045463,2.0628e-16,0.99998
0.0045873,5.3097e-06,0.0045876,2.0628e-16,0.99998
0.0046285,5.406e-06,0.0046288,2.0628e-16,0.99998
0.0046697,5.5032e-06,0.00467,2.0628e-16,0.99998
0.0047109,5.6013e-06,0.0047113,2.0628e-16,0.99998
0.0047522,5.7002e-06,0.0047525,2.0628e-16,0.99998
0.0047934,5.8e-06,0.0047937,2.0628e-16,0.99998
0.0048346,5.9007e-06,0.004835,2.0628e-16,0.99998
0.0048758,6.0023e-06,0.0048762,2.0628e-16,0.99998
0.0049171,6.1047e-06,0.0049174,2.0628e-16,0.99998
0.0049583,6.208e-06,0.0049587,2.0628e-16,0.99998
0.0049995,6.3122e-06,0.0049999,2.0628e-16,0.99997
0.0050407,6.4173e-06,0.0050411,2.0628e-16,0.99997
0.0050407,6.4173e-06,0.0050411,2.0628e-16,0.99997
0.005082,6.5232e-06,0.0050823,2.0628e-16,0.99997
0.0051232,6.63e-06,0.0051236,2.0628e-16,0.99997
0.0051644,6.7377e-06,0.0051648,2.0628e-16,0.99997
0.0052056,6.8463e-06,0.005206,2.0628e-16,0.99997
0.0052468,6.9557e-06,0.0052473,2.0628e-16,0.99997
0.0052881,7.066e-06,0.0052885,2.0628e-16,0.99997
0.0053293,7.1772e-06,0.0053297,2.0628e-16,0.99997
0.0053705,7.2893e-06,0.005371,2.0628e-16,0.99997
0.0054117,7.4023e-06,0.0054122,2.0628e-16,0.99997
0.0054529,7.5161e-06,0.0054534,2.0628e-16,0.99997
0.0054942,7.6308e-06,0.0054947,2.0628e-16,0.99997
0.0055354,7.7464e-06,0.0055359,2.0628e-16,0.99997
0.0055766,7.8628e-06,0.0055771,2.0628e-16,0.99997
0.0056178,7.9801e-06,0.0056183,2.0628e-16,0.99997
0.0056178,7.9801e-06,0.0056183,2.0628e-16,0.99997
0.005659,8.0984e-06,0.0056596,2.0628e-16,0.99997
0.0057002,8.2175e-06,0.0057008,2.0628e-16,0.99997
0.0057415,8.3374e-06,0.005742,2.0628e-16,0.99997
0.0057827,8.4583e-06,0.0057833,2.0628e-16,0.99997
0.0058239,8.58e-06,0.0058245,2.0628e-16,0.99997
0.0058651,8.7026e-06,0.0058657,2.0628e-16,0.99997
0.0059063,8.8261e-06,0.005907,2.0628e-16,0.99997
0.0059475,8.9505e-06,0.0059482,2.0628e-16,0.99996
0.0059888,9.0757e-06,0.0059894,2.0628e-16,0.99996
0.00603,9.2018e-06,0.0060306,2.0628e-16,0.99996
0.0060712,9.3288e-06,0.0060719,2.0628e-16,0.99996
0.0061124,9.4567e-06,0.0061131,2.0628e-16,0.99996
0.0061536,9.5855e-06,0.0061543,2.0628e-16,0.99996
0.0061948,9.7151e-06,0.0061955,2.0629e-16,0.99996
0.0061948,9.7151e-06,0.0061955,2.0629e-16,0.99996
0.006236,9.8457e-06,0.0062368,2.0629e-16,0.99996
0.0062773,9.9771e-06,0.006278,2.0629e-16,0.99996
0.0063185,1.0109e-05,0.0063192,2.0629e-16,0.99996
0.0063597,1.0243e-05,0.0063605,2.0629e-16,0.99996
0.0064009,1.0377e-05,0.0064017,2.0629e-16,0.99996
0.0064421,1.0512e-05,0.0064429,2.0629e-16,0.99996
0.0064833,1.0647e-05,0.0064841,2.0629e-16,0.99996
0.0065245,1.0784e-05,0.0065254,2.0629e-16,0.99996
0.0065657,1.0922e-05,0.0065666,2.0629e-16,0.99996
0.0066069,1.106e-05,0.0066078,2.0629e-16,0.99996
0.0066482,1.1199e-05,0.006649,2.0629e-16,0.99996
0.0066894,1.134e-05,0.0066903,2.0629e-16,0.99996
0.0067306,1.1481e-05,0.0067315,2.0629e-16,0.99995
0.0067718,1.1623e-05,0.0067727,2.0629e-16,0.99995
0.0067718,1.1623e-05,0.0067727,2.0629e-16,0.99995
0.006813,1.1766e-05,0.0068139,2.0629e-16,0.99995
0.0068542,1.1909e-05,0.0068552,2.0629e-16,0.99995
0.0068954,1.2054e-05,0.0068964,2.0629e-16,0.99995
0.0069366,1.22e-05,0.0069376,2.0629e-16,0.99995
0.0069778,1.2346e-05,0.0069788,2.0629e-16,0.99995
0.007019,1.2493e-05,0.0070201,2.0629e-16,0.99995
0.0070602,1.2642e-05,0.0070613,2.0629e-16,0.99995
0.0071014,1.2791e-05,0.0071025,2.0629e-16,0.99995
0.0071426,1.2941e-05,0.0071437,2.0629e-16,0.99995
0.0071838,1.3091e-05,0.007185,2.0629e-16,0.99995
0.0072251,1.3243e-05,0.0072262,2.0629e-16,0.99995
0.0072663,1.3396e-05,0.0072674,2.0629e-16,0.99995
0.0073075,1.3549e-05,0.0073086,2.0629e-16,0.99995
0.0073487,1.3704e-05,0.0073499,2.0629e-16,0.99995
0.0073487,1.3704e-05,0.0073499,2.0629e-16,0.99995
0.0073899,1.3859e-05,0.0073911,2.0629e-16,0.99995
0.0074311,1.4015e-05,0.0074323,2.0629e-16,0.99994
0.0074723,1.4172e-05,0.0074735,2.0629e-16,0.99994
0.0075135,1.433e-05,0.0075147,2.0629e-16,0.99994
0.0075547,1.4489e-05,0.007556,2.0629e-16,0.99994
0.0075959,1.4649e-05,0.0075972,2.0629e-16,0.99994
0.0076371,1.4809e-05,0.0076384,2.0629e-16,0.99994
0.0076783,1.4971e-05,0.0076796,2.0629e-16,0.99994
0.0077195,1.5133e-05,0.0077209,2.0629e-16,0.99994
0.0077607,1.5296e-05,0.0077621,2.0629e-16,0.99994
0.0078019,1.5461e-05,0.0078033,2.0629e-16,0.99994
0.0078431,1.5626e-05,0.0078445,2.0629e-16,0.99994
0.0078843,1.5792e-05,0.0078857,2.0629e-16,0.99994
0.0079255,1.5958e-05,0.007927,2.0629e-16,0.99994
0.0079255,1.5958e-05,0.007927,2.0629e-16,0.99994
0.0079667,1.6126e-05,0.0079682,2.063e-16,0.99994
0.0080079,1.6295e-05,0.0080094,2.063e-16,0.99994
0.008049,1.6464e-05,0.0080506,2.063e-16,0.99994
0.0080902,1.6635e-05,0.0080918,2.063e-16,0.99993
0.0081314,1.6806e-05,0.0081331,2.063e-16,0.99993
0.0081726,1.6978e-05,0.0081743,2.063e-16,0.99993
0.0082138,1.7151e-05,0.0082155,2.063e-16,0.99993
0.008255,1.7325e-05,0.0082567,2.063e-16,0.99993
0.0082962,1.75e-05,0.0082979,2.063e-16,0.99993
0.0083374,1.7676e-05,0.0083391,2.063e-16,0.99993
0.0083786,1.7852e-05,0.0083804,2.063e-16,0.99993
0.0084198,1.803e-05,0.0084216,2.063e-16,0.99993
0.008461,1.8208e-05,0.0084628,2.063e-16,0.99993
0.0085022,1.8388e-05,0.008504,2.063e-16,0.99993
0.0085022,1.8388e-05,0.008504,2.063e-16,0.99993
0.0085434,1.8568e-05,0.0085452,2.063e-16,0.99993
0.0085845,1.8749e-05,0.0085865,2.063e-16,0.99993
0.0086257,1.8931e-05,0.0086277,2.063e-16,0.99993
0.0086669,1.9114e-05,0.0086689,2.063e-16,0.99992
0.0087081,1.9298e-05,0.0087101,2.063e-16,0.99992
0.0087493,1.9482e-05,0.0087513,2.063e-16,0.99992
0.0087905,1.9668e-05,0.0087925,2.063e-16,0.99992
0.0088317,1.9854e-05,0.0088337,2.063e-16,0.99992
0.0088729,2.0042e-05,0.008875,2.063e-16,0.99992
0.0089141,2.023e-05,0.0089162,2.063e-16,0.99992
0.0089552,2.0419e-05,0.0089574,2.063e-16,0.99992
0.0089964,2.0609e-05,0.0089986,2.063e-16,0.99992
0.0090376,2.08e-05,0.0090398,2.063e-16,0.99992
0.0090788,2.0992e-05,0.009081,2.063e-16,0.99992
0.0090788,2.0992e-05,0.009081,2.063e-16,0.99992
0.00912,2.1184e-05,0.0091223,2.063e-16,0.99992
0.0091612,2.1378e-05,0.0091635,2.063e-16,0.99992
0.0092023,2.1573e-05,0.0092047,2.063e-16,0.99992
0.0092435,2.1768e-05,0.0092459,2.063e-16,0.99991
0.0092847,2.1964e-05,0.0092871,2.063e-16,0.99991
0.0093259,2.2162e-05,0.0093283,2.063e-16,0.99991
0.0093671,2.236e-05,0.0093695,2.063e-16,0.99991
0.0094082,2.2559e-05,0.0094107,2.0631e-16,0.99991
0.0094494,2.2758e-05,0.009452,2.0631e-16,0.99991
0.0094906,2.2959e-05,0.0094932,2.0631e-16,0.99991
0.0095318,2.3161e-05,0.0095344,2.0631e-16,0.99991
0.009573,2.3364e-05,0.0095756,2.0631e-16,0.99991
0.0096141,2.3567e-05,0.0096168,2.0631e-16,0.99991
0.0096553,2.3771e-05,0.009658,2.0631e-16,0.99991
0.0096553,2.3771e-05,0.009658,2.0631e-16,0.99991
0.010067,2.5865e-05,0.01007,2.0631e-16,0.9999
0.010479,2.8048e-05,0.010482,2.0631e-16,0.99989
0.01089,3.0321e-05,0.010894,2.0632e-16,0.99988
0.011302,3.2684e-05,0.011306,2.0632e-16,0.99987
0.011713,3.5138e-05,0.011718,2.0632e-16,0.99986
0.012125,3.7683e-05,0.01213,2.0633e-16,0.99985
0.012536,4.0319e-05,0.012542,2.0633e-16,0.99984
0.012947,4.3046e-05,0.012954,2.0634e-16,0.99983
0.013359,4.5864e-05,0.013366,2.0634e-16,0.99982
0.01377,4.8774e-05,0.013778,2.0635e-16,0.99981
0.014181,5.1775e-05,0.014189,2.0635e-16,0.9998
0.014592,5.4869e-05,0.014601,2.0635e-16,0.99979
0.015003,5.8054e-05,0.015013,2.0636e-16,0.99977
0.015414,6.1332e-05,0.015425,2.0636e-16,0.99976
0.015414,6.1332e-05,0.015425,2.0636e-16,0.99976
0.015824,6.4702e-05,0.015836,2.0637e-16,0.99975
0.016235,6.8165e-05,0.016248,2.0637e-16,0.99973
0.016646,7.172e-05,0.016659,2.0638e-16,0.99972
0.017056,7.5368e-05,0.017071,2.0639e-16,0.99971
0.017466,7.9109e-05,0.017482,2.0639e-16,0.99969
0.017877,8.2944e-05,0.017894,2.064e-16,0.99968
0.018287,8.6871e-05,0.018305,2.064e-16,0.99966
0.018697,9.0893e-05,0.018716,2.0641e-16,0.99965
0.019107,9.5008e-05,0.019128,2.0642e-16,0.99963
0.019516,9.9217e-05,0.019539,2.0642e-16,0.99961
0.019926,0.00010352,0.01995,2.0643e-16,0.9996
0.020336,0.00010792,0.020361,2.0644e-16,0.99958
0.020745,0.00011241,0.020772,2.0644e-16,0.99956
0.021155,0.000117,0.021183,2.0645e-16,0.99955
0.021155,0.000117,0.021183,2.0645e-16,0.99955
0.021564,0.00012168,0.021594,2.0646e-16,0.99953
0.021973,0.00012646,0.022005,2.0646e-16,0.99951
0.022382,0.00013133,0.022416,2.0647e-16,0.99949
0.022791,0.0001363,0.022827,2.0648e-16,0.99947
0.0232,0.00014136,0.023238,2.0649e-16,0.99945
0.023608,0.00014652,0.023648,2.0649e-16,0.99943
0.024017,0.00015178,0.024059,2.065e-16,0.99941
0.024425,0.00015713,0.024469,2.0651e-16,0.99939
0.024833,0.00016258,0.02488,2.0652e-16,0.99937
0.025242,0.00016812,0.02529,2.0653e-16,0.99935
0.025649,0.00017376,0.025701,2.0654e-16,0.99933
0.026057,0.0001795,0.026111,2.0654e-16,0.99931
0.026465,0.00018533,0.026521,2.0655e-16,0.99929
0.026872,0.00019127,0.026931,2.0656e-16,0.99926
0.026872,0.00019127,0.026931,2.0656e-16,0.99926
0.02728,0.0001973,0.027341,2.0657e-16,0.99924
0.027687,0.00020343,0.027751,2.0658e-16,0.99922
0.028094,0.00020965,0.028161,2.0659e-16,0.99919
0.028501,0.00021598,0.028571,2.066e-16,0.99917
0.028908,0.0002224,0.028981,2.0661e-16,0.99914
0.029314,0.00022892,0.029391,2.0662e-16,0.99912
0.029721,0.00023553,0.029801,2.0663e-16,0.99909
0.030127,0.00024225,0.03021,2.0664e-16,0.99907
0.030533,0.00024906,0.03062,2.0665e-16,0.99904
0.030939,0.00025597,0.031029,2.0666e-16,0.99902
0.031344,0.00026298,0.031438,2.0667e-16,0.99899
0.03175,0.00027009,0.031848,2.0668e-16,0.99896
0.032155,0.0002773,0.032257,2.0669e-16,0.99894
0.03256,0.00028461,0.032666,2.067e-16,0.99891
0.03256,0.00028461,0.032666,2.067e-16,0.99891
0.032965,0.00029202,0.033075,2.0671e-16,0.99888
0.03337,0.00029953,0.033484,2.0672e-16,0.99885
0.033775,0.00030714,0.033893,2.0674e-16,0.99882
0.03418,0.00031485,0.034302,2.0675e-16,0.99879
0.034584,0.00032266,0.034711,2.0676e-16,0.99876
0.034988,0.00033057,0.035119,2.0677e-16,0.99873
0.035392,0.00033858,0.035528,2.0678e-16,0.9987
0.035796,0.00034669,0.035936,2.068e-16,0.99867
0.036199,0.0003549,0.036344,2.0681e-16,0.99864
0.036602,0.00036321,0.036753,2.0682e-16,0.99861
0.037005,0.00037162,0.037161,2.0683e-16,0.99858
0.037408,0.00038013,0.037569,2.0685e-16,0.99854
0.037811,0.00038874,0.037977,2.0686e-16,0.99851
0.038213,0.00039745,0.038384,2.0687e-16,0.99848
0.038213,0.00039745,0.038384,2.0687e-16,0.99848
0.038615,0.00040627,0.038792,2.0689e-16,0.99844
0.039018,0.0004152,0.0392,2.069e-16,0.99841
0.03942,0.00042422,0.039608,2.0691e-16,0.99838
0.039821,0.00043335,0.040016,2.0693e-16,0.99834
0.040223,0.00044258,0.040423,2.0694e-16,0.9983
0.040624,0.00045191,0.040831,2.0696e-16,0.99827
0.041025,0.00046135,0.041238,2.0697e-16,0.99823
0.041426,0.00047089,0.041645,2.0698e-16,0.9982
0.041826,0.00048053,0.042052,2.07e-16,0.99816
0.042226,0.00049027,0.042459,2.0701e-16,0.99812
0.042626,0.00050011,0.042865,2.0703e-16,0.99809
0.043026,0.00051006,0.043272,2.0704e-16,0.99805
0.043425,0.00052011,0.043678,2.0706e-16,0.99801
0.043824,0.00053026,0.044085,2.0707e-16,0.99797
0.043824,0.00053026,0.044085,2.0707e-16,0.99797
0.044223,0.00054053,0.044491,2.0709e-16,0.99793
0.044623,0.0005509,0.044898,2.0711e-16,0.99789
0.045021,0.00056138,0.045304,2.0712e-16,0.99785
0.04542,0.00057196,0.045711,2.0714e-16,0.99781
0.045818,0.00058264,0.046117,2.0715e-16,0.99777
0.046216,0.00059342,0.046523,2.0717e-16,0.99773
0.046613,0.00060431,0.046928,2.0719e-16,0.99769
0.047011,0.0006153,0.047334,2.072e-16,0.99764
0.047408,0.0006264,0.047739,2.0722e-16,0.9976
0.047804,0.00063759,0.048145,2.0724e-16,0.99756
0.048201,0.0006489,0.04855,2.0726e-16,0.99751
0.048597,0.0006603,0.048955,2.0727e-16,0.99747
0.048993,0.00067182,0.04936,2.0729e-16,0.99743
0.049388,0.00068343,0.049764,2.0731e-16,0.99738
0.049388,0.00068343,0.049764,2.0731e-16,0.99738
0.049784,0.00069517,0.05017,2.0733e-16,0.99734
0.05018,0.00070702,0.050575,2.0735e-16,0.99729
0.050575,0.00071897,0.05098,2.0736e-16,0.99724
0.05097,0.00073102,0.051384,2.0738e-16,0.9972
0.051364,0.00074318,0.051789,2.074e-16,0.99715
0.051758,0.00075544,0.052193,2.0742e-16,0.9971
0.052152,0.00076781,0.052597,2.0744e-16,0.99705
0.052546,0.00078029,0.053001,2.0746e-16,0.99701
0.052939,0.00079286,0.053405,2.0748e-16,0.99696
0.053332,0.00080555,0.053809,2.075e-16,0.99691
0.053724,0.00081834,0.054212,2.0752e-16,0.99686
0.054116,0.00083123,0.054616,2.0754e-16,0.99681
0.054508,0.00084423,0.055019,2.0756e-16,0.99676
0.0549,0.00085733,0.055422,2.0758e-16,0.99671
0.0549,0.00085733,0.055422,2.0758e-16,0.99671
0.055292,0.00087058,0.055825,2.076e-16,0.99665
0.055683,0.00088392,0.056229,2.0762e-16,0.9966
0.056074,0.00089738,0.056632,2.0764e-16,0.99655
0.056465,0.00091093,0.057035,2.0766e-16,0.9965
0.056856,0.0009246,0.057438,2.0768e-16,0.99644
0.057246,0.00093838,0.057841,2.0771e-16,0.99639
0.057636,0.00095226,0.058243,2.0773e-16,0.99633
0.058025,0.00096625,0.058645,2.0775e-16,0.99628
0.058414,0.00098035,0.059047,2.0777e-16,0.99622
0.058803,0.00099455,0.059449,2.0779e-16,0.99617
0.059191,0.0010089,0.059851,2.0782e-16,0.99611
0.059579,0.0010233,0.060252,2.0784e-16,0.99605
0.059966,0.0010378,0.060653,2.0786e-16,0.996
0.060353,0.0010524,0.061054,2.0789e-16,0.99594
0.060353,0.0010524,0.061054,2.0789e-16,0.99594
0.060741,0.0010672,0.061456,2.0791e-16,0.99588
0.061128,0.0010821,0.061858,2.0793e-16,0.99582
0.061515,0.0010971,0.06226,2.0796e-16,0.99576
0.061902,0.0011122,0.062661,2.0798e-16,0.9957
0.062288,0.0011274,0.063062,2.08e-16,0.99564
0.062673,0.0011427,0.063463,2.0803e-16,0.99558
0.063059,0.0011582,0.063863,2.0805e-16,0.99552
0.063443,0.0011737,0.064264,2.0808e-16,0.99546
0.063828,0.0011893,0.064664,2.081e-16,0.99539
0.064212,0.0012051,0.065064,2.0813e-16,0.99533
0.064595,0.0012209,0.065463,2.0815e-16,0.99527
0.064978,0.0012369,0.065863,2.0818e-16,0.9952
0.065361,0.001253,0.066262,2.0821e-16,0.99514
0.065743,0.0012691,0.066661,2.0823e-16,0.99507
0.065743,0.0012691,0.066661,2.0823e-16,0.99507
0.066127,0.0012855,0.067061,2.0826e-16,0.99501
0.066509,0.0013019,0.067461,2.0829e-16,0.99494
0.066891,0.0013185,0.067861,2.0831e-16,0.99488
0.067273,0.0013352,0.06826,2.0834e-16,0.99481
0.067655,0.0013519,0.068659,2.0837e-16,0.99474
0.068035,0.0013688,0.069058,2.0839e-16,0.99467
0.068416,0.0013858,0.069457,2.0842e-16,0.9946
0.068796,0.0014029,0.069855,2.0845e-16,0.99453
0.069175,0.0014201,0.070253,2.0848e-16,0.99446
0.069554,0.0014374,0.070651,2.0851e-16,0.99439
0.069933,0.0014548,0.071049,2.0854e-16,0.99432
0.070311,0.0014724,0.071446,2.0856e-16,0.99425
0.070688,0.00149,0.071843,2.0859e-16,0.99418
0.071066,0.0015078,0.07224,2.0862e-16,0.9941
0.071066,0.0015078,0.07224,2.0862e-16,0.9941
0.071444,0.0015257,0.072639,2.0865e-16,0.99403
0.071821,0.0015438,0.073037,2.0868e-16,0.99396
0.072199,0.0015619,0.073434,2.0871e-16,0.99388
0.072575,0.0015802,0.073832,2.0874e-16,0.9938
0.072952,0.0015985,0.074229,2.0877e-16,0.99373
0.073327,0.001617,0.074626,2.088e-16,0.99365
0.073703,0.0016356,0.075022,2.0884e-16,0.99357
0.074077,0.0016543,0.075419,2.0887e-16,0.9935
0.074452,0.0016731,0.075815,2.089e-16,0.99342
0.074825,0.001692,0.076211,2.0893e-16,0.99334
0.075198,0.0017111,0.076606,2.0896e-16,0.99326
0.075571,0.0017302,0.077001,2.09e-16,0.99318
0.075943,0.0017495,0.077396,2.0903e-16,0.9931
0.076315,0.0017688,0.077791,2.0906e-16,0.99302
0.076315,0.0017688,0.077791,2.0906e-16,0.99302
0.076688,0.0017884,0.078188,2.0909e-16,0.99294
0.07706,0.0018081,0.078584,2.0913e-16,0.99285
0.077432,0.0018279,0.07898,2.0916e-16,0.99277
0.077804,0.0018478,0.079375,2.092e-16,0.99268
0.078175,0.0018678,0.07977,2.0923e-16,0.9926
0.078545,0.0018879,0.080165,2.0926e-16,0.99251
0.078915,0.0019082,0.08056,2.093e-16,0.99243
0.079284,0.0019285,0.080954,2.0933e-16,0.99234
0.079652,0.001949,0.081348,2.0937e-16,0.99225
0.08002,0.0019696,0.081742,2.0941e-16,0.99216
0.080388,0.0019902,0.082135,2.0944e-16,0.99208
0.080755,0.002011,0.082528,2.0948e-16,0.99199
0.081121,0.0020319,0.082921,2.0952e-16,0.9919
0.081487,0.0020529,0.083313,2.0955e-16,0.99181
0.081487,0.0020529,0.083313,2.0955e-16,0.99181
0.081855,0.0020742,0.083708,2.0959e-16,0.99171
0.082222,0.0020955,0.084102,2.0963e-16,0.99162
0.082588,0.002117,0.084496,2.0966e-16,0.99153
0.082954,0.0021386,0.084889,2.097e-16,0.99143
0.083319,0.0021603,0.085283,2.0974e-16,0.99134
0.083683,0.0021821,0.085675,2.0978e-16,0.99124
0.084047,0.002204,0.086068,2.0982e-16,0.99115
0.084411,0.002226,0.08646,2.0986e-16,0.99105
0.084774,0.0022481,0.086852,2.099e-16,0.99095
0.085136,0.0022704,0.087243,2.0994e-16,0.99085
0.085497,0.0022927,0.087635,2.0998e-16,0.99076
0.085858,0.0023152,0.088026,2.1002e-16,0.99066
0.086219,0.0023378,0.088416,2.1006e-16,0.99056
0.086578,0.0023604,0.088806,2.101e-16,0.99045
0.086578,0.0023604,0.088806,2.101e-16,0.99045
0.08694,0.0023834,0.089199,2.1014e-16,0.99035
0.087301,0.0024065,0.089591,2.1019e-16,0.99025
0.087662,0.0024297,0.089983,2.1023e-16,0.99014
0.088022,0.002453,0.090375,2.1027e-16,0.99004
0.088381,0.0024764,0.090766,2.1031e-16,0.98993
0.088739,0.0024999,0.091157,2.1036e-16,0.98983
0.089097,0.0025235,0.091548,2.104e-16,0.98972
0.089455,0.0025472,0.091938,2.1045e-16,0.98961
0.089811,0.0025711,0.092327,2.1049e-16,0.9895
0.090167,0.0025951,0.092717,2.1054e-16,0.98939
0.090522,0.0026191,0.093106,2.1058e-16,0.98928
0.090877,0.0026433,0.093494,2.1063e-16,0.98917
0.091231,0.0026676,0.093883,2.1067e-16,0.98906
0.091584,0.002692,0.094271,2.1072e-16,0.98895
0.091584,0.002692,0.094271,2.1072e-16,0.98895
0.095111,0.0029443,0.098162,2.112e-16,0.98777
0.098567,0.0032077,0.10201,2.1173e-16,0.9865
0.10195,0.0034823,0.10582,2.1229e-16,0.98513
0.10527,0.0037681,0.1096,2.129e-16,0.98367
0.10851,0.0040652,0.11333,2.1357e-16,0.98209
0.11168,0.0043737,0.11703,2.1428e-16,0.98039
0.11477,0.0046938,0.12069,2.1506e-16,0.97856
0.1178,0.0050255,0.12431,2.159e-16,0.97658
0.12074,0.005369,0.1279,2.1682e-16,0.97444
0.12362,0.0057244,0.13145,2.1783e-16,0.97213
0.12641,0.006092,0.13497,2.1893e-16,0.96961
0.12913,0.0064718,0.13845,2.2015e-16,0.96687
0.13176,0.0068642,0.1419,2.2148e-16,0.96389
0.13432,0.0072694,0.14531,2.2296e-16,0.96062
0.13432,0.0072694,0.14531,2.2296e-16,0.96062
0.13662,0.0076583,0.14845,2.2449e-16,0.95729
0.13874,0.0080408,0.15143,2.2611e-16,0.95382
0.14071,0.0084157,0.15424,2.2782e-16,0.9502
0.14253,0.0087829,0.1569,2.2962e-16,0.94643
0.1442,0.009141,0.15941,2.3153e-16,0.94253
0.14573,0.0094893,0.16178,2.3353e-16,0.93849
0.14714,0.009828,0.164,2.3564e-16,0.93431
0.14844,0.010156,0.1661,2.3785e-16,0.92999
0.14962,0.010473,0.16808,2.4017e-16,0.92555
0.15071,0.01078,0.16993,2.426e-16,0.92097
0.1517,0.011074,0.17168,2.4514e-16,0.91627
0.1526,0.011358,0.17331,2.4779e-16,0.91145
0.15342,0.01163,0.17485,2.5055e-16,0.9065
0.15418,0.011892,0.17629,2.534e-16,0.90144
0.15418,0.011892,0.17629,2.534e-16,0.90144
0.15475,0.012099,0.17741,2.5583e-16,0.89716
0.15527,0.012297,0.17846,2.5826e-16,0.89287
0.15574,0.012483,0.17943,2.6067e-16,0.88858
0.15617,0.01266,0.18035,2.6304e-16,0.88429
0.15656,0.012828,0.1812,2.6535e-16,0.87998
0.15693,0.012987,0.182,2.6754e-16,0.87566
0.15726,0.013139,0.18275,2.7153e-16,0.87133
0.15756,0.013283,0.18346,2.7893e-16,0.86699
0.15784,0.01342,0.18412,2.8628e-16,0.86262
0.1581,0.01355,0.18475,2.933e-16,0.85824
0.15834,0.013675,0.18533,2.996e-16,0.85383
0.15856,0.013793,0.18589,3.047e-16,0.84941
0.15876,0.013905,0.18641,3.0804e-16,0.84495
0.15895,0.014012,0.1869,3.0907e-16,0.84047
0.15895,0.014012,0.1869,3.0907e-16,0.84047
0.15915,0.014127,0.18742,3.1099e-16,0.83535
0.15933,0.014235,0.18791,3.131e-16,0.83022
0.15949,0.014337,0.18837,3.1198e-16,0.82506
0.15964,0.014432,0.18879,3.0833e-16,0.81988
0.15977,0.014522,0.18919,3.0311e-16,0.81467
0.1599,0.014607,0.18956,2.9836e-16,0.80943
0.16001,0.014686,0.1899,2.9523e-16,0.80415
0.16012,0.014761,0.19023,3.113e-16,0.79884
0.16021,0.014831,0.19053,6.1939e-16,0.79349
0.1603,0.014896,0.19081,4.0856e-15,0.78809
0.16038,0.014958,0.19107,2.7477e-14,0.78265
0.16045,0.015015,0.19131,1.6005e-13,0.77715
0.16052,0.015069,0.19154,8.0971e-13,0.77159
0.16058,0.015119,0.19175,3.6246e-12,0.76598
0.16058,0.015119,0.19175,3.6246e-12,0.76598
0.16063,0.015161,0.19192,3.4336e-12,0.76089
0.16068,0.015201,0.19209,3.2581e-12,0.75577
0.16072,0.015237,0.19224,3.0968e-12,0.75064
0.16076,0.015271,0.19238,2.9479e-12,0.74548
0.1608,0.015303,0.19251,2.8106e-12,0.74029
0.16083,0.015332,0.19263,2.6835e-12,0.73506
0.16086,0.015359,0.19274,2.5656e-12,0.72979
0.16089,0.015384,0.19284,2.4561e-12,0.72449
0.16092,0.015408,0.19294,2.3541e-12,0.71913
0.16094,0.015429,0.19303,2.2589e-12,0.71373
0.16096,0.015449,0.19311,2.1706e-12,0.70826
0.16098,0.015468,0.19318,2.0919e-12,0.70274
0.161,0.015484,0.19325,2.0382e-12,0.69715
0.16102,0.0155,0.19331,2.0792e-12,0.69148
0.16102,0.0155,0.19331,2.0792e-12,0.69148
0.16103,0.015512,0.19336,2.0133e-12,0.68647
0.16104,0.015524,0.19341,1.951e-12,0.68145
0.16105,0.015534,0.19345,1.8922e-12,0.6764
0.16106,0.015543,0.19349,1.8364e-12,0.67133
0.16107,0.015552,0.19352,1.7833e-12,0.66623
0.16108,0.01556,0.19355,1.7329e-12,0.66109
0.16109,0.015568,0.19358,1.6847e-12,0.6559
0.16109,0.015574,0.19361,1.6386e-12,0.65068
0.1611,0.01558,0.19363,1.5945e-12,0.64539
0.16111,0.015585,0.19366,1.5522e-12,0.64005
0.16111,0.01559,0.19368,1.5115e-12,0.63464
0.16111,0.015595,0.19369,1.4725e-12,0.62915
0.16112,0.015598,0.19371,1.4348e-12,0.62358
0.16112,0.015602,0.19372,1.3984e-12,0.61791
0.16112,0.015602,0.19372,1.3984e-12,0.61791
0.16112,0.015605,0.19373,1.3685e-12,0.61305
0.16113,0.015607,0.19374,1.3397e-12,0.60818
0.16113,0.01561,0.19375,1.3121e-12,0.60328
0.16113,0.015611,0.19376,1.2853e-12,0.59836
0.16113,0.015613,0.19377,1.2594e-12,0.5934
0.16113,0.015614,0.19377,1.2343e-12,0.5884
0.16114,0.015616,0.19378,1.2103e-12,0.58335
0.16114,0.015617,0.19378,1.1994e-12,0.57825
0.16114,0.015618,0.19379,1.3171e-12,0.57308
0.16114,0.015619,0.19379,2.6087e-12,0.56783
0.16114,0.015619,0.1938,1.1876e-11,0.5625
0.16114,0.015621,0.1938,6.461e-11,0.55708
0.16114,0.015621,0.1938,3.2303e-10,0.55154
0.16114,0.015622,0.1938,1.4443e-09,0.54588
0.16114,0.015622,0.1938,1.4443e-09,0.54588
0.16114,0.015622,0.1938,1.4024e-09,0.54318
0.16114,0.015623,0.1938,1.3625e-09,0.54048
0.16114,0.015623,0.19381,1.3246e-09,0.53777
0.16114,0.015622,0.19381,1.2891e-09,0.53506
0.16114,0.015623,0.19381,1.2551e-09,0.53234
0.16114,0.015623,0.19381,1.2226e-09,0.5296
0.16114,0.015623,0.19381,1.1914e-09,0.52686
0.16114,0.015623,0.19381,1.1614e-09,0.52411
0.16114,0.015624,0.19381,1.1327e-09,0.52133
0.16114,0.015623,0.19381,1.105e-09,0.51855
0.16114,0.015623,0.19381,1.0788e-09,0.51574
0.16114,0.015624,0.19381,1.0536e-09,0.51291
0.16114,0.015624,0.19381,1.0293e-09,0.51006
0.16114,0.015624,0.19381,1.0058e-09,0.50719
0.16114,0.015624,0.19381,1.0058e-09,0.50719
0.16114,0.015624,0.19381,9.8982e-10,0.50517
0.16114,0.015625,0.19381,9.7433e-10,0.50314
0.16114,0.015624,0.19381,9.5927e-10,0.50112
0.16114,0.015623,0.19381,9.4462e-10,0.49909
0.16114,0.015624,0.19381,9.3035e-10,0.49706
0.16114,0.015625,0.19381,9.1646e-10,0.49502
0.16115,0.015625,0.19381,9.0292e-10,0.49298
0.16115,0.015624,0.19381,8.8971e-10,0.49093
0.16115,0.015624,0.19381,8.7681e-10,0.48887
0.16115,0.015625,0.19381,8.6422e-10,0.48681
0.16115,0.015625,0.19381,8.5206e-10,0.48474
0.16115,0.015624,0.19381,8.4019e-10,0.48265
0.16115,0.015624,0.19381,8.2856e-10,0.48056
0.16115,0.015624,0.19381,8.1718e-10,0.47845
0.16115,0.015624,0.19381,8.1718e-10,0.47845
0.16115,0.015625,0.19381,8.1652e-10,0.47833
0.16115,0.015625,0.19381,8.1586e-10,0.47821
0.16115,0.015625,0.19381,8.152e-10,0.47808
0.16115,0.015625,0.19381,8.1455e-10,0.47796
0.16115,0.015625,0.19381,8.1389e-10,0.47783
0.16115,0.015625,0.19381,8.1324e-10,0.47771
0.16115,0.015625,0.19381,8.1259e-10,0.47759
0.16115,0.015625,0.19381,8.1194e-10,0.47746
0.16115,0.015625,0.19381,8.1129e-10,0.47734
0.16115,0.015625,0.19381,8.1064e-10,0.47722
0.16115,0.015625,0.19381,8.0999e-10,0.47709
0.16115,0.015625,0.19381,8.0934e-10,0.47697
0.16115,0.015625,0.19381,8.0869e-10,0.47685
0.16115,0.015625,0.19381,8.0805e-10,0.47672


==> data_QM_case4_manlab.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.001,3.1635e-08,0.001,9.8699e-11,1
0.0010412,3.4298e-08,0.0010412,9.8699e-11,1
0.0010825,3.7068e-08,0.0010825,9.8699e-11,1
0.0011237,3.9946e-08,0.0011237,9.8699e-11,1
0.001165,4.2932e-08,0.001165,9.8699e-11,1
0.0012062,4.6025e-08,0.0012062,9.8699e-11,1
0.0012474,4.9226e-08,0.0012474,9.8699e-11,1
0.0012887,5.2535e-08,0.0012887,9.8699e-11,1
0.0013299,5.5951e-08,0.0013299,9.8699e-11,1
0.0013712,5.9475e-08,0.0013712,9.8699e-11,1
0.0014124,6.3106e-08,0.0014124,9.8699e-11,1
0.0014536,6.6845e-08,0.0014536,9.8699e-11,1
0.0014949,7.0692e-08,0.0014949,9.8699e-11,1
0.0015361,7.4646e-08,0.0015361,9.8699e-11,1
0.0015773,7.8708e-08,0.0015773,9.8699e-11,1
0.0015773,7.8708e-08,0.0015773,9.8699e-11,1
0.0016186,8.2877e-08,0.0016186,9.8699e-11,1
0.0016598,8.7154e-08,0.0016598,9.8699e-11,1
0.0017011,9.1538e-08,0.0017011,9.8699e-11,1
0.0017423,9.6031e-08,0.0017423,9.8699e-11,1
0.0017835,1.0063e-07,0.0017835,9.8698e-11,1
0.0018248,1.0534e-07,0.0018248,9.8698e-11,1
0.001866,1.1015e-07,0.001866,9.8698e-11,1
0.0019073,1.1508e-07,0.0019073,9.8698e-11,1
0.0019485,1.2011e-07,0.0019485,9.8698e-11,1
0.0019897,1.2524e-07,0.0019897,9.8698e-11,1
0.002031,1.3049e-07,0.002031,9.8698e-11,1
0.0020722,1.3584e-07,0.0020722,9.8698e-11,1
0.0021135,1.413e-07,0.0021135,9.8698e-11,1
0.0021547,1.4687e-07,0.0021547,9.8698e-11,1
0.0021547,1.4687e-07,0.0021547,9.8698e-11,1
0.0021959,1.5255e-07,0.0021959,9.8698e-11,1
0.0022372,1.5833e-07,0.0022372,9.8698e-11,1
0.0022784,1.6422e-07,0.0022784,9.8698e-11,1
0.0023196,1.7022e-07,0.0023196,9.8698e-11,1
0.0023609,1.7632e-07,0.0023609,9.8698e-11,1
0.0024021,1.8254e-07,0.0024021,9.8698e-11,1
0.0024434,1.8886e-07,0.0024434,9.8698e-11,1
0.0024846,1.9529e-07,0.0024846,9.8698e-11,1
0.0025258,2.0182e-07,0.0025258,9.8698e-11,1
0.0025671,2.0847e-07,0.0025671,9.8698e-11,1
0.0026083,2.1522e-07,0.0026083,9.8698e-11,1
0.0026496,2.2208e-07,0.0026496,9.8698e-11,1
0.0026908,2.2905e-07,0.0026908,9.8698e-11,1
0.002732,2.3612e-07,0.002732,9.8698e-11,1
0.002732,2.3612e-07,0.002732,9.8698e-11,1
0.0027733,2.433e-07,0.0027733,9.8698e-11,1
0.0028145,2.5059e-07,0.0028145,9.8698e-11,1
0.0028558,2.5799e-07,0.0028558,9.8698e-11,1
0.002897,2.6549e-07,0.002897,9.8698e-11,1
0.0029382,2.7311e-07,0.0029382,9.8698e-11,1
0.0029795,2.8083e-07,0.0029795,9.8698e-11,1
0.0030207,2.8865e-07,0.0030207,9.8698e-11,1
0.0030619,2.9659e-07,0.0030619,9.8698e-11,1
0.0031032,3.0463e-07,0.0031032,9.8698e-11,1
0.0031444,3.1278e-07,0.0031444,9.8698e-11,1
0.0031857,3.2104e-07,0.0031857,9.8697e-11,1
0.0032269,3.2941e-07,0.0032269,9.8697e-11,1
0.0032681,3.3788e-07,0.0032681,9.8697e-11,1
0.0033094,3.4646e-07,0.0033094,9.8697e-11,1
0.0033094,3.4646e-07,0.0033094,9.8697e-11,1
0.0033506,3.5515e-07,0.0033506,9.8697e-11,1
0.0033918,3.6394e-07,0.0033918,9.8697e-11,1
0.0034331,3.7285e-07,0.0034331,9.8697e-11,1
0.0034743,3.8186e-07,0.0034743,9.8697e-11,1
0.0035156,3.9098e-07,0.0035156,9.8697e-11,1
0.0035568,4.002e-07,0.0035568,9.8697e-11,1
0.003598,4.0954e-07,0.003598,9.8697e-11,1
0.0036393,4.1898e-07,0.0036393,9.8697e-11,1
0.0036805,4.2853e-07,0.0036805,9.8697e-11,1
0.0037218,4.3818e-07,0.0037218,9.8697e-11,1
0.003763,4.4795e-07,0.003763,9.8697e-11,1
0.0038042,4.5782e-07,0.0038042,9.8697e-11,1
0.0038455,4.678e-07,0.0038455,9.8697e-11,1
0.0038867,4.7789e-07,0.0038867,9.8697e-11,1
0.0038867,4.7789e-07,0.0038867,9.8697e-11,1
0.0039279,4.8808e-07,0.0039279,9.8697e-11,1
0.0039692,4.9838e-07,0.0039692,9.8697e-11,1
0.0040104,5.0879e-07,0.0040104,9.8697e-11,1
0.0040517,5.1931e-07,0.0040517,9.8697e-11,1
0.0040929,5.2993e-07,0.0040929,9.8697e-11,1
0.0041341,5.4067e-07,0.0041341,9.8696e-11,1
0.0041754,5.5151e-07,0.0041754,9.8696e-11,1
0.0042166,5.6245e-07,0.0042166,9.8696e-11,1
0.0042578,5.7351e-07,0.0042578,9.8696e-11,1
0.0042991,5.8467e-07,0.0042991,9.8696e-11,1
0.0043403,5.9594e-07,0.0043403,9.8696e-11,1
0.0043816,6.0732e-07,0.0043816,9.8696e-11,1
0.0044228,6.1881e-07,0.0044228,9.8696e-11,1
0.004464,6.304e-07,0.004464,9.8696e-11,1
0.004464,6.304e-07,0.004464,9.8696e-11,1
0.0045053,6.421e-07,0.0045053,9.8696e-11,1
0.0045465,6.5391e-07,0.0045465,9.8696e-11,1
0.0045877,6.6582e-07,0.0045877,9.8696e-11,1
0.004629,6.7785e-07,0.004629,9.8696e-11,1
0.0046702,6.8998e-07,0.0046702,9.8696e-11,1
0.0047115,7.0222e-07,0.0047115,9.8696e-11,1
0.0047527,7.1456e-07,0.0047527,9.8696e-11,1
0.0047939,7.2702e-07,0.0047939,9.8696e-11,1
0.0048352,7.3958e-07,0.0048352,9.8696e-11,1
0.0048764,7.5225e-07,0.0048764,9.8696e-11,1
0.0049176,7.6502e-07,0.0049176,9.8695e-11,1
0.0049589,7.7791e-07,0.0049589,9.8695e-11,1
0.0050001,7.909e-07,0.0050001,9.8695e-11,1
0.0050413,8.04e-07,0.0050413,9.8695e-11,1
0.0050413,8.04e-07,0.0050413,9.8695e-11,1
0.0050826,8.172e-07,0.0050826,9.8695e-11,1
0.0051238,8.3052e-07,0.0051238,9.8695e-11,1
0.0051651,8.4394e-07,0.0051651,9.8695e-11,1
0.0052063,8.5747e-07,0.0052063,9.8695e-11,1
0.0052475,8.7111e-07,0.0052475,9.8695e-11,1
0.0052888,8.8485e-07,0.0052888,9.8695e-11,1
0.00533,8.987e-07,0.00533,9.8695e-11,1
0.0053712,9.1266e-07,0.0053712,9.8695e-11,1
0.0054125,9.2673e-07,0.0054125,9.8695e-11,1
0.0054537,9.4091e-07,0.0054537,9.8695e-11,1
0.005495,9.5519e-07,0.005495,9.8695e-11,1
0.0055362,9.6958e-07,0.0055362,9.8695e-11,1
0.0055774,9.8408e-07,0.0055774,9.8694e-11,1
0.0056187,9.9868e-07,0.0056187,9.8694e-11,1
0.0056187,9.9868e-07,0.0056187,9.8694e-11,1
0.0056599,1.0134e-06,0.0056599,9.8694e-11,1
0.0057011,1.0282e-06,0.0057011,9.8694e-11,1
0.0057424,1.0431e-06,0.0057424,9.8694e-11,1
0.0057836,1.0582e-06,0.0057836,9.8694e-11,1
0.0058248,1.0733e-06,0.0058248,9.8694e-11,1
0.0058661,1.0886e-06,0.0058661,9.8694e-11,1
0.0059073,1.1039e-06,0.0059073,9.8694e-11,1
0.0059485,1.1194e-06,0.0059485,9.8694e-11,1
0.0059898,1.135e-06,0.0059898,9.8694e-11,1
0.006031,1.1506e-06,0.006031,9.8694e-11,1
0.0060723,1.1664e-06,0.0060723,9.8694e-11,1
0.0061135,1.1823e-06,0.0061135,9.8694e-11,1
0.0061547,1.1983e-06,0.0061547,9.8693e-11,1
0.006196,1.2144e-06,0.006196,9.8693e-11,1
0.006196,1.2144e-06,0.006196,9.8693e-11,1
0.0062372,1.2307e-06,0.0062372,9.8693e-11,1
0.0062784,1.247e-06,0.0062784,9.8693e-11,1
0.0063197,1.2634e-06,0.0063197,9.8693e-11,1
0.0063609,1.28e-06,0.0063609,9.8693e-11,1
0.0064021,1.2966e-06,0.0064021,9.8693e-11,1
0.0064434,1.3134e-06,0.0064434,9.8693e-11,1
0.0064846,1.3302e-06,0.0064846,9.8693e-11,1
0.0065258,1.3472e-06,0.0065258,9.8693e-11,1
0.0065671,1.3643e-06,0.0065671,9.8693e-11,1
0.0066083,1.3815e-06,0.0066083,9.8693e-11,1
0.0066495,1.3988e-06,0.0066495,9.8693e-11,1
0.0066908,1.4162e-06,0.0066908,9.8692e-11,1
0.006732,1.4337e-06,0.006732,9.8692e-11,1
0.0067733,1.4513e-06,0.0067733,9.8692e-11,1
0.0067733,1.4513e-06,0.0067733,9.8692e-11,1
0.0068145,1.469e-06,0.0068145,9.8692e-11,1
0.0068557,1.4869e-06,0.0068557,9.8692e-11,1
0.006897,1.5048e-06,0.006897,9.8692e-11,1
0.0069382,1.5228e-06,0.0069382,9.8692e-11,1
0.0069794,1.541e-06,0.0069794,9.8692e-11,1
0.0070207,1.5593e-06,0.0070207,9.8692e-11,1
0.0070619,1.5776e-06,0.0070619,9.8692e-11,1
0.0071031,1.5961e-06,0.0071031,9.8692e-11,1
0.0071444,1.6147e-06,0.0071444,9.8692e-11,1
0.0071856,1.6334e-06,0.0071856,9.8692e-11,1
0.0072268,1.6522e-06,0.0072268,9.8691e-11,1
0.0072681,1.6711e-06,0.0072681,9.8691e-11,1
0.0073093,1.6901e-06,0.0073093,9.8691e-11,1
0.0073505,1.7092e-06,0.0073505,9.8691e-11,1
0.0073505,1.7092e-06,0.0073505,9.8691e-11,1
0.0073918,1.7285e-06,0.0073918,9.8691e-11,1
0.007433,1.7478e-06,0.007433,9.8691e-11,1
0.0074742,1.7672e-06,0.0074742,9.8691e-11,1
0.0075155,1.7868e-06,0.0075155,9.8691e-11,1
0.0075567,1.8065e-06,0.0075567,9.8691e-11,1
0.0075979,1.8262e-06,0.0075979,9.8691e-11,1
0.0076392,1.8461e-06,0.0076392,9.8691e-11,1
0.0076804,1.8661e-06,0.0076804,9.869e-11,1
0.0077216,1.8862e-06,0.0077216,9.869e-11,1
0.0077629,1.9064e-06,0.0077629,9.869e-11,1
0.0078041,1.9267e-06,0.0078041,9.869e-11,1
0.0078453,1.9471e-06,0.0078453,9.869e-11,1
0.0078866,1.9676e-06,0.0078866,9.869e-11,1
0.0079278,1.9882e-06,0.0079278,9.869e-11,1
0.0079278,1.9882e-06,0.0079278,9.869e-11,1
0.007969,2.009e-06,0.007969,9.869e-11,1
0.0080103,2.0298e-06,0.0080103,9.869e-11,1
0.0080515,2.0508e-06,0.0080515,9.869e-11,1
0.0080927,2.0718e-06,0.0080927,9.869e-11,1
0.008134,2.093e-06,0.008134,9.8689e-11,1
0.0081752,2.1143e-06,0.0081752,9.8689e-11,1
0.0082164,2.1356e-06,0.0082164,9.8689e-11,1
0.0082577,2.1571e-06,0.0082577,9.8689e-11,1
0.0082989,2.1787e-06,0.0082989,9.8689e-11,1
0.0083401,2.2004e-06,0.0083401,9.8689e-11,1
0.0083814,2.2222e-06,0.0083814,9.8689e-11,1
0.0084226,2.2442e-06,0.0084226,9.8689e-11,1
0.0084638,2.2662e-06,0.0084638,9.8689e-11,1
0.0085051,2.2883e-06,0.0085051,9.8689e-11,1
0.0085051,2.2883e-06,0.0085051,9.8689e-11,1
0.0085463,2.3106e-06,0.0085463,9.8688e-11,1.0001
0.0085875,2.3329e-06,0.0085875,9.8688e-11,1.0001
0.0086288,2.3554e-06,0.0086288,9.8688e-11,1.0001
0.00867,2.3779e-06,0.00867,9.8688e-11,1.0001
0.0087112,2.4006e-06,0.0087112,9.8688e-11,1.0001
0.0087525,2.4234e-06,0.0087525,9.8688e-11,1.0001
0.0087937,2.4463e-06,0.0087937,9.8688e-11,1.0001
0.0088349,2.4693e-06,0.0088349,9.8688e-11,1.0001
0.0088761,2.4924e-06,0.0088761,9.8688e-11,1.0001
0.0089174,2.5156e-06,0.0089174,9.8687e-11,1.0001
0.0089586,2.5389e-06,0.0089586,9.8687e-11,1.0001
0.0089998,2.5623e-06,0.0089998,9.8687e-11,1.0001
0.0090411,2.5858e-06,0.0090411,9.8687e-11,1.0001
0.0090823,2.6095e-06,0.0090823,9.8687e-11,1.0001
0.0090823,2.6095e-06,0.0090823,9.8687e-11,1.0001
0.0091235,2.6332e-06,0.0091235,9.8687e-11,1.0001
0.0091648,2.6571e-06,0.0091648,9.8687e-11,1.0001
0.009206,2.681e-06,0.009206,9.8687e-11,1.0001
0.0092472,2.7051e-06,0.0092472,9.8687e-11,1.0001
0.0092885,2.7293e-06,0.0092885,9.8687e-11,1.0001
0.0093297,2.7536e-06,0.0093297,9.8686e-11,1.0001
0.0093709,2.778e-06,0.0093709,9.8686e-11,1.0001
0.0094122,2.8025e-06,0.0094122,9.8686e-11,1.0001
0.0094534,2.8271e-06,0.0094534,9.8686e-11,1.0001
0.0094946,2.8518e-06,0.0094946,9.8686e-11,1.0001
0.0095358,2.8766e-06,0.0095358,9.8686e-11,1.0001
0.0095771,2.9015e-06,0.0095771,9.8686e-11,1.0001
0.0096183,2.9266e-06,0.0096183,9.8686e-11,1.0001
0.0096595,2.9517e-06,0.0096595,9.8685e-11,1.0001
0.0096595,2.9517e-06,0.0096595,9.8685e-11,1.0001
0.010072,3.2091e-06,0.010072,9.8684e-11,1.0001
0.010484,3.4772e-06,0.010484,9.8683e-11,1.0001
0.010896,3.756e-06,0.010896,9.8682e-11,1.0001
0.011309,4.0456e-06,0.011309,9.8681e-11,1.0001
0.011721,4.3459e-06,0.011721,9.8679e-11,1.0001
0.012133,4.657e-06,0.012133,9.8678e-11,1.0001
0.012545,4.9788e-06,0.012545,9.8676e-11,1.0001
0.012957,5.3113e-06,0.012957,9.8675e-11,1.0001
0.01337,5.6546e-06,0.01337,9.8673e-11,1.0001
0.013782,6.0086e-06,0.013782,9.8672e-11,1.0001
0.014194,6.3734e-06,0.014194,9.867e-11,1.0001
0.014606,6.7488e-06,0.014606,9.8668e-11,1.0001
0.015018,7.135e-06,0.015018,9.8666e-11,1.0002
0.01543,7.532e-06,0.01543,9.8665e-11,1.0002
0.01543,7.532e-06,0.01543,9.8665e-11,1.0002
0.015842,7.9397e-06,0.015842,9.8663e-11,1.0002
0.016255,8.3582e-06,0.016255,9.8661e-11,1.0002
0.016667,8.7874e-06,0.016667,9.8659e-11,1.0002
0.017079,9.2273e-06,0.017079,9.8657e-11,1.0002
0.017491,9.6779e-06,0.017491,9.8655e-11,1.0002
0.017903,1.0139e-05,0.017903,9.8653e-11,1.0002
0.018315,1.0611e-05,0.018315,9.8651e-11,1.0002
0.018727,1.1094e-05,0.018727,9.8648e-11,1.0002
0.019139,1.1588e-05,0.019139,9.8646e-11,1.0003
0.019551,1.2092e-05,0.019551,9.8644e-11,1.0003
0.019963,1.2607e-05,0.019963,9.8642e-11,1.0003
0.020375,1.3132e-05,0.020375,9.8639e-11,1.0003
0.020786,1.3669e-05,0.020786,9.8637e-11,1.0003
0.021198,1.4215e-05,0.021198,9.8634e-11,1.0003
0.021198,1.4215e-05,0.021198,9.8634e-11,1.0003
0.02161,1.4773e-05,0.02161,9.8632e-11,1.0003
0.022022,1.5342e-05,0.022022,9.8629e-11,1.0003
0.022434,1.5921e-05,0.022434,9.8626e-11,1.0003
0.022846,1.6511e-05,0.022846,9.8624e-11,1.0004
0.023258,1.7112e-05,0.023258,9.8621e-11,1.0004
0.02367,1.7723e-05,0.02367,9.8618e-11,1.0004
0.024081,1.8345e-05,0.024081,9.8615e-11,1.0004
0.024493,1.8978e-05,0.024493,9.8612e-11,1.0004
0.024905,1.9621e-05,0.024905,9.861e-11,1.0004
0.025316,2.0275e-05,0.025316,9.8607e-11,1.0004
0.025728,2.094e-05,0.025728,9.8604e-11,1.0005
0.02614,2.1615e-05,0.02614,9.86e-11,1.0005
0.026551,2.2301e-05,0.026551,9.8597e-11,1.0005
0.026963,2.2998e-05,0.026963,9.8594e-11,1.0005
0.026963,2.2998e-05,0.026963,9.8594e-11,1.0005
0.027374,2.3706e-05,0.027374,9.8591e-11,1.0005
0.027786,2.4424e-05,0.027786,9.8588e-11,1.0005
0.028198,2.5153e-05,0.028198,9.8584e-11,1.0006
0.028609,2.5892e-05,0.028609,9.8581e-11,1.0006
0.029021,2.6643e-05,0.029021,9.8578e-11,1.0006
0.029432,2.7404e-05,0.029432,9.8574e-11,1.0006
0.029844,2.8175e-05,0.029844,9.8571e-11,1.0006
0.030255,2.8957e-05,0.030255,9.8567e-11,1.0006
0.030666,2.975e-05,0.030666,9.8563e-11,1.0007
0.031078,3.0554e-05,0.031078,9.856e-11,1.0007
0.031489,3.1368e-05,0.031489,9.8556e-11,1.0007
0.0319,3.2192e-05,0.0319,9.8552e-11,1.0007
0.032312,3.3028e-05,0.032312,9.8548e-11,1.0007
0.032723,3.3873e-05,0.032723,9.8545e-11,1.0007
0.032723,3.3873e-05,0.032723,9.8545e-11,1.0007
0.033134,3.473e-05,0.033134,9.8541e-11,1.0008
0.033545,3.5598e-05,0.033545,9.8537e-11,1.0008
0.033957,3.6476e-05,0.033957,9.8533e-11,1.0008
0.034368,3.7365e-05,0.034368,9.8529e-11,1.0008
0.034779,3.8265e-05,0.034779,9.8524e-11,1.0008
0.03519,3.9175e-05,0.03519,9.852e-11,1.0009
0.035601,4.0095e-05,0.035601,9.8516e-11,1.0009
0.036012,4.1026e-05,0.036012,9.8512e-11,1.0009
0.036423,4.1968e-05,0.036423,9.8508e-11,1.0009
0.036834,4.292e-05,0.036834,9.8503e-11,1.0009
0.037245,4.3883e-05,0.037245,9.8499e-11,1.001
0.037656,4.4857e-05,0.037656,9.8494e-11,1.001
0.038067,4.5841e-05,0.038067,9.849e-11,1.001
0.038477,4.6835e-05,0.038477,9.8485e-11,1.001
0.038477,4.6835e-05,0.038477,9.8485e-11,1.001
0.038888,4.7841e-05,0.038888,9.8481e-11,1.0011
0.039299,4.8858e-05,0.039299,9.8476e-11,1.0011
0.03971,4.9884e-05,0.03971,9.8471e-11,1.0011
0.040121,5.0922e-05,0.040121,9.8467e-11,1.0011
0.040532,5.197e-05,0.040532,9.8462e-11,1.0011
0.040942,5.3029e-05,0.040942,9.8457e-11,1.0012
0.041353,5.4098e-05,0.041353,9.8452e-11,1.0012
0.041764,5.5177e-05,0.041764,9.8447e-11,1.0012
0.042174,5.6267e-05,0.042174,9.8442e-11,1.0012
0.042585,5.7368e-05,0.042585,9.8437e-11,1.0013
0.042995,5.8479e-05,0.042995,9.8432e-11,1.0013
0.043405,5.9601e-05,0.043405,9.8427e-11,1.0013
0.043816,6.0733e-05,0.043816,9.8422e-11,1.0013
0.044226,6.1875e-05,0.044226,9.8417e-11,1.0014
0.044226,6.1875e-05,0.044226,9.8417e-11,1.0014
0.044637,6.3029e-05,0.044637,9.8411e-11,1.0014
0.045047,6.4194e-05,0.045047,9.8406e-11,1.0014
0.045457,6.5369e-05,0.045457,9.8401e-11,1.0014
0.045868,6.6555e-05,0.045868,9.8395e-11,1.0015
0.046278,6.7751e-05,0.046278,9.839e-11,1.0015
0.046688,6.8957e-05,0.046688,9.8384e-11,1.0015
0.047099,7.0174e-05,0.047099,9.8379e-11,1.0015
0.047509,7.1401e-05,0.047509,9.8373e-11,1.0016
0.047919,7.2639e-05,0.047919,9.8367e-11,1.0016
0.048329,7.3887e-05,0.048329,9.8362e-11,1.0016
0.048738,7.5146e-05,0.048738,9.8356e-11,1.0016
0.049148,7.6415e-05,0.049148,9.835e-11,1.0017
0.049558,7.7694e-05,0.049558,9.8344e-11,1.0017
0.049968,7.8984e-05,0.049968,9.8338e-11,1.0017
0.049968,7.8984e-05,0.049968,9.8338e-11,1.0017
0.050378,8.0286e-05,0.050378,9.8332e-11,1.0018
0.050788,8.1598e-05,0.050788,9.8326e-11,1.0018
0.051198,8.2921e-05,0.051198,9.832e-11,1.0018
0.051608,8.4253e-05,0.051608,9.8314e-11,1.0018
0.052017,8.5597e-05,0.052017,9.8308e-11,1.0019
0.052427,8.695e-05,0.052427,9.8302e-11,1.0019
0.052837,8.8314e-05,0.052837,9.8296e-11,1.0019
0.053246,8.9689e-05,0.053246,9.8289e-11,1.002
0.053656,9.1073e-05,0.053656,9.8283e-11,1.002
0.054065,9.2468e-05,0.054065,9.8277e-11,1.002
0.054474,9.3874e-05,0.054474,9.827e-11,1.0021
0.054883,9.5289e-05,0.054883,9.8264e-11,1.0021
0.055293,9.6715e-05,0.055293,9.8257e-11,1.0021
0.055702,9.8152e-05,0.055702,9.8251e-11,1.0022
0.055702,9.8152e-05,0.055702,9.8251e-11,1.0022
0.056111,9.96e-05,0.056111,9.8244e-11,1.0022
0.056521,0.00010106,0.056521,9.8237e-11,1.0022
0.05693,0.00010253,0.05693,9.8231e-11,1.0023
0.057339,0.00010401,0.057339,9.8224e-11,1.0023
0.057748,0.0001055,0.057748,9.8217e-11,1.0023
0.058158,0.000107,0.058158,9.821e-11,1.0023
0.058567,0.00010851,0.058567,9.8203e-11,1.0024
0.058975,0.00011003,0.058975,9.8196e-11,1.0024
0.059384,0.00011156,0.059384,9.8189e-11,1.0024
0.059793,0.0001131,0.059793,9.8182e-11,1.0025
0.060202,0.00011465,0.060202,9.8176e-11,1.0025
0.06061,0.00011621,0.06061,9.8169e-11,1.0026
0.061019,0.00011778,0.061019,9.8162e-11,1.0026
0.061427,0.00011937,0.061427,9.8155e-11,1.0026
0.061427,0.00011937,0.061427,9.8155e-11,1.0026
0.061836,0.00012096,0.061836,9.8148e-11,1.0027
0.062245,0.00012257,0.062245,9.8141e-11,1.0027
0.062654,0.00012418,0.062654,9.8133e-11,1.0027
0.063062,0.00012581,0.063062,9.8126e-11,1.0028
0.063471,0.00012744,0.063471,9.8119e-11,1.0028
0.063879,0.00012909,0.063879,9.8112e-11,1.0028
0.064288,0.00013074,0.064288,9.8104e-11,1.0029
0.064696,0.00013241,0.064696,9.8097e-11,1.0029
0.065104,0.00013408,0.065104,9.809e-11,1.0029
0.065512,0.00013577,0.065512,9.8082e-11,1.003
0.06592,0.00013747,0.06592,9.8075e-11,1.003
0.066328,0.00013917,0.066328,9.8067e-11,1.0031
0.066736,0.00014089,0.066736,9.806e-11,1.0031
0.067143,0.00014262,0.067143,9.8052e-11,1.0031
0.067143,0.00014262,0.067143,9.8052e-11,1.0031
0.067552,0.00014436,0.067552,9.8044e-11,1.0032
0.06796,0.0001461,0.06796,9.8037e-11,1.0032
0.068368,0.00014786,0.068368,9.8029e-11,1.0032
0.068776,0.00014963,0.068776,9.8021e-11,1.0033
0.069183,0.00015141,0.069183,9.8013e-11,1.0033
0.069591,0.0001532,0.069591,9.8005e-11,1.0034
0.069999,0.000155,0.069999,9.7997e-11,1.0034
0.070406,0.00015681,0.070406,9.7989e-11,1.0034
0.070814,0.00015863,0.070814,9.7981e-11,1.0035
0.071221,0.00016046,0.071221,9.7973e-11,1.0035
0.071628,0.0001623,0.071628,9.7965e-11,1.0036
0.072036,0.00016416,0.072036,9.7957e-11,1.0036
0.072443,0.00016602,0.072443,9.7948e-11,1.0036
0.072849,0.00016789,0.072849,9.794e-11,1.0037
0.072849,0.00016789,0.072849,9.794e-11,1.0037
0.073257,0.00016977,0.073257,9.7932e-11,1.0037
0.073664,0.00017166,0.073664,9.7923e-11,1.0038
0.074072,0.00017357,0.074072,9.7915e-11,1.0038
0.074479,0.00017548,0.074479,9.7906e-11,1.0038
0.074886,0.0001774,0.074886,9.7898e-11,1.0039
0.075293,0.00017934,0.075293,9.7889e-11,1.0039
0.0757,0.00018128,0.0757,9.7881e-11,1.004
0.076106,0.00018323,0.076106,9.7872e-11,1.004
0.076513,0.0001852,0.076513,9.7863e-11,1.0041
0.07692,0.00018717,0.07692,9.7855e-11,1.0041
0.077326,0.00018915,0.077326,9.7846e-11,1.0041
0.077732,0.00019115,0.077732,9.7837e-11,1.0042
0.078139,0.00019315,0.078139,9.7828e-11,1.0042
0.078545,0.00019516,0.078545,9.7819e-11,1.0043
0.078545,0.00019516,0.078545,9.7819e-11,1.0043
0.078951,0.00019719,0.078951,9.781e-11,1.0043
0.079358,0.00019922,0.079358,9.7801e-11,1.0044
0.079765,0.00020127,0.079765,9.7792e-11,1.0044
0.080171,0.00020333,0.080171,9.7783e-11,1.0045
0.080577,0.00020539,0.080577,9.7774e-11,1.0045
0.080983,0.00020747,0.080983,9.7764e-11,1.0045
0.081389,0.00020955,0.081389,9.7755e-11,1.0046
0.081795,0.00021165,0.081795,9.7746e-11,1.0046
0.082201,0.00021376,0.082201,9.7736e-11,1.0047
0.082607,0.00021587,0.082607,9.7727e-11,1.0047
0.083012,0.000218,0.083012,9.7718e-11,1.0048
0.083418,0.00022013,0.083418,9.7708e-11,1.0048
0.083823,0.00022227,0.083823,9.7699e-11,1.0049
0.084228,0.00022443,0.084228,9.7689e-11,1.0049
0.084228,0.00022443,0.084228,9.7689e-11,1.0049
0.084634,0.0002266,0.084634,9.7679e-11,1.005
0.08504,0.00022878,0.08504,9.767e-11,1.005
0.085446,0.00023096,0.085446,9.766e-11,1.0051
0.085851,0.00023316,0.085851,9.765e-11,1.0051
0.086257,0.00023537,0.086257,9.764e-11,1.0052
0.086662,0.00023758,0.086662,9.763e-11,1.0052
0.087067,0.00023981,0.087067,9.762e-11,1.0053
0.087472,0.00024205,0.087472,9.7611e-11,1.0053
0.087877,0.00024429,0.087877,9.7601e-11,1.0054
0.088282,0.00024655,0.088282,9.759e-11,1.0054
0.088687,0.00024882,0.088687,9.758e-11,1.0055
0.089091,0.00025109,0.089091,9.757e-11,1.0055
0.089496,0.00025338,0.089496,9.756e-11,1.0056
0.0899,0.00025567,0.0899,9.755e-11,1.0056
0.0899,0.00025567,0.0899,9.755e-11,1.0056
0.090305,0.00025798,0.090305,9.7539e-11,1.0057
0.09071,0.0002603,0.09071,9.7529e-11,1.0057
0.091114,0.00026262,0.091114,9.7519e-11,1.0058
0.091519,0.00026496,0.091519,9.7508e-11,1.0058
0.091924,0.00026731,0.091924,9.7498e-11,1.0059
0.092328,0.00026967,0.092328,9.7487e-11,1.0059
0.092732,0.00027203,0.092732,9.7477e-11,1.006
0.093136,0.00027441,0.093136,9.7466e-11,1.006
0.09354,0.0002768,0.09354,9.7455e-11,1.0061
0.093944,0.00027919,0.093944,9.7445e-11,1.0061
0.094348,0.0002816,0.094348,9.7434e-11,1.0062
0.094751,0.00028401,0.094751,9.7423e-11,1.0062
0.095155,0.00028643,0.095155,9.7412e-11,1.0063
0.095558,0.00028887,0.095558,9.7402e-11,1.0063
0.095558,0.00028887,0.095558,9.7402e-11,1.0063
0.099593,0.00031377,0.099593,9.729e-11,1.0069
0.10361,0.00033962,0.10361,9.7174e-11,1.0074
0.10762,0.0003664,0.10762,9.7054e-11,1.008
0.11162,0.0003941,0.11162,9.6929e-11,1.0086
0.1156,0.00042271,0.1156,9.68e-11,1.0092
0.11956,0.00045222,0.11956,9.6667e-11,1.0099
0.12351,0.00048261,0.12351,9.6529e-11,1.0105
0.12745,0.00051388,0.12745,9.6387e-11,1.0112
0.13138,0.00054601,0.13138,9.6241e-11,1.0119
0.13529,0.00057899,0.13529,9.6091e-11,1.0126
0.13918,0.00061282,0.13918,9.5937e-11,1.0134
0.14306,0.00064748,0.14306,9.5778e-11,1.0141
0.14693,0.00068295,0.14693,9.5616e-11,1.0149
0.15078,0.00071924,0.15078,9.545e-11,1.0157
0.15078,0.00071924,0.15078,9.545e-11,1.0157
0.1547,0.00075707,0.1547,9.5277e-11,1.0165
0.1586,0.00079569,0.1586,9.5101e-11,1.0173
0.16247,0.00083507,0.16247,9.4921e-11,1.0182
0.16633,0.00087522,0.16633,9.4737e-11,1.019
0.17017,0.00091612,0.17017,9.455e-11,1.0199
0.174,0.00095774,0.174,9.436e-11,1.0208
0.1778,0.0010001,0.1778,9.4168e-11,1.0217
0.18159,0.0010431,0.18159,9.3972e-11,1.0226
0.18536,0.0010869,0.18536,9.3774e-11,1.0236
0.18911,0.0011313,0.18911,9.3574e-11,1.0245
0.19284,0.0011765,0.19284,9.3371e-11,1.0255
0.19656,0.0012222,0.19656,9.3166e-11,1.0265
0.20026,0.0012686,0.20026,9.296e-11,1.0274
0.20394,0.0013157,0.20394,9.2751e-11,1.0284
0.20394,0.0013157,0.20394,9.2751e-11,1.0284
0.2077,0.0013647,0.2077,9.2536e-11,1.0295
0.21144,0.0014143,0.21144,9.2319e-11,1.0305
0.21516,0.0014645,0.21516,9.2101e-11,1.0316
0.21886,0.0015153,0.21886,9.1883e-11,1.0327
0.22254,0.0015666,0.22254,9.1663e-11,1.0338
0.2262,0.0016186,0.2262,9.1444e-11,1.0349
0.22983,0.0016711,0.22983,9.1224e-11,1.036
0.23345,0.0017241,0.23345,9.1003e-11,1.0371
0.23705,0.0017777,0.23705,9.0783e-11,1.0382
0.24063,0.0018318,0.24063,9.0563e-11,1.0394
0.24419,0.0018864,0.24419,9.0343e-11,1.0405
0.24773,0.0019415,0.24773,9.0123e-11,1.0417
0.25126,0.0019971,0.25126,8.9904e-11,1.0428
0.25476,0.0020532,0.25476,8.9685e-11,1.044
0.25476,0.0020532,0.25476,8.9685e-11,1.044
0.25835,0.0021114,0.25835,8.946e-11,1.0452
0.26191,0.0021701,0.26191,8.9236e-11,1.0464
0.26546,0.0022292,0.26546,8.9013e-11,1.0477
0.26898,0.0022888,0.26898,8.879e-11,1.0489
0.27249,0.0023488,0.27249,8.8568e-11,1.0501
0.27597,0.0024092,0.27597,8.8347e-11,1.0514
0.27943,0.0024701,0.27943,8.8126e-11,1.0527
0.28287,0.0025313,0.28287,8.7905e-11,1.0539
0.2863,0.0025929,0.2863,8.7685e-11,1.0552
0.2897,0.002655,0.2897,8.7465e-11,1.0565
0.29308,0.0027173,0.29308,8.7245e-11,1.0578
0.29645,0.0027801,0.29645,8.7024e-11,1.0591
0.29979,0.0028432,0.29979,8.6803e-11,1.0603
0.30312,0.0029066,0.30312,8.6581e-11,1.0616
0.30312,0.0029066,0.30312,8.6581e-11,1.0616
0.30653,0.0029723,0.30653,8.6352e-11,1.063
0.30991,0.0030383,0.30991,8.6121e-11,1.0643
0.31327,0.0031046,0.31327,8.5888e-11,1.0657
0.31662,0.0031713,0.31662,8.5653e-11,1.0671
0.31994,0.0032382,0.31994,8.5415e-11,1.0684
0.32325,0.0033054,0.32325,8.5174e-11,1.0698
0.32653,0.003373,0.32653,8.493e-11,1.0712
0.3298,0.0034408,0.3298,8.4681e-11,1.0725
0.33304,0.0035088,0.33304,8.4428e-11,1.0739
0.33627,0.0035772,0.33627,8.417e-11,1.0753
0.33948,0.0036458,0.33948,8.3906e-11,1.0767
0.34267,0.0037146,0.34267,8.3636e-11,1.0781
0.34584,0.0037837,0.34584,8.3359e-11,1.0795
0.349,0.003853,0.349,8.3075e-11,1.0808
0.349,0.003853,0.349,8.3075e-11,1.0808
0.35222,0.0039245,0.35222,8.2775e-11,1.0823
0.35542,0.0039963,0.35542,8.2466e-11,1.0837
0.35861,0.0040682,0.35861,8.2148e-11,1.0852
0.36178,0.0041404,0.36178,8.1821e-11,1.0866
0.36492,0.0042127,0.36492,8.1483e-11,1.088
0.36805,0.0042853,0.36805,8.1135e-11,1.0895
0.37116,0.004358,0.37116,8.0777e-11,1.0909
0.37425,0.0044309,0.37425,8.0408e-11,1.0924
0.37733,0.004504,0.37733,8.0029e-11,1.0938
0.38039,0.0045773,0.38039,7.9638e-11,1.0953
0.38343,0.0046508,0.38343,7.9238e-11,1.0967
0.38645,0.0047244,0.38645,7.8828e-11,1.0982
0.38945,0.0047981,0.38945,7.8422e-11,1.0996
0.39244,0.004872,0.39244,7.8005e-11,1.1011
0.39244,0.004872,0.39244,7.8005e-11,1.1011
0.39549,0.004948,0.39549,7.7568e-11,1.1026
0.39852,0.0050241,0.39852,7.7121e-11,1.1041
0.40153,0.0051004,0.40153,7.6667e-11,1.1056
0.40453,0.0051768,0.40453,7.6205e-11,1.1071
0.40751,0.0052533,0.40751,7.5737e-11,1.1085
0.41047,0.0053299,0.41047,7.5266e-11,1.11
0.41341,0.0054066,0.41341,7.4791e-11,1.1115
0.41634,0.0054835,0.41634,7.4315e-11,1.113
0.41925,0.0055604,0.41925,7.3838e-11,1.1145
0.42214,0.0056374,0.42214,7.3364e-11,1.116
0.42502,0.0057146,0.42502,7.2893e-11,1.1175
0.42788,0.0057918,0.42788,7.2426e-11,1.119
0.43073,0.0058691,0.43073,7.1966e-11,1.1205
0.43356,0.0059465,0.43356,7.1513e-11,1.122
0.43356,0.0059465,0.43356,7.1513e-11,1.122
0.43645,0.0060259,0.43645,7.1059e-11,1.1235
0.43931,0.0061053,0.43931,7.0616e-11,1.125
0.44216,0.0061848,0.44216,7.0184e-11,1.1265
0.445,0.0062643,0.445,6.9766e-11,1.1281
0.44781,0.0063439,0.44781,6.9361e-11,1.1296
0.45062,0.0064236,0.45062,6.8978e-11,1.1311
0.45341,0.0065033,0.45341,6.8614e-11,1.1326
0.45618,0.0065831,0.45618,6.8267e-11,1.1341
0.45893,0.0066629,0.45893,6.7936e-11,1.1357
0.46168,0.0067427,0.46168,6.7621e-11,1.1372
0.4644,0.0068226,0.4644,6.7323e-11,1.1387
0.46712,0.0069026,0.46712,6.7042e-11,1.1402
0.46981,0.0069826,0.46981,6.6778e-11,1.1417
0.4725,0.0070626,0.4725,6.653e-11,1.1432
0.4725,0.0070626,0.4725,6.653e-11,1.1432
0.47523,0.0071444,0.47523,6.6293e-11,1.1447
0.47794,0.0072262,0.47794,6.6073e-11,1.1463
0.48064,0.0073081,0.48064,6.587e-11,1.1478
0.48332,0.0073899,0.48332,6.5864e-11,1.1494
0.486,0.0074718,0.486,6.5951e-11,1.1509
0.48865,0.0075537,0.48865,6.6038e-11,1.1524
0.49129,0.0076356,0.49129,6.6123e-11,1.1539
0.49392,0.0077175,0.49392,6.6206e-11,1.1555
0.49653,0.0077994,0.49653,6.6288e-11,1.157
0.49914,0.0078813,0.49914,6.6368e-11,1.1585
0.50172,0.0079632,0.50172,6.6445e-11,1.16
0.5043,0.0080451,0.5043,6.652e-11,1.1615
0.50686,0.008127,0.50686,6.6591e-11,1.1631
0.5094,0.0082089,0.5094,6.666e-11,1.1646
0.5094,0.0082089,0.5094,6.666e-11,1.1646
0.51199,0.0082925,0.51199,6.6726e-11,1.1661
0.51456,0.0083761,0.51456,6.6789e-11,1.1676
0.51712,0.0084596,0.51712,6.6847e-11,1.1692
0.51967,0.0085431,0.51967,6.6901e-11,1.1707
0.5222,0.0086266,0.5222,6.6951e-11,1.1722
0.52472,0.0087101,0.52472,6.7016e-11,1.1738
0.52723,0.0087935,0.52723,6.7082e-11,1.1753
0.52973,0.0088769,0.52973,6.7144e-11,1.1768
0.53221,0.0089603,0.53221,6.72e-11,1.1783
0.53468,0.0090437,0.53468,6.725e-11,1.1798
0.53714,0.009127,0.53714,6.7294e-11,1.1814
0.53958,0.0092103,0.53958,6.7332e-11,1.1829
0.54201,0.0092936,0.54201,6.7363e-11,1.1844
0.54444,0.0093768,0.54444,6.7388e-11,1.1859
0.54444,0.0093768,0.54444,6.7388e-11,1.1859
0.54689,0.0094616,0.54689,6.7405e-11,1.1874
0.54934,0.0095463,0.54934,6.7415e-11,1.1889
0.55177,0.009631,0.55177,6.7416e-11,1.1905
0.55419,0.0097157,0.55419,6.7409e-11,1.192
0.55659,0.0098003,0.55659,6.7393e-11,1.1935
0.55899,0.0098848,0.55899,6.7368e-11,1.195
0.56137,0.0099693,0.56137,6.7335e-11,1.1965
0.56375,0.010054,0.56375,6.7309e-11,1.198
0.56611,0.010138,0.56611,6.7273e-11,1.1996
0.56846,0.010223,0.56846,6.7227e-11,1.2011
0.5708,0.010307,0.5708,6.7173e-11,1.2026
0.57312,0.010391,0.57312,6.7131e-11,1.2041
0.57544,0.010475,0.57544,6.717e-11,1.2055
0.57775,0.010559,0.57775,6.737e-11,1.207
0.57775,0.010559,0.57775,6.737e-11,1.207
0.58008,0.010645,0.58008,6.7574e-11,1.2086
0.58241,0.01073,0.58241,6.7778e-11,1.2101
0.58472,0.010816,0.58472,6.7982e-11,1.2116
0.58703,0.010901,0.58703,6.8183e-11,1.2131
0.58932,0.010987,0.58932,6.8382e-11,1.2146
0.5916,0.011072,0.5916,6.8577e-11,1.2161
0.59387,0.011157,0.59387,6.8767e-11,1.2176
0.59613,0.011242,0.59613,6.8951e-11,1.2191
0.59838,0.011327,0.59838,6.9128e-11,1.2206
0.60062,0.011412,0.60062,6.9297e-11,1.222
0.60285,0.011497,0.60285,6.9457e-11,1.2235
0.60507,0.011582,0.60507,6.9606e-11,1.225
0.60728,0.011666,0.60728,6.9744e-11,1.2265
0.60948,0.011751,0.60948,6.9869e-11,1.2279
0.60948,0.011751,0.60948,6.9869e-11,1.2279
0.61171,0.011837,0.61171,6.9982e-11,1.2294
0.61392,0.011923,0.61392,7.0079e-11,1.2309
0.61613,0.012009,0.61613,7.0161e-11,1.2324
0.61833,0.012095,0.61833,7.0225e-11,1.2339
0.62051,0.01218,0.62051,7.027e-11,1.2354
0.62269,0.012266,0.62269,7.0297e-11,1.2369
0.62486,0.012352,0.62486,7.0304e-11,1.2383
0.62702,0.012437,0.62702,7.0291e-11,1.2398
0.62916,0.012522,0.62916,7.0258e-11,1.2413
0.6313,0.012608,0.6313,7.0203e-11,1.2427
0.63343,0.012693,0.63343,7.0127e-11,1.2442
0.63555,0.012778,0.63555,7.0031e-11,1.2457
0.63766,0.012863,0.63766,6.9913e-11,1.2471
0.63977,0.012948,0.63977,6.9775e-11,1.2486
0.63977,0.012948,0.63977,6.9775e-11,1.2486
0.64189,0.013034,0.64189,6.9614e-11,1.25
0.64401,0.01312,0.64401,6.9433e-11,1.2515
0.64612,0.013207,0.64612,6.9232e-11,1.253
0.64822,0.013292,0.64822,6.9035e-11,1.2544
0.65031,0.013378,0.65031,6.8826e-11,1.2559
0.65239,0.013464,0.65239,6.861e-11,1.2573
0.65446,0.01355,0.65446,6.839e-11,1.2588
0.65653,0.013635,0.65653,6.8154e-11,1.2602
0.65858,0.013721,0.65858,6.7903e-11,1.2617
0.66063,0.013806,0.66063,6.7639e-11,1.2631
0.66267,0.013892,0.66267,6.7363e-11,1.2645
0.6647,0.013977,0.6647,6.7075e-11,1.266
0.66672,0.014062,0.66672,6.6778e-11,1.2674
0.66873,0.014147,0.66873,6.6472e-11,1.2688
0.66873,0.014147,0.66873,6.6472e-11,1.2688
0.67077,0.014233,0.67077,6.6153e-11,1.2703
0.67279,0.014319,0.67279,6.5829e-11,1.2717
0.67481,0.014405,0.67481,6.5499e-11,1.2732
0.67682,0.014491,0.67682,6.5165e-11,1.2746
0.67882,0.014577,0.67882,6.4828e-11,1.276
0.68082,0.014663,0.68082,6.449e-11,1.2774
0.6828,0.014749,0.6828,6.4151e-11,1.2789
0.68478,0.014834,0.68478,6.3812e-11,1.2803
0.68675,0.01492,0.68675,6.3474e-11,1.2817
0.68871,0.015005,0.68871,6.3137e-11,1.2831
0.69067,0.01509,0.69067,6.2804e-11,1.2845
0.69261,0.015175,0.69261,6.2473e-11,1.2859
0.69455,0.015261,0.69455,6.2146e-11,1.2873
0.69648,0.015345,0.69648,6.1824e-11,1.2887


==> data_QM_case4_manlab_manifolds.csv <==
X1_cut,X2_cut
-0.34375,-0.03125
-0.34026,-0.030752
-0.33677,-0.030258
-0.3333,-0.029768
-0.32985,-0.029282
-0.3264,-0.0288
-0.32297,-0.028322
-0.31954,-0.027848
-0.31613,-0.027378
-0.31274,-0.026912
-0.30935,-0.02645
-0.30598,-0.025992
-0.30261,-0.025538
-0.29926,-0.025088
-0.29593,-0.024642
-0.2926,-0.0242
-0.28929,-0.023762
-0.28598,-0.023328
-0.28269,-0.022898
-0.27942,-0.022472
-0.27615,-0.02205
-0.2729,-0.021632
-0.26965,-0.021218
-0.26642,-0.020808
-0.26321,-0.020402
-0.26,-0.02
-0.25681,-0.019602
-0.25362,-0.019208
-0.25045,-0.018818
-0.2473,-0.018432
-0.24415,-0.01805
-0.24102,-0.017672
-0.23789,-0.017298
-0.23478,-0.016928
-0.23169,-0.016562
-0.2286,-0.0162
-0.22553,-0.015842
-0.22246,-0.015488
-0.21941,-0.015138
-0.21638,-0.014792
-0.21335,-0.01445
-0.21034,-0.014112
-0.20733,-0.013778
-0.20434,-0.013448
-0.20137,-0.013122
-0.1984,-0.0128
-0.19545,-0.012482
-0.1925,-0.012168
-0.18957,-0.011858
-0.18666,-0.011552
-0.18375,-0.01125
-0.18086,-0.010952
-0.17797,-0.010658
-0.1751,-0.010368
-0.17225,-0.010082
-0.1694,-0.0098
-0.16657,-0.009522
-0.16374,-0.009248
-0.16093,-0.008978
-0.15814,-0.008712
-0.15535,-0.00845
-0.15258,-0.008192
-0.14981,-0.007938
-0.14706,-0.007688
-0.14433,-0.007442
-0.1416,-0.0072
-0.13889,-0.006962
-0.13618,-0.006728
-0.13349,-0.006498
-0.13082,-0.006272
-0.12815,-0.00605
-0.1255,-0.005832
-0.12285,-0.005618
-0.12022,-0.005408
-0.11761,-0.005202
-0.115,-0.005
-0.11241,-0.004802
-0.10982,-0.004608
-0.10725,-0.004418
-0.1047,-0.004232
-0.10215,-0.00405
-0.099616,-0.003872
-0.097094,-0.003698
-0.094584,-0.003528
-0.092086,-0.003362
-0.0896,-0.0032
-0.087126,-0.003042
-0.084664,-0.002888
-0.082214,-0.002738
-0.079776,-0.002592
-0.07735,-0.00245
-0.074936,-0.002312
-0.072534,-0.002178
-0.070144,-0.002048
-0.067766,-0.001922
-0.0654,-0.0018
-0.063046,-0.001682
-0.060704,-0.001568
-0.058374,-0.001458
-0.056056,-0.001352
-0.05375,-0.00125
-0.051456,-0.001152
-0.049174,-0.001058
-0.046904,-0.000968
-0.044646,-0.000882
-0.0424,-0.0008
-0.040166,-0.000722
-0.037944,-0.000648
-0.035734,-0.000578
-0.033536,-0.000512
-0.03135,-0.00045
-0.029176,-0.000392
-0.027014,-0.000338
-0.024864,-0.000288
-0.022726,-0.000242
-0.0206,-0.0002
-0.018486,-0.000162
-0.016384,-0.000128
-0.014294,-9.8e-05
-0.012216,-7.2e-05
-0.01015,-5e-05
-0.008096,-3.2e-05
-0.006054,-1.8e-05
-0.004024,-8e-06
-0.002006,-2e-06
0,-0
0.001994,-2e-06
0.003976,-8e-06
0.005946,-1.8e-05
0.007904,-3.2e-05
0.00985,-5e-05
0.011784,-7.2e-05
0.013706,-9.8e-05
0.015616,-0.000128
0.017514,-0.000162
0.0194,-0.0002
0.021274,-0.000242
0.023136,-0.000288
0.024986,-0.000338
0.026824,-0.000392
0.02865,-0.00045
0.030464,-0.000512
0.032266,-0.000578
0.034056,-0.000648
0.035834,-0.000722
0.0376,-0.0008
0.039354,-0.000882
0.041096,-0.000968
0.042826,-0.001058
0.044544,-0.001152
0.04625,-0.00125
0.047944,-0.001352
0.049626,-0.001458
0.051296,-0.001568
0.052954,-0.001682
0.0546,-0.0018
0.056234,-0.001922
0.057856,-0.002048
0.059466,-0.002178
0.061064,-0.002312
0.06265,-0.00245
0.064224,-0.002592
0.065786,-0.002738
0.067336,-0.002888
0.068874,-0.003042
0.0704,-0.0032
0.071914,-0.003362
0.073416,-0.003528
0.074906,-0.003698
0.076384,-0.003872
0.07785,-0.00405
0.079304,-0.004232
0.080746,-0.004418
0.082176,-0.004608
0.083594,-0.004802
0.085,-0.005
0.086394,-0.005202
0.087776,-0.005408
0.089146,-0.005618
0.090504,-0.005832
0.09185,-0.00605
0.093184,-0.006272
0.094506,-0.006498
0.095816,-0.006728
0.097114,-0.006962
0.0984,-0.0072
0.099674,-0.007442
0.10094,-0.007688
0.10219,-0.007938
0.10342,-0.008192
0.10465,-0.00845
0.10586,-0.008712
0.10707,-0.008978
0.10826,-0.009248
0.10943,-0.009522
0.1106,-0.0098
0.11175,-0.010082
0.1129,-0.010368
0.11403,-0.010658
0.11514,-0.010952
0.11625,-0.01125
0.11734,-0.011552
0.11843,-0.011858
0.1195,-0.012168
0.12055,-0.012482
0.1216,-0.0128
0.12263,-0.013122
0.12366,-0.013448
0.12467,-0.013778
0.12566,-0.014112
0.12665,-0.01445
0.12762,-0.014792
0.12859,-0.015138
0.12954,-0.015488
0.13047,-0.015842
0.1314,-0.0162
0.13231,-0.016562
0.13322,-0.016928
0.13411,-0.017298
0.13498,-0.017672
0.13585,-0.01805
0.1367,-0.018432
0.13755,-0.018818
0.13838,-0.019208
0.13919,-0.019602
0.14,-0.02
0.14079,-0.020402
0.14158,-0.020808
0.14235,-0.021218
0.1431,-0.021632
0.14385,-0.02205
0.14458,-0.022472
0.14531,-0.022898
0.14602,-0.023328
0.14671,-0.023762
0.1474,-0.0242
0.14807,-0.024642
0.14874,-0.025088
0.14939,-0.025538
0.15002,-0.025992
0.15065,-0.02645
0.15126,-0.026912
0.15187,-0.027378
0.15246,-0.027848
0.15303,-0.028322
0.1536,-0.0288
0.15415,-0.029282
0.1547,-0.029768
0.15523,-0.030258
0.15574,-0.030752
0.15625,-0.03125
0.15674,-0.031752
0.15723,-0.032258
0.1577,-0.032768
0.15815,-0.033282
0.1586,-0.0338
0.15903,-0.034322
0.15946,-0.034848
0.15987,-0.035378
0.16026,-0.035912
0.16065,-0.03645
0.16102,-0.036992
0.16139,-0.037538
0.16174,-0.038088
0.16207,-0.038642
0.1624,-0.0392
0.16271,-0.039762
0.16302,-0.040328
0.16331,-0.040898
0.16358,-0.041472
0.16385,-0.04205
0.1641,-0.042632
0.16435,-0.043218
0.16458,-0.043808
0.16479,-0.044402
0.165,-0.045
0.16519,-0.045602
0.16538,-0.046208
0.16555,-0.046818
0.1657,-0.047432
0.16585,-0.04805
0.16598,-0.048672
0.16611,-0.049298
0.16622,-0.049928
0.16631,-0.050562
0.1664,-0.0512
0.16647,-0.051842
0.16654,-0.052488
0.16659,-0.053138
0.16662,-0.053792
0.16665,-0.05445
0.16666,-0.055112
0.16667,-0.055778
0.16666,-0.056448
0.16663,-0.057122
0.1666,-0.0578
0.16655,-0.058482
0.1665,-0.059168
0.16643,-0.059858
0.16634,-0.060552
0.16625,-0.06125
0.16614,-0.061952
0.16603,-0.062658
0.1659,-0.063368
0.16575,-0.064082
0.1656,-0.0648
0.16543,-0.065522
0.16526,-0.066248
0.16507,-0.066978
0.16486,-0.067712
0.16465,-0.06845
0.16442,-0.069192
0.16419,-0.069938
0.16394,-0.070688
0.16367,-0.071442
0.1634,-0.0722
0.16311,-0.072962
0.16282,-0.073728
0.16251,-0.074498
0.16218,-0.075272
0.16185,-0.07605
0.1615,-0.076832
0.16115,-0.077618
0.16078,-0.078408
0.16039,-0.079202
0.16,-0.08
0.15959,-0.080802
0.15918,-0.081608
0.15875,-0.082418
0.1583,-0.083232
0.15785,-0.08405
0.15738,-0.084872
0.15691,-0.085698
0.15642,-0.086528
0.15591,-0.087362
0.1554,-0.0882
0.15487,-0.089042
0.15434,-0.089888
0.15379,-0.090738
0.15322,-0.091592
0.15265,-0.09245
0.15206,-0.093312
0.15147,-0.094178
0.15086,-0.095048
0.15023,-0.095922
0.1496,-0.0968
0.14895,-0.097682
0.1483,-0.098568
0.14763,-0.099458
0.14694,-0.10035
0.14625,-0.10125
0.14554,-0.10215
0.14483,-0.10306
0.1441,-0.10397
0.14335,-0.10488
0.1426,-0.1058
0.14183,-0.10672
0.14106,-0.10765
0.14027,-0.10858
0.13946,-0.10951
0.13865,-0.11045
0.13782,-0.11139
0.13699,-0.11234
0.13614,-0.11329
0.13527,-0.11424
0.1344,-0.1152
0.13351,-0.11616
0.13262,-0.11713
0.13171,-0.1181
0.13078,-0.11907
0.12985,-0.12005
0.1289,-0.12103
0.12795,-0.12202
0.12698,-0.12301
0.12599,-0.124
0.125,-0.125
0.12399,-0.126
0.12298,-0.12701
0.12195,-0.12802
0.1209,-0.12903
0.11985,-0.13005
0.11878,-0.13107
0.11771,-0.1321
0.11662,-0.13313
0.11551,-0.13416
0.1144,-0.1352
0.11327,-0.13624
0.11214,-0.13729
0.11099,-0.13834
0.10982,-0.13939
0.10865,-0.14045
0.10746,-0.14151
0.10627,-0.14258
0.10506,-0.14365
0.10383,-0.14472
0.1026,-0.1458
0.10135,-0.14688
0.1001,-0.14797
0.098826,-0.14906
0.097544,-0.15015
0.09625,-0.15125
0.094944,-0.15235
0.093626,-0.15346
0.092296,-0.15457
0.090954,-0.15568
0.0896,-0.1568
0.088234,-0.15792
0.086856,-0.15905
0.085466,-0.16018
0.084064,-0.16131
0.08265,-0.16245
0.081224,-0.16359
0.079786,-0.16474
0.078336,-0.16589
0.076874,-0.16704
0.0754,-0.1682
0.073914,-0.16936
0.072416,-0.17053
0.070906,-0.1717
0.069384,-0.17287
0.06785,-0.17405
0.066304,-0.17523
0.064746,-0.17642
0.063176,-0.17761
0.061594,-0.1788
0.06,-0.18


==> data_QM_case4_manlab_shell.csv <==
x1_st,x2_st,q1_st,q2_st,omega
0.00099998,2.5049e-07,0.00099999,5.0162e-16,1
0.0010412,2.716e-07,0.0010412,5.0162e-16,1
0.0010825,2.9357e-07,0.0010825,5.0162e-16,1
0.0011237,3.1639e-07,0.0011237,5.0162e-16,1
0.0011649,3.4006e-07,0.0011649,5.0162e-16,1
0.0012062,3.646e-07,0.0012062,5.0162e-16,1
0.0012474,3.8998e-07,0.0012474,5.0162e-16,1
0.0012887,4.1623e-07,0.0012887,5.0162e-16,1
0.0013299,4.4333e-07,0.0013299,5.0162e-16,1
0.0013711,4.7129e-07,0.0013711,5.0162e-16,1
0.0014124,5.0011e-07,0.0014124,5.0162e-16,1
0.0014536,5.2978e-07,0.0014536,5.0162e-16,1
0.0014948,5.6032e-07,0.0014949,5.0162e-16,1
0.0015361,5.9171e-07,0.0015361,5.0162e-16,1
0.0015773,6.2395e-07,0.0015773,5.0162e-16,1
0.0015773,6.2395e-07,0.0015773,5.0162e-16,1
0.0016186,6.5706e-07,0.0016186,5.0163e-16,1
0.0016598,6.9103e-07,0.0016598,5.0163e-16,1
0.001701,7.2585e-07,0.001701,5.0163e-16,1
0.0017423,7.6153e-07,0.0017423,5.0163e-16,1
0.0017835,7.9807e-07,0.0017835,5.0163e-16,1
0.0018247,8.3548e-07,0.0018248,5.0163e-16,1
0.001866,8.7374e-07,0.001866,5.0163e-16,1
0.0019072,9.1286e-07,0.0019072,5.0163e-16,1
0.0019485,9.5284e-07,0.0019485,5.0163e-16,1
0.0019897,9.9368e-07,0.0019897,5.0163e-16,1
0.0020309,1.0354e-06,0.002031,5.0163e-16,1
0.0020722,1.0779e-06,0.0020722,5.0163e-16,1
0.0021134,1.1214e-06,0.0021134,5.0163e-16,1
0.0021546,1.1656e-06,0.0021547,5.0163e-16,1
0.0021546,1.1656e-06,0.0021547,5.0163e-16,1
0.0021959,1.2108e-06,0.0021959,5.0163e-16,1
0.0022371,1.2568e-06,0.0022371,5.0163e-16,0.99999
0.0022783,1.3037e-06,0.0022784,5.0163e-16,0.99999
0.0023196,1.3514e-06,0.0023196,5.0163e-16,0.99999
0.0023608,1.4e-06,0.0023609,5.0163e-16,0.99999
0.002402,1.4494e-06,0.0024021,5.0163e-16,0.99999
0.0024433,1.4998e-06,0.0024433,5.0163e-16,0.99999
0.0024845,1.5509e-06,0.0024846,5.0163e-16,0.99999
0.0025258,1.603e-06,0.0025258,5.0163e-16,0.99999
0.002567,1.6559e-06,0.002567,5.0163e-16,0.99999
0.0026082,1.7096e-06,0.0026083,5.0163e-16,0.99999
0.0026495,1.7643e-06,0.0026495,5.0163e-16,0.99999
0.0026907,1.8198e-06,0.0026908,5.0163e-16,0.99999
0.0027319,1.8761e-06,0.002732,5.0163e-16,0.99999
0.0027319,1.8761e-06,0.002732,5.0163e-16,0.99999
0.0027732,1.9334e-06,0.0027732,5.0163e-16,0.99999
0.0028144,1.9914e-06,0.0028145,5.0163e-16,0.99999
0.0028556,2.0504e-06,0.0028557,5.0163e-16,0.99999
0.0028969,2.1102e-06,0.0028969,5.0163e-16,0.99999
0.0029381,2.1709e-06,0.0029382,5.0163e-16,0.99999
0.0029793,2.2324e-06,0.0029794,5.0163e-16,0.99999
0.0030206,2.2949e-06,0.0030206,5.0163e-16,0.99999
0.0030618,2.3581e-06,0.0030619,5.0163e-16,0.99999
0.003103,2.4223e-06,0.0031031,5.0163e-16,0.99999
0.0031443,2.4873e-06,0.0031444,5.0163e-16,0.99999
0.0031855,2.5532e-06,0.0031856,5.0163e-16,0.99999
0.0032267,2.6199e-06,0.0032268,5.0163e-16,0.99999
0.003268,2.6875e-06,0.0032681,5.0163e-16,0.99999
0.0033092,2.756e-06,0.0033093,5.0163e-16,0.99999
0.0033092,2.756e-06,0.0033093,5.0163e-16,0.99999
0.0033504,2.8253e-06,0.0033505,5.0163e-16,0.99999
0.0033917,2.8955e-06,0.0033918,5.0163e-16,0.99999
0.0034329,2.9666e-06,0.003433,5.0163e-16,0.99999
0.0034741,3.0386e-06,0.0034742,5.0163e-16,0.99999
0.0035153,3.1114e-06,0.0035155,5.0163e-16,0.99999
0.0035566,3.185e-06,0.0035567,5.0163e-16,0.99999
0.0035978,3.2596e-06,0.0035979,5.0163e-16,0.99999
0.003639,3.335e-06,0.0036392,5.0163e-16,0.99999
0.0036803,3.4113e-06,0.0036804,5.0163e-16,0.99999
0.0037215,3.4885e-06,0.0037217,5.0163e-16,0.99999
0.0037627,3.5665e-06,0.0037629,5.0163e-16,0.99999
0.003804,3.6454e-06,0.0038041,5.0163e-16,0.99999
0.0038452,3.7251e-06,0.0038454,5.0164e-16,0.99999
0.0038864,3.8058e-06,0.0038866,5.0164e-16,0.99998
0.0038864,3.8058e-06,0.0038866,5.0164e-16,0.99998
0.0039276,3.8873e-06,0.0039278,5.0164e-16,0.99998
0.0039689,3.9696e-06,0.0039691,5.0164e-16,0.99998
0.0040101,4.0529e-06,0.0040103,5.0164e-16,0.99998
0.0040513,4.137e-06,0.0040515,5.0164e-16,0.99998
0.0040926,4.222e-06,0.0040928,5.0164e-16,0.99998
0.0041338,4.3078e-06,0.004134,5.0164e-16,0.99998
0.004175,4.3945e-06,0.0041752,5.0164e-16,0.99998
0.0042162,4.4821e-06,0.0042165,5.0164e-16,0.99998
0.0042575,4.5706e-06,0.0042577,5.0164e-16,0.99998
0.0042987,4.6599e-06,0.0042989,5.0164e-16,0.99998
0.0043399,4.7501e-06,0.0043402,5.0164e-16,0.99998
0.0043811,4.8412e-06,0.0043814,5.0164e-16,0.99998
0.0044224,4.9332e-06,0.0044226,5.0164e-16,0.99998
0.0044636,5.026e-06,0.0044639,5.0164e-16,0.99998
0.0044636,5.026e-06,0.0044639,5.0164e-16,0.99998
0.0045048,5.1197e-06,0.0045051,5.0164e-16,0.99998
0.0045461,5.2143e-06,0.0045463,5.0164e-16,0.99998
0.0045873,5.3097e-06,0.0045876,5.0164e-16,0.99998
0.0046285,5.406e-06,0.0046288,5.0164e-16,0.99998
0.0046697,5.5032e-06,0.00467,5.0164e-16,0.99998
0.0047109,5.6013e-06,0.0047113,5.0164e-16,0.99998
0.0047522,5.7002e-06,0.0047525,5.0164e-16,0.99998
0.0047934,5.8e-06,0.0047937,5.0164e-16,0.99998
0.0048346,5.9007e-06,0.004835,5.0164e-16,0.99998
0.0048758,6.0023e-06,0.0048762,5.0164e-16,0.99998
0.0049171,6.1047e-06,0.0049174,5.0164e-16,0.99998
0.0049583,6.208e-06,0.0049587,5.0164e-16,0.99998
0.0049995,6.3122e-06,0.0049999,5.0164e-16,0.99997
0.0050407,6.4173e-06,0.0050411,5.0164e-16,0.99997
0.0050407,6.4173e-06,0.0050411,5.0164e-16,0.99997
0.005082,6.5232e-06,0.0050823,5.0164e-16,0.99997
0.0051232,6.63e-06,0.0051236,5.0164e-16,0.99997
0.0051644,6.7377e-06,0.0051648,5.0164e-16,0.99997
0.0052056,6.8463e-06,0.005206,5.0165e-16,0.99997
0.0052468,6.9557e-06,0.0052473,5.0165e-16,0.99997
0.0052881,7.066e-06,0.0052885,5.0165e-16,0.99997
0.0053293,7.1772e-06,0.0053297,5.0165e-16,0.99997
0.0053705,7.2893e-06,0.005371,5.0165e-16,0.99997
0.0054117,7.4023e-06,0.0054122,5.0165e-16,0.99997
0.0054529,7.5161e-06,0.0054534,5.0165e-16,0.99997
0.0054942,7.6308e-06,0.0054947,5.0165e-16,0.99997
0.0055354,7.7464e-06,0.0055359,5.0165e-16,0.99997
0.0055766,7.8628e-06,0.0055771,5.0165e-16,0.99997
0.0056178,7.9801e-06,0.0056183,5.0165e-16,0.99997
0.0056178,7.9801e-06,0.0056183,5.0165e-16,0.99997
0.005659,8.0984e-06,0.0056596,5.0165e-16,0.99997
0.0057002,8.2175e-06,0.0057008,5.0165e-16,0.99997
0.0057415,8.3374e-06,0.005742,5.0165e-16,0.99997
0.0057827,8.4583e-06,0.0057833,5.0165e-16,0.99997
0.0058239,8.58e-06,0.0058245,5.0165e-16,0.99997
0.0058651,8.7026e-06,0.0058657,5.0165e-16,0.99997
0.0059063,8.8261e-06,0.005907,5.0165e-16,0.99997
0.0059475,8.9505e-06,0.0059482,5.0165e-16,0.99996
0.0059888,9.0757e-06,0.0059894,5.0165e-16,0.99996
0.00603,9.2018e-06,0.0060306,5.0165e-16,0.99996
0.0060712,9.3288e-06,0.0060719,5.0165e-16,0.99996
0.0061124,9.4567e-06,0.0061131,5.0165e-16,0.99996
0.0061536,9.5855e-06,0.0061543,5.0165e-16,0.99996
0.0061948,9.7151e-06,0.0061955,5.0165e-16,0.99996
0.0061948,9.7151e-06,0.0061955,5.0165e-16,0.99996
0.006236,9.8457e-06,0.0062368,5.0165e-16,0.99996
0.0062773,9.9771e-06,0.006278,5.0166e-16,0.99996
0.0063185,1.0109e-05,0.0063192,5.0166e-16,0.99996
0.0063597,1.0243e-05,0.0063605,5.0166e-16,0.99996
0.0064009,1.0377e-05,0.0064017,5.0166e-16,0.99996
0.0064421,1.0512e-05,0.0064429,5.0166e-16,0.99996
0.0064833,1.0647e-05,0.0064841,5.0166e-16,0.99996
0.0065245,1.0784e-05,0.0065254,5.0166e-16,0.99996
0.0065657,1.0922e-05,0.0065666,5.0166e-16,0.99996
0.0066069,1.106e-05,0.0066078,5.0166e-16,0.99996
0.0066482,1.1199e-05,0.006649,5.0166e-16,0.99996
0.0066894,1.134e-05,0.0066903,5.0166e-16,0.99996
0.0067306,1.1481e-05,0.0067315,5.0166e-16,0.99995
0.0067718,1.1623e-05,0.0067727,5.0166e-16,0.99995
0.0067718,1.1623e-05,0.0067727,5.0166e-16,0.99995
0.006813,1.1766e-05,0.0068139,5.0166e-16,0.99995
0.0068542,1.1909e-05,0.0068552,5.0166e-16,0.99995
0.0068954,1.2054e-05,0.0068964,5.0166e-16,0.99995
0.0069366,1.22e-05,0.0069376,5.0166e-16,0.99995
0.0069778,1.2346e-05,0.0069788,5.0166e-16,0.99995
0.007019,1.2493e-05,0.0070201,5.0166e-16,0.99995
0.0070602,1.2642e-05,0.0070613,5.0166e-16,0.99995
0.0071014,1.2791e-05,0.0071025,5.0166e-16,0.99995
0.0071426,1.2941e-05,0.0071437,5.0166e-16,0.99995
0.0071838,1.3091e-05,0.007185,5.0167e-16,0.99995
0.0072251,1.3243e-05,0.0072262,5.0167e-16,0.99995
0.0072663,1.3396e-05,0.0072674,5.0167e-16,0.99995
0.0073075,1.3549e-05,0.0073086,5.0167e-16,0.99995
0.0073487,1.3704e-05,0.0073499,5.0167e-16,0.99995
0.0073487,1.3704e-05,0.0073499,5.0167e-16,0.99995
0.0073899,1.3859e-05,0.0073911,5.0167e-16,0.99995
0.0074311,1.4015e-05,0.0074323,5.0167e-16,0.99994
0.0074723,1.4172e-05,0.0074735,5.0167e-16,0.99994
0.0075135,1.433e-05,0.0075147,5.0167e-16,0.99994
0.0075547,1.4489e-05,0.007556,5.0167e-16,0.99994
0.0075959,1.4649e-05,0.0075972,5.0167e-16,0.99994
0.0076371,1.4809e-05,0.0076384,5.0167e-16,0.99994
0.0076783,1.4971e-05,0.0076796,5.0167e-16,0.99994
0.0077195,1.5133e-05,0.0077209,5.0167e-16,0.99994
0.0077607,1.5296e-05,0.0077621,5.0167e-16,0.99994
0.0078019,1.5461e-05,0.0078033,5.0167e-16,0.99994
0.0078431,1.5626e-05,0.0078445,5.0167e-16,0.99994
0.0078843,1.5792e-05,0.0078857,5.0167e-16,0.99994
0.0079255,1.5958e-05,0.007927,5.0167e-16,0.99994
0.0079255,1.5958e-05,0.007927,5.0167e-16,0.99994
0.0079667,1.6126e-05,0.0079682,5.0168e-16,0.99994
0.0080079,1.6295e-05,0.0080094,5.0168e-16,0.99994
0.008049,1.6464e-05,0.0080506,5.0168e-16,0.99994
0.0080902,1.6635e-05,0.0080918,5.0168e-16,0.99993
0.0081314,1.6806e-05,0.0081331,5.0168e-16,0.99993
0.0081726,1.6978e-05,0.0081743,5.0168e-16,0.99993
0.0082138,1.7151e-05,0.0082155,5.0168e-16,0.99993
0.008255,1.7325e-05,0.0082567,5.0168e-16,0.99993
0.0082962,1.75e-05,0.0082979,5.0168e-16,0.99993
0.0083374,1.7676e-05,0.0083391,5.0168e-16,0.99993
0.0083786,1.7852e-05,0.0083804,5.0168e-16,0.99993
0.0084198,1.803e-05,0.0084216,5.0168e-16,0.99993
0.008461,1.8208e-05,0.0084628,5.0168e-16,0.99993
0.0085022,1.8388e-05,0.008504,5.0168e-16,0.99993
0.0085022,1.8388e-05,0.008504,5.0168e-16,0.99993
0.0085434,1.8568e-05,0.0085452,5.0168e-16,0.99993
0.0085845,1.8749e-05,0.0085865,5.0168e-16,0.99993
0.0086257,1.8931e-05,0.0086277,5.0168e-16,0.99993
0.0086669,1.9114e-05,0.0086689,5.0168e-16,0.99992
0.0087081,1.9298e-05,0.0087101,5.0169e-16,0.99992
0.0087493,1.9482e-05,0.0087513,5.0169e-16,0.99992
0.0087905,1.9668e-05,0.0087925,5.0169e-16,0.99992
0.0088317,1.9854e-05,0.0088337,5.0169e-16,0.99992
0.0088729,2.0042e-05,0.008875,5.0169e-16,0.99992
0.0089141,2.023e-05,0.0089162,5.0169e-16,0.99992
0.0089552,2.0419e-05,0.0089574,5.0169e-16,0.99992
0.0089964,2.0609e-05,0.0089986,5.0169e-16,0.99992
0.0090376,2.08e-05,0.0090398,5.0169e-16,0.99992
0.0090788,2.0992e-05,0.009081,5.0169e-16,0.99992
0.0090788,2.0992e-05,0.009081,5.0169e-16,0.99992
0.00912,2.1184e-05,0.0091223,5.0169e-16,0.99992
0.0091612,2.1378e-05,0.0091635,5.0169e-16,0.99992
0.0092023,2.1573e-05,0.0092047,5.0169e-16,0.99992
0.0092435,2.1768e-05,0.0092459,5.0169e-16,0.99991
0.0092847,2.1964e-05,0.0092871,5.0169e-16,0.99991
0.0093259,2.2162e-05,0.0093283,5.0169e-16,0.99991
0.0093671,2.236e-05,0.0093695,5.0169e-16,0.99991
0.0094082,2.2559e-05,0.0094107,5.017e-16,0.99991
0.0094494,2.2758e-05,0.009452,5.017e-16,0.99991
0.0094906,2.2959e-05,0.0094932,5.017e-16,0.99991
0.0095318,2.3161e-05,0.0095344,5.017e-16,0.99991
0.009573,2.3364e-05,0.0095756,5.017e-16,0.99991
0.0096141,2.3567e-05,0.0096168,5.017e-16,0.99991
0.0096553,2.3771e-05,0.009658,5.017e-16,0.99991
0.0096553,2.3771e-05,0.009658,5.017e-16,0.99991
0.010067,2.5865e-05,0.01007,5.0171e-16,0.9999
0.010479,2.8048e-05,0.010482,5.0171e-16,0.99989
0.01089,3.0321e-05,0.010894,5.0172e-16,0.99988
0.011302,3.2684e-05,0.011306,5.0173e-16,0.99987
0.011713,3.5138e-05,0.011718,5.0174e-16,0.99986
0.012125,3.7683e-05,0.01213,5.0174e-16,0.99985
0.012536,4.0319e-05,0.012542,5.0175e-16,0.99984
0.012947,4.3046e-05,0.012954,5.0176e-16,0.99983
0.013359,4.5864e-05,0.013366,5.0177e-16,0.99982
0.01377,4.8774e-05,0.013778,5.0178e-16,0.99981
0.014181,5.1775e-05,0.014189,5.0179e-16,0.9998
0.014592,5.4869e-05,0.014601,5.018e-16,0.99979
0.015003,5.8054e-05,0.015013,5.0181e-16,0.99977
0.015414,6.1332e-05,0.015425,5.0182e-16,0.99976
0.015414,6.1332e-05,0.015425,5.0182e-16,0.99976
0.015824,6.4702e-05,0.015836,5.0183e-16,0.99975
0.016235,6.8165e-05,0.016248,5.0184e-16,0.99973
0.016646,7.172e-05,0.016659,5.0185e-16,0.99972
0.017056,7.5368e-05,0.017071,5.0186e-16,0.99971
0.017466,7.9109e-05,0.017482,5.0187e-16,0.99969
0.017877,8.2944e-05,0.017894,5.0188e-16,0.99968
0.018287,8.6871e-05,0.018305,5.0189e-16,0.99966
0.018697,9.0893e-05,0.018716,5.019e-16,0.99965
0.019107,9.5008e-05,0.019128,5.0192e-16,0.99963
0.019516,9.9217e-05,0.019539,5.0193e-16,0.99961
0.019926,0.00010352,0.01995,5.0194e-16,0.9996
0.020336,0.00010792,0.020361,5.0195e-16,0.99958
0.020745,0.00011241,0.020772,5.0197e-16,0.99956
0.021155,0.000117,0.021183,5.0198e-16,0.99955
0.021155,0.000117,0.021183,5.0198e-16,0.99955
0.021564,0.00012168,0.021594,5.0199e-16,0.99953
0.021973,0.00012646,0.022005,5.0201e-16,0.99951
0.022382,0.00013133,0.022416,5.0202e-16,0.99949
0.022791,0.0001363,0.022827,5.0204e-16,0.99947
0.0232,0.00014136,0.023238,5.0205e-16,0.99945
0.023608,0.00014652,0.023648,5.0207e-16,0.99943
0.024017,0.00015178,0.024059,5.0208e-16,0.99941
0.024425,0.00015713,0.024469,5.021e-16,0.99939
0.024833,0.00016258,0.02488,5.0211e-16,0.99937
0.025242,0.00016812,0.02529,5.0213e-16,0.99935
0.025649,0.00017376,0.025701,5.0214e-16,0.99933
0.026057,0.0001795,0.026111,5.0216e-16,0.99931
0.026465,0.00018533,0.026521,5.0217e-16,0.99929
0.026872,0.00019127,0.026931,5.0219e-16,0.99926
0.026872,0.00019127,0.026931,5.0219e-16,0.99926
0.02728,0.0001973,0.027341,5.0221e-16,0.99924
0.027687,0.00020343,0.027751,5.0222e-16,0.99922
0.028094,0.00020965,0.028161,5.0224e-16,0.99919
0.028501,0.00021598,0.028571,5.0226e-16,0.99917
0.028908,0.0002224,0.028981,5.0227e-16,0.99914
0.029314,0.00022892,0.029391,5.0229e-16,0.99912
0.029721,0.00023553,0.029801,5.0231e-16,0.99909
0.030127,0.00024225,0.03021,5.0232e-16,0.99907
0.030533,0.00024906,0.03062,5.0234e-16,0.99904
0.030939,0.00025597,0.031029,5.0236e-16,0.99902
0.031344,0.00026298,0.031438,5.0238e-16,0.99899
0.03175,0.00027009,0.031848,5.024e-16,0.99896
0.032155,0.0002773,0.032257,5.0241e-16,0.99894
0.03256,0.00028461,0.032666,5.0243e-16,0.99891
0.03256,0.00028461,0.032666,5.0243e-16,0.99891
0.032965,0.00029202,0.033075,5.0245e-16,0.99888
0.03337,0.00029953,0.033484,5.0247e-16,0.99885
0.033775,0.00030714,0.033893,5.0249e-16,0.99882
0.03418,0.00031485,0.034302,5.0251e-16,0.99879
0.034584,0.00032266,0.034711,5.0253e-16,0.99876
0.034988,0.00033057,0.035119,5.0254e-16,0.99873
0.035392,0.00033858,0.035528,5.0256e-16,0.9987
0.035796,0.00034669,0.035936,5.0258e-16,0.99867
0.036199,0.0003549,0.036344,5.026e-16,0.99864
0.036602,0.00036321,0.036753,5.0262e-16,0.99861
0.037005,0.00037162,0.037161,5.0264e-16,0.99858
0.037408,0.00038013,0.037569,5.0266e-16,0.99854
0.037811,0.00038874,0.037977,5.0268e-16,0.99851
0.038213,0.00039745,0.038384,5.027e-16,0.99848
0.038213,0.00039745,0.038384,5.027e-16,0.99848
0.038615,0.00040627,0.038792,5.0272e-16,0.99844
0.039018,0.0004152,0.0392,5.0274e-16,0.99841
0.03942,0.00042422,0.039608,5.0276e-16,0.99838
0.039821,0.00043335,0.040016,5.0278e-16,0.99834
0.040223,0.00044258,0.040423,5.028e-16,0.9983
0.040624,0.00045191,0.040831,5.0282e-16,0.99827
0.041025,0.00046135,0.041238,5.0284e-16,0.99823
0.041426,0.00047089,0.041645,5.0286e-16,0.9982
0.041826,0.00048053,0.042052,5.0288e-16,0.99816
0.042226,0.00049027,0.042459,5.029e-16,0.99812
0.042626,0.00050011,0.042865,5.0292e-16,0.99809
0.043026,0.00051006,0.043272,5.0294e-16,0.99805
0.043425,0.00052011,0.043678,5.0296e-16,0.99801
0.043824,0.00053026,0.044085,5.0298e-16,0.99797
0.043824,0.00053026,0.044085,5.0298e-16,0.99797
0.044223,0.00054053,0.044491,5.03e-16,0.99793
0.044623,0.0005509,0.044898,5.0302e-16,0.99789
0.045021,0.00056138,0.045304,5.0304e-16,0.99785
0.04542,0.00057196,0.045711,5.0306e-16,0.99781
0.045818,0.00058264,0.046117,5.0308e-16,0.99777
0.046216,0.00059342,0.046523,5.031e-16,0.99773
0.046613,0.00060431,0.046928,5.0312e-16,0.99769
0.047011,0.0006153,0.047334,5.0314e-16,0.99764
0.047408,0.0006264,0.047739,5.0316e-16,0.9976
0.047804,0.00063759,0.048145,5.0318e-16,0.99756
0.048201,0.0006489,0.04855,5.032e-16,0.99751
0.048597,0.0006603,0.048955,5.0322e-16,0.99747
0.048993,0.00067182,0.04936,5.0323e-16,0.99743
0.049388,0.00068343,0.049764,5.0325e-16,0.99738
0.049388,0.00068343,0.049764,5.0325e-16,0.99738
0.049784,0.00069517,0.05017,5.0327e-16,0.99734
0.05018,0.00070702,0.050575,5.0329e-16,0.99729
0.050575,0.00071897,0.05098,5.0331e-16,0.99724
0.05097,0.00073102,0.051384,5.0333e-16,0.9972
0.051364,0.00074318,0.051789,5.0335e-16,0.99715
0.051758,0.00075544,0.052193,5.0336e-16,0.9971
0.052152,0.00076781,0.052597,5.0338e-16,0.99705
0.052546,0.00078029,0.053001,5.034e-16,0.99701
0.052939,0.00079286,0.053405,5.0342e-16,0.99696
0.053332,0.00080555,0.053809,5.0344e-16,0.99691
0.053724,0.00081834,0.054212,5.0345e-16,0.99686
0.054116,0.00083123,0.054616,5.0347e-16,0.99681
0.054508,0.00084423,0.055019,5.0349e-16,0.99676
0.0549,0.00085733,0.055422,5.035e-16,0.99671
0.0549,0.00085733,0.055422,5.035e-16,0.99671
0.055292,0.00087058,0.055825,5.0352e-16,0.99665
0.055683,0.00088392,0.056229,5.0353e-16,0.9966
0.056074,0.00089738,0.056632,5.0355e-16,0.99655
0.056465,0.00091093,0.057035,5.0357e-16,0.9965
0.056856,0.0009246,0.057438,5.0358e-16,0.99644
0.057246,0.00093838,0.057841,5.036e-16,0.99639
0.057636,0.00095226,0.058243,5.0361e-16,0.99633
0.058025,0.00096625,0.058645,5.0362e-16,0.99628
0.058414,0.00098035,0.059047,5.0364e-16,0.99622
0.058803,0.00099455,0.059449,5.0365e-16,0.99617
0.059191,0.0010089,0.059851,5.0367e-16,0.99611
0.059579,0.0010233,0.060252,5.0368e-16,0.99605
0.059966,0.0010378,0.060653,5.0369e-16,0.996
0.060353,0.0010524,0.061054,5.037e-16,0.99594
0.060353,0.0010524,0.061054,5.037e-16,0.99594
0.060741,0.0010672,0.061456,5.0371e-16,0.99588
0.061128,0.0010821,0.061858,5.0373e-16,0.99582
0.061515,0.0010971,0.06226,5.0374e-16,0.99576
0.061902,0.0011122,0.062661,5.0375e-16,0.9957
0.062288,0.0011274,0.063062,5.0376e-16,0.99564
0.062673,0.0011427,0.063463,5.0377e-16,0.99558
0.063059,0.0011582,0.063863,5.0378e-16,0.99552
0.063443,0.0011737,0.064264,5.0378e-16,0.99546
0.063828,0.0011893,0.064664,5.0379e-16,0.99539
0.064212,0.0012051,0.065064,5.038e-16,0.99533
0.064595,0.0012209,0.065463,5.0381e-16,0.99527
0.064978,0.0012369,0.065863,5.0381e-16,0.9952
0.065361,0.001253,0.066262,5.0382e-16,0.99514
0.065743,0.0012691,0.066661,5.0382e-16,0.99507
0.065743,0.0012691,0.066661,5.0382e-16,0.99507
0.066127,0.0012855,0.067061,5.0383e-16,0.99501
0.066509,0.0013019,0.067461,5.0383e-16,0.99494
0.066891,0.0013185,0.067861,5.0384e-16,0.99488
0.067273,0.0013352,0.06826,5.0384e-16,0.99481
0.067655,0.0013519,0.068659,5.0384e-16,0.99474
0.068035,0.0013688,0.069058,5.0384e-16,0.99467
0.068416,0.0013858,0.069457,5.0385e-16,0.9946
0.068796,0.0014029,0.069855,5.0385e-16,0.99453
0.069175,0.0014201,0.070253,5.0385e-16,0.99446
0.069554,0.0014374,0.070651,5.0385e-16,0.99439
0.069933,0.0014548,0.071049,5.0384e-16,0.99432
0.070311,0.0014724,0.071446,5.0384e-16,0.99425
0.070688,0.00149,0.071843,5.0384e-16,0.99418
0.071066,0.0015078,0.07224,5.0383e-16,0.9941
0.071066,0.0015078,0.07224,5.0383e-16,0.9941
0.071444,0.0015257,0.072639,5.0383e-16,0.99403
0.071821,0.0015438,0.073037,5.0382e-16,0.99396
0.072199,0.0015619,0.073434,5.0382e-16,0.99388
0.072575,0.0015802,0.073832,5.0381e-16,0.9938
0.072952,0.0015985,0.074229,5.038e-16,0.99373
0.073327,0.001617,0.074626,5.0379e-16,0.99365
0.073703,0.0016356,0.075022,5.0378e-16,0.99357
0.074077,0.0016543,0.075419,5.0377e-16,0.9935
0.074452,0.0016731,0.075815,5.0376e-16,0.99342
0.074825,0.001692,0.076211,5.0375e-16,0.99334
0.075198,0.0017111,0.076606,5.0374e-16,0.99326
0.075571,0.0017302,0.077001,5.0372e-16,0.99318
0.075943,0.0017495,0.077396,5.0371e-16,0.9931
0.076315,0.0017688,0.077791,5.0369e-16,0.99302
0.076315,0.0017688,0.077791,5.0369e-16,0.99302
0.076688,0.0017884,0.078188,5.0367e-16,0.99294
0.07706,0.0018081,0.078584,5.0366e-16,0.99285
0.077432,0.0018279,0.07898,5.0364e-16,0.99277
0.077804,0.0018478,0.079375,5.0362e-16,0.99268
0.078175,0.0018678,0.07977,5.0359e-16,0.9926
0.078545,0.0018879,0.080165,5.0357e-16,0.99251
0.078915,0.0019082,0.08056,5.0355e-16,0.99243
0.079284,0.0019285,0.080954,5.0352e-16,0.99234
0.079652,0.001949,0.081348,5.035e-16,0.99225
0.08002,0.0019696,0.081742,5.0347e-16,0.99216
0.080388,0.0019902,0.082135,5.0344e-16,0.99208
0.080755,0.002011,0.082528,5.0341e-16,0.99199
0.081121,0.0020319,0.082921,5.0338e-16,0.9919
0.081487,0.0020529,0.083313,5.0335e-16,0.99181
0.081487,0.0020529,0.083313,5.0335e-16,0.99181
0.081855,0.0020742,0.083708,5.0332e-16,0.99171
0.082222,0.0020955,0.084102,5.0328e-16,0.99162
0.082588,0.002117,0.084496,5.0327e-16,0.99153
0.082954,0.0021386,0.084889,5.0326e-16,0.99143
0.083319,0.0021603,0.085283,5.0325e-16,0.99134
0.083683,0.0021821,0.085675,5.0323e-16,0.99124
0.084047,0.002204,0.086068,5.0322e-16,0.99115
0.084411,0.002226,0.08646,5.0324e-16,0.99105
0.084774,0.0022481,0.086852,5.0325e-16,0.99095
0.085136,0.0022704,0.087243,5.0327e-16,0.99085
0.085497,0.0022927,0.087635,5.0328e-16,0.99076
0.085858,0.0023152,0.088026,5.033e-16,0.99066
0.086219,0.0023378,0.088416,5.0331e-16,0.99056
0.086578,0.0023604,0.088806,5.0332e-16,0.99045
0.086578,0.0023604,0.088806,5.0332e-16,0.99045
0.08694,0.0023834,0.089199,5.0333e-16,0.99035
0.087301,0.0024065,0.089591,5.0334e-16,0.99025
0.087662,0.0024297,0.089983,5.0335e-16,0.99014
0.088022,0.002453,0.090375,5.0335e-16,0.99004
0.088381,0.0024764,0.090766,5.0336e-16,0.98993
0.088739,0.0024999,0.091157,5.0336e-16,0.98983
0.089097,0.0025235,0.091548,5.0336e-16,0.98972
0.089455,0.0025472,0.091938,5.0336e-16,0.98961
0.089811,0.0025711,0.092327,5.0336e-16,0.9895
0.090167,0.0025951,0.092717,5.0336e-16,0.98939
0.090522,0.0026191,0.093106,5.0336e-16,0.98928
0.090877,0.0026433,0.093494,5.0335e-16,0.98917
0.091231,0.0026676,0.093883,5.0334e-16,0.98906
0.091584,0.002692,0.094271,5.0333e-16,0.98895
0.091584,0.002692,0.094271,5.0333e-16,0.98895
0.095111,0.0029443,0.098162,5.0316e-16,0.98777
0.098567,0.0032077,0.10201,5.0281e-16,0.9865
0.10195,0.0034823,0.10582,5.0226e-16,0.98513
0.10527,0.0037681,0.1096,5.0151e-16,0.98367
0.10851,0.0040652,0.11333,5.0053e-16,0.98209
0.11168,0.0043737,0.11703,4.9932e-16,0.98039
0.11477,0.0046938,0.12069,4.979e-16,0.97856
0.1178,0.0050255,0.12431,4.9635e-16,0.97658
0.12074,0.005369,0.1279,4.9508e-16,0.97444
0.12362,0.0057244,0.13145,4.9375e-16,0.97213
0.12641,0.006092,0.13497,4.9246e-16,0.96961
0.12913,0.0064718,0.13845,4.9166e-16,0.96687
0.13176,0.0068642,0.1419,4.9273e-16,0.96389
0.13432,0.0072694,0.14531,4.9438e-16,0.96062
0.13432,0.0072694,0.14531,4.9438e-16,0.96062
0.13662,0.0076583,0.14845,4.9672e-16,0.95729
0.13874,0.0080408,0.15143,5.0001e-16,0.95382
0.14071,0.0084157,0.15424,5.0478e-16,0.9502
0.14253,0.0087829,0.1569,5.1167e-16,0.94643
0.1442,0.009141,0.15941,5.2007e-16,0.94253
0.14573,0.0094893,0.16178,5.2998e-16,0.93849
0.14714,0.009828,0.164,5.4127e-16,0.93431
0.14844,0.010156,0.1661,5.537e-16,0.92999
0.14962,0.010473,0.16808,5.6831e-16,0.92555
0.15071,0.01078,0.16993,5.8264e-16,0.92097
0.1517,0.011074,0.17168,5.9543e-16,0.91627
0.1526,0.011358,0.17331,6.0663e-16,0.91145
0.15342,0.01163,0.17485,6.1622e-16,0.9065
0.15418,0.011892,0.17629,6.16e-16,0.90144
0.15418,0.011892,0.17629,6.16e-16,0.90144
0.15475,0.012099,0.17741,6.2002e-16,0.89716
0.15527,0.012297,0.17846,6.2315e-16,0.89287
0.15574,0.012483,0.17943,6.248e-16,0.88858
0.15617,0.01266,0.18035,6.2573e-16,0.88429
0.15656,0.012828,0.1812,6.2778e-16,0.87998
0.15693,0.012987,0.182,6.3156e-16,0.87566
0.15726,0.013139,0.18275,6.3715e-16,0.87133
0.15756,0.013283,0.18346,6.4502e-16,0.86699
0.15784,0.01342,0.18412,6.5484e-16,0.86262
0.1581,0.01355,0.18475,6.6197e-16,0.85824
0.15834,0.013675,0.18533,6.4753e-16,0.85383
0.15856,0.013793,0.18589,1.511e-15,0.84941
0.15876,0.013905,0.18641,6.4226e-15,0.84495
0.15895,0.014012,0.1869,2.806e-14,0.84047
0.15895,0.014012,0.1869,2.806e-14,0.84047
0.15915,0.014127,0.18742,2.6684e-14,0.83535
0.15933,0.014235,0.18791,2.5385e-14,0.83022
0.15949,0.014337,0.18837,2.4187e-14,0.82506
0.15964,0.014432,0.18879,2.3111e-14,0.81988
0.15977,0.014522,0.18919,2.2111e-14,0.81467
0.1599,0.014607,0.18956,2.1168e-14,0.80943
0.16001,0.014686,0.1899,2.0286e-14,0.80415
0.16012,0.014761,0.19023,1.9546e-14,0.79884
0.16021,0.014831,0.19053,1.9791e-14,0.79349
0.1603,0.014896,0.19081,2.8097e-14,0.78809
0.16038,0.014958,0.19107,8.8405e-14,0.78265
0.16045,0.015015,0.19131,4.339e-13,0.77715
0.16052,0.015069,0.19154,2.1294e-12,0.77159
0.16058,0.015119,0.19175,9.4775e-12,0.76598
0.16058,0.015119,0.19175,9.4775e-12,0.76598
0.16063,0.015161,0.19192,8.9827e-12,0.76089
0.16068,0.015201,0.19209,8.5204e-12,0.75577
0.16072,0.015237,0.19224,8.1013e-12,0.75064
0.16076,0.015271,0.19238,7.7108e-12,0.74548
0.1608,0.015303,0.19251,7.3516e-12,0.74029
0.16083,0.015332,0.19263,7.0209e-12,0.73506
0.16086,0.015359,0.19274,6.7117e-12,0.72979
0.16089,0.015384,0.19284,6.425e-12,0.72449
0.16092,0.015408,0.19294,6.1631e-12,0.71913
0.16094,0.015429,0.19303,5.9555e-12,0.71373
0.16096,0.015449,0.19311,6.0294e-12,0.70826
0.16098,0.015468,0.19318,7.5977e-12,0.70274
0.161,0.015484,0.19325,1.6178e-11,0.69715
0.16102,0.0155,0.19331,5.4138e-11,0.69148
0.16102,0.0155,0.19331,5.4138e-11,0.69148
0.16103,0.015512,0.19336,5.1506e-11,0.68647
0.16104,0.015524,0.19341,4.9138e-11,0.68145
0.16105,0.015534,0.19345,4.6961e-11,0.6764
0.16106,0.015543,0.19349,4.4931e-11,0.67133
0.16107,0.015552,0.19352,4.3036e-11,0.66623
0.16108,0.01556,0.19355,4.1264e-11,0.66109
0.16109,0.015568,0.19358,3.9604e-11,0.6559
0.16109,0.015574,0.19361,3.8084e-11,0.65068
0.1611,0.01558,0.19363,3.6656e-11,0.64539
0.16111,0.015585,0.19366,3.5249e-11,0.64005
0.16111,0.01559,0.19368,3.3527e-11,0.63464
0.16111,0.015595,0.19369,3.0305e-11,0.62915
0.16112,0.015598,0.19371,4.1451e-11,0.62358
0.16112,0.015602,0.19372,1.0076e-10,0.61791
0.16112,0.015602,0.19372,1.0076e-10,0.61791
0.16112,0.015605,0.19373,9.6591e-11,0.61305
0.16113,0.015607,0.19374,9.2747e-11,0.60818
0.16113,0.01561,0.19375,8.9283e-11,0.60328
0.16113,0.015611,0.19376,8.6035e-11,0.59836
0.16113,0.015613,0.19377,8.2977e-11,0.5934
0.16113,0.015614,0.19377,8.0092e-11,0.5884
0.16114,0.015616,0.19378,7.7363e-11,0.58335
0.16114,0.015617,0.19378,7.4772e-11,0.57825
0.16114,0.015618,0.19379,7.2286e-11,0.57308
0.16114,0.015619,0.19379,6.9963e-11,0.56783
0.16114,0.015619,0.1938,7.1415e-11,0.5625
0.16114,0.015621,0.1938,9.6605e-11,0.55708
0.16114,0.015621,0.1938,2.3372e-10,0.55154
0.16114,0.015622,0.1938,8.3973e-10,0.54588
0.16114,0.015622,0.1938,8.3973e-10,0.54588
0.16114,0.015622,0.1938,8.1657e-10,0.54322
0.16114,0.015623,0.1938,7.9449e-10,0.54055
0.16114,0.015623,0.19381,7.734e-10,0.53787
0.16114,0.015622,0.19381,7.5332e-10,0.53519
0.16114,0.015623,0.19381,7.3484e-10,0.5325
0.16114,0.015623,0.19381,7.171e-10,0.5298
0.16114,0.015623,0.19381,7.0005e-10,0.52709
0.16114,0.015623,0.19381,6.8366e-10,0.52437
0.16114,0.015624,0.19381,6.6786e-10,0.52164
0.16114,0.015624,0.19381,6.5265e-10,0.51889
0.16114,0.015623,0.19381,6.3796e-10,0.51612
0.16114,0.015624,0.19381,6.2378e-10,0.51333
0.16114,0.015624,0.19381,6.1008e-10,0.51051
0.16114,0.015623,0.19381,5.9684e-10,0.50768
0.16114,0.015623,0.19381,5.9684e-10,0.50768
0.16114,0.015624,0.19381,5.8755e-10,0.50562
0.16114,0.015625,0.19381,5.7853e-10,0.50356
0.16114,0.015624,0.19381,5.6975e-10,0.5015
0.16114,0.015623,0.19381,5.6122e-10,0.49943
0.16114,0.015624,0.19381,5.5291e-10,0.49737
0.16114,0.015625,0.19381,5.4481e-10,0.49529
0.16115,0.015625,0.19381,5.3691e-10,0.49322
0.16115,0.015624,0.19381,5.2921e-10,0.49113
0.16115,0.015624,0.19381,5.2168e-10,0.48904
0.16115,0.015625,0.19381,5.1433e-10,0.48694
0.16115,0.015625,0.19381,5.0715e-10,0.48482
0.16115,0.015624,0.19381,5.0012e-10,0.4827
0.16115,0.015624,0.19381,4.9324e-10,0.48057
0.16115,0.015625,0.19381,4.865e-10,0.47842
0.16115,0.015625,0.19381,4.865e-10,0.47842
0.16115,0.015625,0.19381,4.8611e-10,0.4783
0.16115,0.015625,0.19381,4.8572e-10,0.47817
0.16115,0.015625,0.19381,4.8533e-10,0.47804
0.16115,0.015625,0.19381,4.8494e-10,0.47792
0.16115,0.015625,0.19381,4.8455e-10,0.47779
0.16115,0.015625,0.19381,4.8417e-10,0.47767
0.16115,0.015625,0.19381,4.8378e-10,0.47754
0.16115,0.015625,0.19381,4.834e-10,0.47741
0.16115,0.015625,0.19381,4.8301e-10,0.47729
0.16115,0.015625,0.19381,4.8263e-10,0.47716
0.16115,0.015625,0.19381,4.8224e-10,0.47704
0.16115,0.015625,0.19381,4.8186e-10,0.47691
0.16115,0.015625,0.19381,4.8148e-10,0.47679
0.16115,0.015625,0.19381,4.811e-10,0.47666

